Bayesian neural network priors for edge-preserving inversion

We consider Bayesian inverse problems wherein the unknown state is assumed to be a function with discontinuous structure a priori. A class of prior distributions based on the output of neural networks with heavy-tailed weights is introduced, motivated by existing results concerning the infinite-width limit of such networks. We show theoretically that samples from such priors have desirable discontinuous-like properties even when the network width is finite, making them appropriate for edge-preserving inversion. Numerically we consider deconvolution problems defined on one- and two-dimensional spatial domains to illustrate the effectiveness of these priors; MAP estimation, dimension-robust MCMC sampling and ensemble-based approximations are utilized to probe the posterior distribution. The accuracy of point estimates is shown to exceed those obtained from non-heavy tailed priors, and uncertainty estimates are shown to provide more useful qualitative information.

==> plot_paper/ex1/MCMC/Cau/1dpcncau.txt <==
x 	 r1 	 r2 	 r3 	 r4 	 r5 	 r6
-1.0000000000 -0.5412462609 -0.5190574351 -0.5311232038 -0.4292105015 -0.5347108910 -0.5620405276
-0.9842519685 -0.5394648592 -0.5243866228 -0.5488568405 -0.4729999765 -0.5377421675 -0.5583812779
-0.9685039370 -0.5372513521 -0.5283729001 -0.5367605608 -0.4747030614 -0.5391932850 -0.5540000727
-0.9527559055 -0.5345554371 -0.5312952038 -0.5308365597 -0.4809511977 -0.5394231237 -0.5489942223
-0.9370078740 -0.5313401805 -0.5333335646 -0.5267962272 -0.4868184278 -0.5387084413 -0.5434358072
-0.9212598425 -0.5275787503 -0.5346199009 -0.5247580288 -0.4912798889 -0.5372625594 -0.5373793112
-0.9055118110 -0.5232519550 -0.5352607332 -0.5239016613 -0.4945587459 -0.5352504920 -0.5308675324
-0.8897637795 -0.5183468067 -0.5353479829 -0.5235938963 -0.4970206179 -0.5328010255 -0.5239361566
-0.8740157480 -0.5128562805 -0.5349641478 -0.5235033265 -0.4989276004 -0.5300162834 -0.5166172933
-0.8582677165 -0.5067803578 -0.5341845550 -0.5234772236 -0.5004412458 -0.5269792724 -0.5089422004
-0.8425196850 -0.5001283333 -0.5330779544 -0.5234482702 -0.5016604077 -0.5237598448 -0.5009433601
-0.8267716535 -0.4929222239 -0.5317060776 -0.5233856200 -0.5026485152 -0.5204194543 -0.4926560147
-0.8110236220 -0.4852009657 -0.5301224789 -0.5232719006 -0.5034488998 -0.5170150390 -0.4841192299
-0.7952755906 -0.4770249331 -0.5283708136 -0.5230926979 -0.5040928664 -0.5136023419 -0.4753765228
-0.7795275591 -0.4684801937 -0.5264826175 -0.5228314584 -0.5046039585 -0.5102389826 -0.4664760655
-0.7637795276 -0.4596818547 -0.5244746015 -0.5224664479 -0.5050003062 -0.5069876262 -0.4574704676
-0.7480314961 -0.4507758850 -0.5223454708 -0.5219681873 -0.5052960049 -0.5039196620 -0.4484161292
-0.7322834646 -0.4419389234 -0.5200723169 -0.5212965762 -0.5055019930 -0.5011199060 -0.4393721643
-0.7165354331 -0.4333758071 -0.5176067359 -0.5203972322 -0.5056266738 -0.4986929944 -0.4303989040
-0.7007874016 -0.4253148222 -0.5148710031 -0.5191966797 -0.5056764408 -0.4967723289 -0.4215560118
-0.6850393701 -0.4180009527 -0.5117548814 -0.5175960651 -0.5056562337 -0.4955326885 -0.4129002830
-0.6692913386 -0.4116876162 -0.5081139396 -0.5154631046 -0.5055702431 -0.4952079142 -0.4044832557
-0.6535433071 -0.4066274845 -0.5037705298 -0.5126220689 -0.5054227803 -0.4961153758 -0.3963488607
-0.6377952756 -0.4030629581 -0.4985187361 -0.5088417968 -0.5052188158 -0.4986891375 -0.3885314935
-0.6220472441 -0.4012165383 -0.4921345857 -0.5038220344 -0.5049614251 -0.5035234757 -0.3810551423
-0.6062992126 -0.4012800235 -0.4843926294 -0.4971785230 -0.5046344310 -0.5114260586 -0.3739345865
-0.5905511811 -0.4033962010 -0.4750893616 -0.4884255447 -0.5041263518 -0.5234670730 -0.3671801308
-0.5748031496 -0.4076064867 -0.4640684844 -0.4769426879 -0.5029599372 -0.5409379977 -0.3608070749
-0.5590551181 -0.4136688713 -0.4511964745 -0.4618515771 -0.4996493718 -0.5647204662 -0.3548436503
-0.5433070866 -0.4204789872 -0.4358640267 -0.4414493541 -0.4930669244 -0.5912224219 -0.3492665220
-0.5275590551 -0.4249062551 -0.4126169809 -0.4106713907 -0.5146466874 -0.5888795258 -0.3432902296
-0.5118110236 -0.4241379212 -0.3365547965 -0.3502818442 -0.6106805561 -0.3652783000 -0.3296329682
-0.4960629921 -0.3652032649 0.0790983197 -0.1791670900 0.1080666439 0.5010494731 -0.2522087232
-0.4803149606 0.1357055952 0.5949205750 0.4218088935 0.6037318538 0.5741002109 0.1836149348
-0.4645669291 0.5817723098 0.5840019104 0.6013870729 0.5746826308 0.5374407362 0.5047195921
-0.4488188976 0.5897944704 0.5229580300 0.5663644811 0.5573886756 0.5091408783 0.4951937501
-0.4330708661 0.5613592111 0.4860932623 0.5454846232 0.5429898031 0.5110567428 0.4841981129
-0.4173228346 0.5544656066 0.4747207836 0.5424140941 0.5373672513 0.5117170572 0.4788789164
-0.4015748031 0.5522490199 0.4704007776 0.5408988770 0.5358551228 0.5126136494 0.4850667232
-0.3858267717 0.5515751668 0.4676602297 0.5395955596 0.5356807440 0.5145284699 0.4893153381
-0.3700787402 0.5513149887 0.4665627525 0.5383215381 0.5358677511 0.5185948251 0.5045174722
-0.3543307087 0.5511427005 0.4688071590 0.5372755039 0.5360632122 0.5267578037 0.5193403533
-0.3385826772 0.5509731337 0.4828510975 0.5370530304 0.5360989329 0.5420919917 0.5290633288
-0.3228346457 0.5507873250 0.5225211601 0.5387863120 0.5358675961 0.5582380206 0.5359718553
-0.3070866142 0.5505868676 0.5423319658 0.5433716829 0.5352909033 0.5703217020 0.5402066629
-0.2913385827 0.5503838834 0.5471459447 0.5494580904 0.5343095455 0.5794291217 0.5471520426
-0.2755905512 0.5502016994 0.5489476075 0.5552249085 0.5328775478 0.5816391615 0.5483451706
-0.2598425197 0.5500822923 0.5493755361 0.5606071934 0.5309597853 0.5787064100 0.5467965802
-0.2440944882 0.5501132055 0.5499302242 0.5652501749 0.5285402446 0.5773252511 0.5449248840
-0.2283464567 0.5505231798 0.5558369857 0.5706476049 0.5256780235 0.5783625679 0.5433035036
-0.2125984252 0.5518393787 0.6044964689 0.5641687183 0.5227610764 0.5797740025 0.5427394662
-0.1968503937 0.5547835515 0.6201773768 0.5572936952 0.5203547900 0.5805222739 0.5446428709
-0.1811023622 0.5680432806 0.6252134878 0.5541849989 0.5171751723 0.5819327334 0.5492001218
-0.1653543307 0.5786378382 0.6284566165 0.5488307570 0.5138073770 0.5838251284 0.5398628933
-0.1496062992 0.4702839342 0.6295227566 0.5418084283 0.5121620159 0.5850627669 0.5581114386
-0.1338582677 0.4735698892 0.6329463864 0.5359903707 0.5145928006 0.5847743483 0.5370001165
-0.1181102362 0.4727982614 0.6304783862 0.5330066946 0.5184952360 0.5821056099 0.5325927737
-0.1023622047 0.4673759410 0.4892782097 0.5347096207 0.5143547868 0.5372566826 0.5306602046
-0.0866141732 0.4624359086 0.5111452283 0.5476137625 0.4995263518 0.5524206607 0.5161258571
-0.0708661417 0.4243224591 0.5142605226 0.5630854090 0.4691681898 0.5313486164 0.5089738645
-0.0551181102 0.4540711602 0.5094330860 0.5317726965 0.5182220954 0.4855297654 0.4563808201
-0.0393700787 0.4812967377 0.5055874387 0.4862049029 0.5635815829 0.4679174849 0.4375370282
-0.0236220472 0.4911048146 0.5137306592 0.5012861358 0.5160613072 0.4201945806 0.4867837748
-0.0078740157 0.4906435117 0.4929156336 0.4973008295 0.5026407935 0.4096289562 0.4623237401
0.0078740157 0.4891270974 0.4969661179 0.5008897210 0.4171125950 0.4084010579 0.5077257913
0.0236220472 0.4874003447 0.4985333001 0.4965699297 0.5002868327 0.4241851176 0.5339838576
0.0393700787 0.4847894218 0.4918101893 0.4920248711 0.5417548401 0.4943296854 0.5315591166
0.0551181102 0.4860919751 0.4947405592 0.4868319940 0.5654596488 0.5153958413 0.5226162320
0.0708661417 0.4923998132 0.4971522467 0.4799538269 0.5659478083 0.5260213558 0.5328696053
0.0866141732 0.5008405409 0.4874561004 0.4806470936 0.5652933792 0.6143080046 0.5406961818
0.1023622047 0.5093270265 0.4773276406 0.4814956152 0.5641194565 0.6212300950 0.5725003791
0.1181102362 0.5113698643 0.4795567453 0.4807874450 0.5510626421 0.6223814912 0.5740881002
0.1338582677 0.5445291389 0.4829070202 0.4815324076 0.5196393862 0.6230466300 0.5737636657
0.1496062992 0.5398809152 0.5030701659 0.4833278360 0.5337492125 0.6227562048 0.5731982686
0.1653543307 0.5068433003 0.5276332336 0.4849138672 0.5320996825 0.6183760097 0.5722332490
0.1811023622 0.4924579064 0.5403621410 0.4858135017 0.5306862849 0.5880593593 0.5703192113
0.1968503937 0.5027855821 0.5412717450 0.4847029138 0.5296875329 0.5453590523 0.5648590152
0.2125984252 0.4856965776 0.5277911530 0.4844527410 0.5290091461 0.5377232828 0.5402934223
0.2283464567 0.4570632673 0.5434436681 0.4826068232 0.5286048913 0.5369964826 0.4970496619
0.2440944882 0.4552639666 0.6032608886 0.4855345607 0.5284655707 0.5373845477 0.4854321269
0.2598425197 0.4607659742 0.6108685272 0.4871705380 0.5286133077 0.5381205260 0.5136435159
0.2755905512 0.4897015136 0.5977544792 0.4931978975 0.5290513677 0.5395106257 0.5912045767
0.2913385827 0.5540927372 0.5704761307 0.5105938412 0.5292663083 0.5450085974 0.5922174866
0.3070866142 0.5649260100 0.5630335530 0.5257605067 0.5246691399 0.5826084730 0.5818944670
0.3228346457 0.5680669651 0.5649428120 0.5271898073 0.5106678318 0.6458848699 0.5680760327
0.3385826772 0.5721174039 0.5660994246 0.5238496136 0.5176505542 0.6402870281 0.5514838108
0.3543307087 0.5748231057 0.5685132445 0.5196346891 0.5385047768 0.6303757274 0.5451928839
0.3700787402 0.5761529388 0.5780834294 0.5194712420 0.5560840536 0.6269042624 0.5484499398
0.3858267717 0.5761883671 0.5873529412 0.5501250091 0.5681112983 0.6250050528 0.5730043339
0.4015748031 0.5749903596 0.5935957213 0.5977837055 0.5772671354 0.6240484518 0.6288028579
0.4173228346 0.5726211440 0.5990442809 0.6002211473 0.5870187956 0.6230762204 0.6354241150
0.4330708661 0.5694128545 0.6002686551 0.5851421994 0.6018723874 0.6219540138 0.5320678544
0.4488188976 0.5661571457 0.5981405494 0.5664402947 0.6204873581 0.6211029970 0.5596532722
0.4645669291 0.5631728043 0.5951134787 0.5590285709 0.6333243685 0.6216063351 0.5645045600
0.4803149606 0.5568960301 0.5996143530 0.5580209534 0.5491905949 0.6258517363 0.5660579086
0.4960629921 0.5303102111 0.6882722881 0.5574015175 0.5223178566 0.6360916020 0.5622437827
0.5118110236 -1.5774550055 -1.3603944160 -1.5716015093 -1.0764793446 -1.5385232911 -1.5521446056
0.5275590551 -1.5540991929 -1.6398822537 -1.5799675165 -1.6040906799 -1.5170080542 -1.5653176576
0.5433070866 -1.5504904017 -1.6423416815 -1.5976657269 -1.6146489556 -1.5449633384 -1.5739934971
0.5590551181 -1.5478565639 -1.6445485899 -1.6164452454 -1.6170719646 -1.5961815848 -1.5693535244
0.5748031496 -1.5452876330 -1.6477135939 -1.6243427217 -1.6152350198 -1.6436903439 -1.5699517982
0.5905511811 -1.5429509008 -1.6420957485 -1.6258892010 -1.6100175922 -1.6419351101 -1.5721767663
0.6062992126 -1.5417855308 -1.6336215701 -1.6076627918 -1.6039312089 -1.6286625836 -1.5744915678
0.6220472441 -1.5424302053 -1.6274894711 -1.5855345675 -1.5994812421 -1.5922880672 -1.5761843487
0.6377952756 -1.5407566250 -1.6129555409 -1.5775085915 -1.5984236269 -1.5768564459 -1.5758724862
0.6535433071 -1.5268724248 -1.5480405698 -1.5217694248 -1.5790217845 -1.5283980391 -1.5681592369
0.6692913386 -1.4808886607 -1.3051542545 -1.3387931750 -1.4727296632 -1.3162511972 -1.5209344910
0.6850393701 -1.1503564873 -0.7964811905 -0.9041019117 -0.7739217038 -0.8526300578 -1.2016711299
0.7007874016 -0.4269952767 -0.3410894754 -0.3651920147 -0.1193483491 -0.3941103444 -0.3696979618
0.7165354331 -0.1132237520 -0.1297290692 -0.0794475616 -0.0017848578 -0.1660419695 -0.0271494871
0.7322834646 -0.0535210846 -0.0533320538 0.0034922532 0.0219058601 -0.0775523366 0.0298133468
0.7480314961 -0.0446108891 -0.0264329126 0.0182092961 0.0247519804 -0.0407864852 0.0289827200
0.7637795276 -0.0435868043 0.0005685920 0.0179565595 0.0201381087 -0.0231031892 0.0137767216
0.7795275591 -0.0432172016 0.0304811808 0.0163018193 0.0124266268 -0.0133862952 -0.0027831910
0.7952755906 -0.0414522059 0.0226831815 0.0151363095 0.0042072892 -0.0081312616 -0.0145385340
0.8110236220 -0.0368624689 -0.0147142750 0.0140779920 -0.0031663311 -0.0059639295 -0.0207534640
0.8267716535 -0.0307592806 -0.0324607608 0.0126897321 -0.0092720641 -0.0060258645 -0.0230406859
0.8425196850 -0.0265362428 -0.0107379001 0.0106855377 -0.0142026999 -0.0076464736 -0.0229559957
0.8582677165 -0.0250526051 -0.0012188874 0.0079124223 -0.0182837737 -0.0100738701 -0.0216521424
0.8740157480 -0.0255324612 -0.0047810681 0.0042982208 -0.0219572586 -0.0126605775 -0.0200273047
0.8897637795 -0.0259065958 -0.0080568858 -0.0002036316 -0.0257692382 -0.0152656817 -0.0188193438
0.9055118110 -0.0115618140 -0.0095277401 -0.0056964688 -0.0303089350 -0.0179546370 -0.0185152652
0.9212598425 -0.0151002464 -0.0092705337 -0.0125184118 -0.0358740140 -0.0207291478 -0.0191204946
0.9370078740 -0.0196615482 -0.0068087575 -0.0213101369 -0.0419954600 -0.0235219140 -0.0200731000
0.9527559055 -0.0247750586 -0.0015883242 -0.0319052993 -0.0476616641 -0.0262273852 -0.0205500218
0.9685039370 -0.0304007633 0.0065836464 -0.0420068596 -0.0522197684 -0.0286870672 -0.0199443011
0.9842519685 -0.0362555854 0.0170354041 -0.0502360474 -0.0556767746 -0.0306267833 -0.0180878094
1.0000000000 -0.0417312960 0.0282501389 -0.0573950102 -0.0583311404 -0.0315163988 -0.0151534714


==> plot_paper/ex1/MCMC/Cau/1dpcncaumeanstd.txt <==
x 	 mean 	 std
-1.0000000000 -0.5349679839 0.0524126452
-0.9842519685 -0.5399151990 0.0457581955
-0.9685039370 -0.5435788232 0.0423433673
-0.9527559055 -0.5460734513 0.0408766590
-0.9370078740 -0.5477069034 0.0404067660
-0.9212598425 -0.5487762270 0.0400927887
-0.9055118110 -0.5487921835 0.0399049253
-0.8897637795 -0.5478551225 0.0397748538
-0.8740157480 -0.5459207710 0.0397550549
-0.8582677165 -0.5429633822 0.0397235939
-0.8425196850 -0.5390173026 0.0399967289
-0.8267716535 -0.5340212029 0.0402255365
-0.8110236220 -0.5278283610 0.0407234300
-0.7952755906 -0.5202828692 0.0409863143
-0.7795275591 -0.5115449029 0.0410088951
-0.7637795276 -0.5023147874 0.0402976429
-0.7480314961 -0.4928156614 0.0402871604
-0.7322834646 -0.4838446351 0.0403102712
-0.7165354331 -0.4762148822 0.0405016698
-0.7007874016 -0.4702516962 0.0410406822
-0.6850393701 -0.4666147083 0.0416984882
-0.6692913386 -0.4656537789 0.0417212965
-0.6535433071 -0.4687138692 0.0418356928
-0.6377952756 -0.4755560631 0.0437467654
-0.6220472441 -0.4866941423 0.0472286642
-0.6062992126 -0.4991244213 0.0525636616
-0.5905511811 -0.5080702563 0.0579008772
-0.5748031496 -0.5076015647 0.0609079686
-0.5590551181 -0.4932107232 0.0589875485
-0.5433070866 -0.4583689654 0.0559417234
-0.5275590551 -0.3906740111 0.0676908956
-0.5118110236 -0.2622063926 0.0913381659
-0.4960629921 0.0141835904 0.1160298061
-0.4803149606 0.2899193922 0.1036539187
-0.4645669291 0.4258625618 0.0633222607
-0.4488188976 0.4793589578 0.0427297793
-0.4330708661 0.4993743346 0.0351285003
-0.4173228346 0.5090664947 0.0320466680
-0.4015748031 0.5157806495 0.0289960310
-0.3858267717 0.5205632671 0.0269400875
-0.3700787402 0.5252651303 0.0253758590
-0.3543307087 0.5304358938 0.0247423088
-0.3385826772 0.5350774641 0.0244345954
-0.3228346457 0.5399009010 0.0248967050
-0.3070866142 0.5438639153 0.0252810770
-0.2913385827 0.5464514622 0.0248377556
-0.2755905512 0.5476998622 0.0238956453
-0.2598425197 0.5480045387 0.0235697470
-0.2440944882 0.5471332031 0.0234715053
-0.2283464567 0.5457696937 0.0232724190
-0.2125984252 0.5438248838 0.0226981466
-0.1968503937 0.5413917956 0.0222935219
-0.1811023622 0.5381627531 0.0225021733
-0.1653543307 0.5336131559 0.0234946220
-0.1496062992 0.5272329998 0.0251179968
-0.1338582677 0.5214341471 0.0257138836
-0.1181102362 0.5161680350 0.0255770827
-0.1023622047 0.5123626306 0.0251469964
-0.0866141732 0.5115577643 0.0254132237
-0.0708661417 0.5132966081 0.0241042685
-0.0551181102 0.5102567482 0.0242869885
-0.0393700787 0.5085321198 0.0259251466
-0.0236220472 0.5102952028 0.0259638862
-0.0078740157 0.5122396556 0.0267166675
0.0078740157 0.5132538363 0.0251817314
0.0236220472 0.5131774082 0.0234524122
0.0393700787 0.5138554633 0.0234363402
0.0551181102 0.5134855486 0.0234529091
0.0708661417 0.5120207283 0.0239205864
0.0866141732 0.5102506722 0.0236043875
0.1023622047 0.5076966073 0.0226119136
0.1181102362 0.5059736456 0.0227006651
0.1338582677 0.5044172429 0.0226451285
0.1496062992 0.5035750329 0.0222765224
0.1653543307 0.5023574299 0.0220782312
0.1811023622 0.5017941680 0.0217388506
0.1968503937 0.5024886072 0.0215850392
0.2125984252 0.5034034199 0.0216121149
0.2283464567 0.5052667927 0.0215110813
0.2440944882 0.5090172397 0.0222299623
0.2598425197 0.5147655833 0.0227097299
0.2755905512 0.5224246989 0.0233247066
0.2913385827 0.5293355334 0.0246415580
0.3070866142 0.5354836997 0.0247727969
0.3228346457 0.5419396178 0.0251946750
0.3385826772 0.5486296072 0.0249778143
0.3543307087 0.5553160510 0.0252989470
0.3700787402 0.5616236486 0.0257802915
0.3858267717 0.5695094022 0.0260989517
0.4015748031 0.5779454425 0.0271792197
0.4173228346 0.5852919052 0.0308265514
0.4330708661 0.5894914504 0.0343679490
0.4488188976 0.5863379666 0.0355490288
0.4645669291 0.5687677670 0.0349438275
0.4803149606 0.5180277913 0.0656270560
0.4960629921 0.3385010742 0.1991074097
0.5118110236 -1.2173919692 0.2268078013
0.5275590551 -1.5089652253 0.0614806704
0.5433070866 -1.5589831763 0.0400558306
0.5590551181 -1.5768815597 0.0392342750
0.5748031496 -1.5844012234 0.0383431427
0.5905511811 -1.5892493199 0.0372727797
0.6062992126 -1.5907113724 0.0366600142
0.6220472441 -1.5900185801 0.0361047552
0.6377952756 -1.5809107419 0.0383338976
0.6535433071 -1.5428219096 0.0454871518
0.6692913386 -1.3911881779 0.0748049141
0.6850393701 -0.9094001436 0.1276526716
0.7007874016 -0.3411966528 0.0939443273
0.7165354331 -0.1079783412 0.0489590134
0.7322834646 -0.0390745439 0.0349284840
0.7480314961 -0.0170028584 0.0304232543
0.7637795276 -0.0086970318 0.0283057995
0.7795275591 -0.0058097250 0.0264239403
0.7952755906 -0.0057606477 0.0238923089
0.8110236220 -0.0072347100 0.0220253833
0.8267716535 -0.0092781839 0.0204289713
0.8425196850 -0.0117186378 0.0195874315
0.8582677165 -0.0142216663 0.0189877250
0.8740157480 -0.0168588683 0.0186545763
0.8897637795 -0.0192056574 0.0186565963
0.9055118110 -0.0215104324 0.0189136599
0.9212598425 -0.0239144863 0.0193376361
0.9370078740 -0.0264118161 0.0199564839
0.9527559055 -0.0288314582 0.0208898507
0.9685039370 -0.0313865869 0.0220040319
0.9842519685 -0.0342742692 0.0238749789
1.0000000000 -0.0387746027 0.0273211895


==> plot_paper/ex1/MCMC/Cau/1dpcncaumore.txt <==
-0.5412462609 -0.5412462609 -0.5498401363 -0.5422030841 -0.5244920598 -0.4990984427 -0.5082553421 -0.5140914650 -0.5311232038 -0.5325560829 -0.5389236904 -0.5694040736 -0.5370409981 -0.5555991894 -0.5369547321 -0.5347108910 -0.4840659722 -0.5795707516 -0.5824876322 -0.5875327636 -0.5917635283 -0.6042190362 -0.5833584564 -0.5665995741 -0.4976264496 -0.5272272844 -0.5517097705 -0.5237193931 -0.4751845181 -0.4788265220 -0.5082223613 -0.4721157684 -0.5224203358 -0.5449251685 -0.6158544032 -0.5896457215 -0.5421014257 -0.5237358265 -0.5608949740 -0.5571260402 -0.5011865471 -0.5608071308 -0.6035088626 -0.5260822392 -0.4590026736 -0.5059859110 -0.5541211258 -0.6466172150 -0.5069666652 -0.3960553760 -0.5446978511 -0.5283301987 -0.4760274795 -0.5983167318 -0.5451686573 -0.4478342033 -0.4843642460 -0.3911453863 -0.5440984821 -0.5455681314 -0.5712542342 -0.4918224036 -0.5490882079 -0.5925104725 -0.5808844038 -0.4982498212 -0.6108465268 -0.6054405074 -0.5615425310 -0.2968038098 -0.5787189514 -0.5425220703 -0.5051036105 -0.5162417161 -0.5798071803 -0.4249969323 -0.6129325186 -0.5188952110 -0.5795339069 -0.5518973522 -0.4640687056 -0.5166270095 -0.5083838483 -0.4714770243 -0.4387304976 -0.4805982866 -0.5905331556 -0.5111618554 -0.5322491045 -0.6059592358 -0.4604599161 -0.6335754330 -0.5520893234 -0.5119861319 -0.5481469237 -0.5033859412 -0.5040194544 -0.5963343499 -0.5283425540 -0.6238808433 -0.5088340138
-0.5394648592 -0.5394648592 -0.5511685345 -0.5361416692 -0.5251445490 -0.5009405199 -0.5192371886 -0.5150160967 -0.5488568405 -0.5410639565 -0.5491984218 -0.5840032136 -0.5393071236 -0.5595361497 -0.5484239557 -0.5377421675 -0.4862188261 -0.5716914160 -0.5783632682 -0.5702443034 -0.5646405119 -0.5931121548 -0.5788935556 -0.5647924094 -0.4979025928 -0.5314540218 -0.5642241472 -0.5431863396 -0.4911489627 -0.4956219034 -0.5180663173 -0.4904437932 -0.5425693360 -0.5363693632 -0.6064994788 -0.5818106615 -0.5414545433 -0.5263635926 -0.5589271601 -0.5551556041 -0.5183280336 -0.5627929712 -0.5977896424 -0.5282487667 -0.4725801572 -0.5269859252 -0.5472579574 -0.6037536689 -0.5488814955 -0.4513216576 -0.5539347379 -0.5470147224 -0.4865162719 -0.5967890153 -0.5254356514 -0.4856722797 -0.5271402434 -0.5112030647 -0.5212904053 -0.5233407652 -0.5486033295 -0.5205336201 -0.5283296670 -0.5504348823 -0.5523907787 -0.5169879394 -0.5833898107 -0.6203167798 -0.5443867642 -0.4283515132 -0.5552080093 -0.5314913317 -0.5182372899 -0.5389605487 -0.5763126471 -0.4464385548 -0.6064854851 -0.5460880986 -0.5487713741 -0.5428761030 -0.5052104852 -0.5255769838 -0.5147481848 -0.4874372828 -0.4881510679 -0.4957345730 -0.5847195390 -0.5259081303 -0.5293649145 -0.5917155166 -0.4789443720 -0.5866778644 -0.5530494626 -0.5227390110 -0.5488790930 -0.5210894875 -0.5258828481 -0.5789569591 -0.5328255013 -0.6109324913 -0.5199581207
-0.5372513521 -0.5372513521 -0.5519199679 -0.5325878564 -0.5250868843 -0.5026036570 -0.5247013665 -0.5157561213 -0.5367605608 -0.5478920590 -0.5583787658 -0.5955268319 -0.5411993929 -0.5620243121 -0.5574408128 -0.5391932850 -0.4880764049 -0.5632735025 -0.5739222652 -0.5535664697 -0.5407982421 -0.5838074135 -0.5747428224 -0.5627495936 -0.4994111354 -0.5338222001 -0.5729050148 -0.5611718140 -0.5054393608 -0.5109835242 -0.5261880075 -0.5059230541 -0.5559713796 -0.5297306885 -0.5975199978 -0.5741956259 -0.5404706873 -0.5287024591 -0.5565158366 -0.5519713393 -0.5309698835 -0.5635166681 -0.5916118580 -0.5293617544 -0.4854931412 -0.5417080867 -0.5409215128 -0.5648780716 -0.5809285650 -0.4985513210 -0.5605997215 -0.5610065463 -0.4956316925 -0.5945685538 -0.5024359562 -0.5101653344 -0.5555947534 -0.5860198904 -0.5181154386 -0.5296954273 -0.5415227812 -0.5471028957 -0.5203414313 -0.5247276637 -0.5507094011 -0.5378307027 -0.5664503467 -0.6282849752 -0.5206339949 -0.5502376342 -0.5397686762 -0.5227615364 -0.5278146819 -0.5544098343 -0.5724164332 -0.4717499120 -0.5980133914 -0.5644565442 -0.5214665141 -0.5453316933 -0.5376093558 -0.5322240591 -0.5225636781 -0.5040361564 -0.5308737259 -0.5104025103 -0.5735326886 -0.5389526655 -0.5268844068 -0.5822161769 -0.4981484013 -0.5485523053 -0.5556247818 -0.5329473066 -0.5490677795 -0.5397129849 -0.5449164684 -0.5655692694 -0.5370560196 -0.5993067700 -0.5294057213
-0.5345554371 -0.5345554371 -0.5520672320 -0.5307577516 -0.5244524478 -0.5041056523 -0.5275584683 -0.5163489061 -0.5308365597 -0.5533685444 -0.5665411582 -0.6045733034 -0.5427715166 -0.5632668141 -0.5640377354 -0.5394231237 -0.4896755033 -0.5543763439 -0.5692080029 -0.5376089160 -0.5207756504 -0.5756822641 -0.5706931461 -0.5604713326 -0.5013113995 -0.5346384739 -0.5783750422 -0.5770471250 -0.5179611737 -0.5248353577 -0.5327080386 -0.5186632877 -0.5617881442 -0.5250527119 -0.5892518892 -0.5669586565 -0.5392210027 -0.5307710075 -0.5537373697 -0.5474762532 -0.5397880423 -0.5633129659 -0.5849588613 -0.5295749660 -0.4977203897 -0.5510594060 -0.5351979403 -0.5344752543 -0.6028567765 -0.5377998817 -0.5651553491 -0.5709513683 -0.5034394999 -0.5917050395 -0.4915079178 -0.5262108729 -0.5710230389 -0.6206940273 -0.5230795292 -0.5408064373 -0.5438340200 -0.5628296274 -0.5343831718 -0.5075308071 -0.5567645974 -0.5593754970 -0.5539507444 -0.6315636627 -0.4931434806 -0.6514074030 -0.5311474358 -0.5160169131 -0.5344569038 -0.5637527181 -0.5680494262 -0.4978015655 -0.5878486886 -0.5793646034 -0.5029121861 -0.5511280795 -0.5608506549 -0.5374480220 -0.5322996122 -0.5210935588 -0.5659856287 -0.5241875678 -0.5484132793 -0.5501079752 -0.5247735858 -0.5752055369 -0.5164631627 -0.5202862808 -0.5588537493 -0.5421629058 -0.5485396313 -0.5586339298 -0.5611201109 -0.5558592789 -0.5409607713 -0.5890581123 -0.5369371888
-0.5313401805 -0.5313401805 -0.5515728209 -0.5298774854 -0.5233377019 -0.5054569580 -0.5291425410 -0.5168238836 -0.5267962272 -0.5577461598 -0.5736543866 -0.6115038879 -0.5440666873 -0.5634318436 -0.5682768262 -0.5387084413 -0.4910407750 -0.5450615890 -0.5642505779 -0.5224814240 -0.5042260541 -0.5683600370 -0.5666278531 -0.5579449464 -0.5031179113 -0.5339313098 -0.5811760798 -0.5903293690 -0.5286489810 -0.5371261820 -0.5377450485 -0.5287743415 -0.5618622072 -0.5215343380 -0.5821211162 -0.5602727960 -0.5377723422 -0.5325839369 -0.5506576108 -0.5416472520 -0.5454099953 -0.5624315280 -0.5777974274 -0.5290165167 -0.5091818232 -0.5557899767 -0.5301292175 -0.5149101132 -0.6150015555 -0.5691996296 -0.5679288683 -0.5773919897 -0.5099877814 -0.5882564431 -0.5038293279 -0.5354924242 -0.5761704752 -0.6262651240 -0.5299523911 -0.5536776704 -0.5491209922 -0.5769343446 -0.5357239676 -0.4957448424 -0.5652126765 -0.5797994791 -0.5439936993 -0.6307926614 -0.4755850679 -0.7189157742 -0.5272002769 -0.5109787138 -0.5386886649 -0.5679833653 -0.5631700784 -0.5227625450 -0.5763281094 -0.5940719162 -0.4902334745 -0.5568086553 -0.5776760845 -0.5516785014 -0.5443537296 -0.5382896127 -0.5918735446 -0.5363301240 -0.5161618547 -0.5592006628 -0.5229944324 -0.5683202930 -0.5326082662 -0.5018444060 -0.5619481629 -0.5499545510 -0.5471764306 -0.5771441698 -0.5743561233 -0.5492608736 -0.5444036943 -0.5801652270 -0.5423401099
-0.5275787503 -0.5275787503 -0.5503903600 -0.5294788035 -0.5218245772 -0.5066634056 -0.5300817263 -0.5172040477 -0.5247580288 -0.5612054923 -0.5795099945 -0.6163889441 -0.5451186819 -0.5626614692 -0.5702498694 -0.5372625594 -0.4921868617 -0.5353955107 -0.5590742840 -0.5082897350 -0.4905686884 -0.5616245726 -0.5624779534 -0.5551449588 -0.5046384517 -0.5311150820 -0.5817618103 -0.6007189296 -0.5374617581 -0.5478251667 -0.5414151879 -0.5363726956 -0.5583443008 -0.5178124386 -0.5765925559 -0.5542800500 -0.5361867791 -0.5341525115 -0.5473327795 -0.5345317953 -0.5484089888 -0.5610459771 -0.5700819589 -0.5277915215 -0.5200824167 -0.5565301050 -0.5256910068 -0.5063481209 -0.6180492447 -0.5931606088 -0.5691758627 -0.5807791937 -0.5153064019 -0.5842661929 -0.5122638571 -0.5389639921 -0.5736672717 -0.6059818058 -0.5356678645 -0.5649760909 -0.5499016676 -0.5888886241 -0.5361745896 -0.4888861117 -0.5716815429 -0.5960210621 -0.5359769542 -0.6267697515 -0.4736656654 -0.7383988703 -0.5257826398 -0.5074021167 -0.5409459364 -0.5679342938 -0.5577593803 -0.5451015626 -0.5637795772 -0.6063872487 -0.4816449859 -0.5619596402 -0.5891127726 -0.5530518730 -0.5587481782 -0.5551724816 -0.6062050224 -0.5456848000 -0.4968725952 -0.5660746138 -0.5215070610 -0.5619368230 -0.5456529528 -0.4923860028 -0.5642647856 -0.5559156728 -0.5449113713 -0.5944651706 -0.5843839522 -0.5448874357 -0.5471827616 -0.5725254642 -0.5454456461
-0.5232519550 -0.5232519550 -0.5484677690 -0.5293481113 -0.5199894446 -0.5077276806 -0.5306762083 -0.5175071614 -0.5239016613 -0.5638434271 -0.5835422241 -0.6188328708 -0.5459526080 -0.5610781194 -0.5700776211 -0.5352504920 -0.4931198444 -0.5254508508 -0.5537016447 -0.4951321629 -0.4792975048 -0.5553568210 -0.5581947320 -0.5520325444 -0.5058307523 -0.5133774298 -0.5805007981 -0.6080796554 -0.5443763851 -0.5569163124 -0.5438311172 -0.5415888239 -0.5526814493 -0.5129977102 -0.5729789916 -0.5490022299 -0.5345208318 -0.5354850291 -0.5438104950 -0.5262417156 -0.5493034050 -0.5592628657 -0.5617580932 -0.5259849684 -0.5326784824 -0.5538347822 -0.5217710251 -0.5074527486 -0.6131513196 -0.6103685478 -0.5691189073 -0.5814838244 -0.5194062261 -0.5797560867 -0.5125336236 -0.5376558213 -0.5658613484 -0.5809972502 -0.5389895333 -0.5725259100 -0.5393020589 -0.5975809294 -0.5362926115 -0.4876100144 -0.5743627891 -0.6071933389 -0.5296254241 -0.6203733641 -0.4804106462 -0.7179529863 -0.5251953696 -0.5050694788 -0.5415772686 -0.5643390924 -0.5518183899 -0.5629684961 -0.5507294563 -0.6138875447 -0.4761020174 -0.5657120783 -0.5950598750 -0.5481443530 -0.5746195872 -0.5711765144 -0.6068635832 -0.5507019709 -0.4825021376 -0.5705954680 -0.5202690870 -0.5566910047 -0.5550092472 -0.4904926273 -0.5652774710 -0.5596748971 -0.5417252257 -0.6097841923 -0.5908736077 -0.5415089863 -0.5490277139 -0.5659508247 -0.5461459946
-0.5183468067 -0.5183468067 -0.5457522927 -0.5294093712 -0.5179060026 -0.5086500850 -0.5310702883 -0.5177466926 -0.5235938963 -0.5656285264 -0.5844249877 -0.6175760478 -0.5465852885 -0.5587891799 -0.5679084183 -0.5328010255 -0.4938382125 -0.5153082182 -0.5481556400 -0.4830969355 -0.4700634096 -0.5494928749 -0.5537346934 -0.5485544028 -0.5067099539 -0.5120316203 -0.5776917497 -0.6124090641 -0.5493798383 -0.5643921075 -0.5451007393 -0.5445735556 -0.5456879882 -0.5073600087 -0.5710633782 -0.5442164273 -0.5328243757 -0.5365872971 -0.5401309508 -0.5169620040 -0.5485594284 -0.5571307384 -0.5527652534 -0.5236649767 -0.5452962692 -0.5482294661 -0.5181599835 -0.5159888680 -0.6021250693 -0.6216516341 -0.5679556190 -0.5798089806 -0.5222780881 -0.5747242024 -0.5104322165 -0.5326906064 -0.5547244380 -0.5651762930 -0.5397111468 -0.5753020782 -0.5186472022 -0.6026019881 -0.5351083017 -0.5015336016 -0.5711594186 -0.6133225263 -0.5247400039 -0.6122657028 -0.4904510067 -0.6811986388 -0.5249201866 -0.5037786915 -0.5408462810 -0.5579333223 -0.5453665408 -0.5745293558 -0.5378779931 -0.6145132293 -0.4730651761 -0.5671169497 -0.5947422966 -0.5423674457 -0.5894214193 -0.5856537405 -0.5945269824 -0.5494976801 -0.4711722553 -0.5726567624 -0.5192340629 -0.5526627417 -0.5604017087 -0.4943690348 -0.5645516299 -0.5609061880 -0.5376426676 -0.6223034001 -0.5933967757 -0.5376355795 -0.5495999458 -0.5601663120 -0.5444122169
-0.5128562805 -0.5128562805 -0.5421974497 -0.5296469416 -0.5156455390 -0.5094288257 -0.5313327582 -0.5179325026 -0.5235033265 -0.5662805980 -0.5793591428 -0.6098569013 -0.5470252634 -0.5558901071 -0.5639161103 -0.5300162834 -0.4943334885 -0.5050570452 -0.5424609630 -0.4722601829 -0.4626547503 -0.5439976107 -0.5490511197 -0.5446411216 -0.5073024389 -0.5530372843 -0.5736144720 -0.6138057864 -0.5524605147 -0.5702467176 -0.5453260043 -0.5455027194 -0.5378212668 -0.5020451562 -0.5697278219 -0.5393571181 -0.5311392326 -0.5374630978 -0.5363282209 -0.5069764369 -0.5465953010 -0.5546495254 -0.5430373663 -0.5208866648 -0.5516317383 -0.5402498304 -0.5145615969 -0.5291702155 -0.5873967757 -0.6278578011 -0.5658540385 -0.5760019737 -0.5238915174 -0.5691442218 -0.5084068273 -0.5251678907 -0.5418185805 -0.5555490224 -0.5381740504 -0.5735195045 -0.4999615232 -0.6040868284 -0.5320158294 -0.5370584192 -0.5611441781 -0.6134172997 -0.5211297406 -0.6028355324 -0.5013433013 -0.5905722681 -0.5262848121 -0.5033215324 -0.5389423400 -0.5495034856 -0.5384385881 -0.5802895385 -0.5260051961 -0.6066958342 -0.4749623798 -0.5655227944 -0.5874216453 -0.5433267278 -0.5968136865 -0.5980107861 -0.5765660833 -0.5401325288 -0.4609111787 -0.5721881787 -0.5183502256 -0.5496973870 -0.5618188339 -0.5020442923 -0.5617228294 -0.5593331596 -0.5327287745 -0.6312906556 -0.5914570476 -0.5316723944 -0.5484965769 -0.5548119270 -0.5403116082
-0.5067803578 -0.5067803578 -0.5377717976 -0.5300650922 -0.5132761847 -0.5100599087 -0.5314947546 -0.5180713057 -0.5234772236 -0.5649909701 -0.5636078734 -0.5915806350 -0.5472723728 -0.5524663974 -0.5582973184 -0.5269792724 -0.4945906227 -0.4947961045 -0.5366447256 -0.4626844807 -0.4569510762 -0.5388483777 -0.5440890171 -0.5402051127 -0.5076252725 -0.5607451432 -0.5687289094 -0.6124356777 -0.5535991049 -0.5744689566 -0.5446022057 -0.5445804345 -0.5293678662 -0.4985619570 -0.5671350702 -0.5335610766 -0.5294974438 -0.5381146224 -0.5324316768 -0.4966823648 -0.5437857917 -0.5517805385 -0.5325005574 -0.5176969087 -0.5543911349 -0.5304658515 -0.5106227695 -0.5437728898 -0.5714332620 -0.6297766862 -0.5629477542 -0.5702662241 -0.5241932770 -0.5629650915 -0.5069387065 -0.5160878825 -0.5283243020 -0.5462746587 -0.5349349667 -0.5680095692 -0.4914465922 -0.6022521635 -0.5270933211 -0.5440800701 -0.5472038671 -0.5692216634 -0.5186099735 -0.5923253739 -0.5128226973 -0.5170006577 -0.5308996113 -0.5034399693 -0.5360023549 -0.5398314492 -0.5310786468 -0.5824807445 -0.5159203818 -0.5896937212 -0.4830267525 -0.5606490590 -0.5738188284 -0.5452210667 -0.5930425467 -0.6078572584 -0.5593433189 -0.5165462310 -0.4512189963 -0.5691663439 -0.5175600077 -0.5475847505 -0.5594669260 -0.5115437208 -0.5564813462 -0.5547243753 -0.5270856527 -0.6361053747 -0.5846153034 -0.5220627670 -0.5452619301 -0.5494504374 -0.5340234676
-0.5001283333 -0.5001283333 -0.5324692156 -0.5306684817 -0.5108619140 -0.5105366333 -0.5315674313 -0.5181669107 -0.5234482702 -0.5599238830 -0.5325065010 -0.5616020557 -0.5473168702 -0.5485947016 -0.5512680596 -0.5237598448 -0.4945882633 -0.4846335927 -0.5307368132 -0.4544178607 -0.4528809762 -0.5340246354 -0.5387817565 -0.5351382755 -0.5076774884 -0.5571580014 -0.5643738143 -0.6084986089 -0.5527594035 -0.5770352302 -0.5430182758 -0.5420421521 -0.5205351393 -0.4978806694 -0.5617047644 -0.5259239762 -0.5279192508 -0.5385428436 -0.5284674811 -0.4865712474 -0.5404658709 -0.5484573507 -0.5210662086 -0.5141403278 -0.5541732951 -0.5194810793 -0.5059798999 -0.5562925023 -0.5559290385 -0.6280999242 -0.5593352428 -0.5627737066 -0.5231058659 -0.5561109210 -0.5059448797 -0.5063214524 -0.5150940091 -0.5357380200 -0.5304315279 -0.5597565097 -0.4913668939 -0.5969031639 -0.5209361548 -0.5421079250 -0.5423428181 -0.5278987287 -0.5171191787 -0.5810645672 -0.5274553252 -0.4903424967 -0.5388515392 -0.5037367462 -0.5321414113 -0.5296261210 -0.5233360890 -0.5807899550 -0.5083358655 -0.5640926607 -0.4957655866 -0.5525591494 -0.5562851038 -0.5470031316 -0.5882549477 -0.6141784069 -0.5433326087 -0.4623083943 -0.4427001713 -0.5636285477 -0.5168002178 -0.5461074861 -0.5537981592 -0.5210172360 -0.5485647057 -0.5469106339 -0.5208492545 -0.6361547696 -0.5726780696 -0.5075809499 -0.5394111568 -0.5435839766 -0.5258516407
-0.4929222239 -0.4929222239 -0.5263201753 -0.5314533093 -0.5084616482 -0.5108486227 -0.5315498648 -0.5182202453 -0.5233856200 -0.5480349179 -0.4920918702 -0.5244858084 -0.5471380017 -0.5443433349 -0.5430598489 -0.5204194543 -0.4942990085 -0.4746867996 -0.5247699724 -0.4474932031 -0.4503916574 -0.5295007541 -0.5330485867 -0.5293096945 -0.5074361079 -0.5509819295 -0.5624375566 -0.6021979889 -0.5498794636 -0.5779026539 -0.5406586949 -0.5381589014 -0.5114924021 -0.4987392811 -0.5530113497 -0.5158513428 -0.5264108381 -0.5387478007 -0.5244601028 -0.4771806371 -0.5369328904 -0.5445978600 -0.5086176896 -0.5102668926 -0.5507814357 -0.5079050510 -0.5003133863 -0.5640620748 -0.5414105352 -0.6234083053 -0.5550836199 -0.5536790454 -0.5205263032 -0.5484816038 -0.5052399000 -0.4966061097 -0.5027098202 -0.5243450921 -0.5245857605 -0.5496170581 -0.4952493629 -0.5869333122 -0.5136269504 -0.5294950690 -0.5449457342 -0.5141187331 -0.5171479225 -0.5698409452 -0.5404315575 -0.4870249534 -0.5490097362 -0.5035088321 -0.5274875585 -0.5193245419 -0.5152892569 -0.5732448948 -0.5033885039 -0.5325931732 -0.5100630122 -0.5416352160 -0.5372714922 -0.5481046670 -0.5606826920 -0.6143629735 -0.5409094459 -0.4345820752 -0.4357834260 -0.5556894936 -0.5160025435 -0.5450510839 -0.5457262908 -0.5288301418 -0.5377605799 -0.5359699135 -0.5141866772 -0.6307599700 -0.5557395285 -0.4886814261 -0.5304724860 -0.5366832749 -0.5162316009
-0.4852009657 -0.4852009657 -0.5194032433 -0.5324039134 -0.5061286328 -0.5109802969 -0.5314320896 -0.5182291491 -0.5232719006 -0.5272147831 -0.4873787591 -0.5502677371 -0.5467019773 -0.5397724044 -0.5339154867 -0.5170150390 -0.4936897526 -0.4650814046 -0.5187796547 -0.4419279287 -0.4494292724 -0.5252400820 -0.5267927337 -0.5225639875 -0.5068535607 -0.5427865467 -0.5475154473 -0.5937144501 -0.5448636686 -0.5770027002 -0.5376077119 -0.5332442482 -0.5023949919 -0.5005204101 -0.5416225960 -0.5032610392 -0.5249619254 -0.5387287652 -0.5204337721 -0.4690331301 -0.5334468178 -0.5401178748 -0.4949904491 -0.5061415877 -0.5440629504 -0.4963102633 -0.4934015020 -0.5663572843 -0.5275178999 -0.6161767480 -0.5502356326 -0.5431370675 -0.5163258366 -0.5399553671 -0.5046356677 -0.4875520902 -0.4915395240 -0.5132436418 -0.5166539700 -0.5382219878 -0.4999272542 -0.5701049317 -0.5052336548 -0.5094896259 -0.4805750548 -0.5000050755 -0.5197515487 -0.5600487106 -0.5383503159 -0.4888989389 -0.5598569327 -0.5015328831 -0.5222153627 -0.5085120709 -0.5071407055 -0.5588812149 -0.4987959968 -0.5002426000 -0.5232941447 -0.5285726688 -0.5187945888 -0.5477764432 -0.5382829924 -0.6063368697 -0.5444473424 -0.4118090248 -0.4307694320 -0.5455606364 -0.5150940196 -0.5442051064 -0.5364282223 -0.5336282251 -0.5239226327 -0.5226500844 -0.5072936593 -0.6190597495 -0.5338673008 -0.4686089780 -0.5180565132 -0.5282335230 -0.5057292402
-0.4770249331 -0.4770249331 -0.5118558663 -0.5334924424 -0.5039101677 -0.5109086609 -0.5311955521 -0.5181879095 -0.5230926979 -0.5003596088 -0.4586226405 -0.5409200409 -0.5459592665 -0.5349337510 -0.5240848412 -0.5136023419 -0.4927222495 -0.4559504685 -0.5128036069 -0.4377239194 -0.4499270034 -0.5211888967 -0.5199002444 -0.5147215448 -0.5058550832 -0.5323135565 -0.5093232834 -0.5831845508 -0.5375767541 -0.5742361883 -0.5339561873 -0.5276652366 -0.4934109846 -0.5027465868 -0.5281001653 -0.4885323913 -0.5235433373 -0.5384842579 -0.5164137683 -0.4625710002 -0.5302283013 -0.5349465962 -0.4799509747 -0.5018565698 -0.5340589458 -0.4851969471 -0.4851677748 -0.5637964412 -0.5135791957 -0.6067913699 -0.5448188812 -0.5313267708 -0.5103518318 -0.5303958492 -0.5038735938 -0.4796493473 -0.4817872881 -0.5036171344 -0.5057576466 -0.5260508257 -0.5036131913 -0.5443038713 -0.4964086007 -0.4907272625 -0.4633675481 -0.4900583347 -0.5214597154 -0.5527873499 -0.5027904811 -0.4640331822 -0.5697198429 -0.4961058105 -0.5165552263 -0.4956874229 -0.4993208878 -0.5405027703 -0.4878923941 -0.4732540559 -0.5335100615 -0.5143633469 -0.5016850003 -0.5449679087 -0.5088062687 -0.5902717675 -0.5478221001 -0.3952453031 -0.4278210473 -0.5335705950 -0.5139972235 -0.5433617922 -0.5248420126 -0.5343952253 -0.5070014120 -0.5082658228 -0.5003867654 -0.6002291747 -0.5066920678 -0.4502775164 -0.5019630638 -0.5178001335 -0.4950281345
-0.4684801937 -0.4684801937 -0.5038833780 -0.5346805888 -0.5018477237 -0.5106002711 -0.5308120388 -0.5180865005 -0.5228314584 -0.5006476074 -0.4429921010 -0.5294646410 -0.5448411669 -0.5298708832 -0.5138210155 -0.5102389826 -0.4913540300 -0.4474332320 -0.5068811811 -0.4348676035 -0.4517982029 -0.5172690815 -0.5122403257 -0.5055831406 -0.5043357035 -0.5197550779 -0.4913251064 -0.5706853633 -0.5278419515 -0.5694714567 -0.5298081312 -0.5218580108 -0.4847630815 -0.5044451466 -0.5115880360 -0.4723315178 -0.5221047308 -0.5380118882 -0.5124274004 -0.4581012128 -0.5274546220 -0.5290443429 -0.4631973337 -0.4975461564 -0.5211010488 -0.4749881963 -0.4757218292 -0.5573485561 -0.4990357557 -0.5955760491 -0.5388569405 -0.5184868470 -0.5024342542 -0.5196693742 -0.5023010869 -0.4732704852 -0.4735370415 -0.4960157891 -0.4916303284 -0.5134601565 -0.5052522717 -0.5122732566 -0.4883083124 -0.4764224856 -0.4480862433 -0.4846141535 -0.5082137412 -0.5480397590 -0.4604788669 -0.4562314463 -0.5764604764 -0.4857958720 -0.5104614151 -0.4798654436 -0.4923413612 -0.5212984247 -0.4738234529 -0.4556937465 -0.5394123404 -0.5002084168 -0.4854097780 -0.5381685091 -0.4792379363 -0.5680452978 -0.5465197207 -0.3873903851 -0.4269431347 -0.5201833438 -0.5126301381 -0.5423135637 -0.5090934792 -0.5305251769 -0.4870911455 -0.4939343257 -0.4936579415 -0.5739392364 -0.4744081996 -0.4352340416 -0.4823364476 -0.5051154185 -0.4849019986
-0.4596818547 -0.4596818547 -0.4957651899 -0.5359229805 -0.4999774510 -0.5100072380 -0.5302415553 -0.5179094769 -0.5224664479 -0.5294261775 -0.4342226999 -0.5235576774 -0.5432556549 -0.5246190521 -0.5033773368 -0.5069876262 -0.4895398223 -0.4396738727 -0.5010523338 -0.4333301556 -0.4549326811 -0.5133684085 -0.5036690323 -0.4949439007 -0.5021572597 -0.5061075803 -0.4788234493 -0.5562268779 -0.5154484184 -0.5625496698 -0.5252660491 -0.5163478662 -0.4767937983 -0.5048382399 -0.4873824320 -0.4554989424 -0.5205727161 -0.5373079835 -0.5085045179 -0.4557959102 -0.5252540072 -0.5224226657 -0.4444443819 -0.4934045964 -0.5058970447 -0.4660639694 -0.4653996373 -0.5478749937 -0.4836152883 -0.5828283404 -0.5323826974 -0.5049724315 -0.4924012977 -0.5076850026 -0.4977727064 -0.4686668548 -0.4667902051 -0.4903334278 -0.4747065591 -0.5006321591 -0.5040767597 -0.4849788125 -0.4817341901 -0.4645113296 -0.4431604401 -0.4834172707 -0.4922889210 -0.5447877348 -0.4617852813 -0.4850764635 -0.5777562217 -0.4717247470 -0.5022886994 -0.4635257251 -0.4864527655 -0.5034252880 -0.4785646969 -0.4459180703 -0.5412249401 -0.4873084317 -0.4695528283 -0.5252401714 -0.4668923627 -0.5152604878 -0.5364186848 -0.3879780992 -0.4280878533 -0.5060084201 -0.5109058363 -0.5408511720 -0.4903661404 -0.5219250450 -0.4644990642 -0.4806356899 -0.4870466270 -0.5405687120 -0.4418231628 -0.4243532677 -0.4598681025 -0.4901823259 -0.4761695256
-0.4507758850 -0.4507758850 -0.4878573000 -0.5371720291 -0.4983310636 -0.5090621623 -0.5294293922 -0.5176344729 -0.5219681873 -0.5219009281 -0.4288571782 -0.5201989853 -0.5410826211 -0.5192055907 -0.4930055989 -0.5039196620 -0.4872336560 -0.4328204389 -0.4953562853 -0.4330677825 -0.4591949317 -0.5093272271 -0.4940404459 -0.4826266651 -0.4991471241 -0.4930753774 -0.4675785498 -0.5397568737 -0.5001824381 -0.5533052087 -0.5202821165 -0.5117729118 -0.4700537304 -0.5035292843 -0.4450257049 -0.4390878718 -0.5188496688 -0.5363669698 -0.5046773572 -0.4557874982 -0.5236994505 -0.5151665275 -0.4237223136 -0.4897054681 -0.4895560610 -0.4588316315 -0.4548084286 -0.5359922464 -0.4673689500 -0.5688658241 -0.5254544979 -0.4913478237 -0.4801125879 -0.4944843437 -0.4838777439 -0.4659560460 -0.4615073015 -0.4862020351 -0.4556917766 -0.4874261317 -0.4995327636 -0.4716501705 -0.4769475715 -0.4547287118 -0.4455122727 -0.4861109074 -0.4900316115 -0.5405549098 -0.4659857222 -0.5048824925 -0.5728369182 -0.4221325393 -0.4965218560 -0.4512698974 -0.4815972225 -0.4877990592 -0.4931067155 -0.4418053505 -0.5392745103 -0.4766590948 -0.4545254713 -0.5041603838 -0.4565900385 -0.4839652966 -0.5142707835 -0.3950404002 -0.4312267535 -0.4917951649 -0.5087323744 -0.5387647277 -0.4702792398 -0.5091461197 -0.4398967325 -0.4696272640 -0.4796445572 -0.5011466610 -0.4151018044 -0.4176211328 -0.4360040456 -0.4733823475 -0.4696299438
-0.4419389234 -0.4419389234 -0.4805905900 -0.5383840644 -0.4969370605 -0.5076719885 -0.5283025505 -0.5172302673 -0.5212965762 -0.5163636831 -0.4244772998 -0.5174332961 -0.5381687653 -0.5136505974 -0.4829559242 -0.5011199060 -0.4843918740 -0.4270242431 -0.4898298166 -0.4340220827 -0.4644236037 -0.5049202646 -0.4832344032 -0.4685549924 -0.4951027500 -0.4824334459 -0.4568213852 -0.5211874110 -0.4819310047 -0.5416158696 -0.5137741523 -0.5089142279 -0.4653881694 -0.5003662224 -0.3857772623 -0.4245535115 -0.5168136133 -0.5351804366 -0.5009794992 -0.4582158253 -0.5228041743 -0.5074574664 -0.4020272145 -0.4868185720 -0.4734675250 -0.4538419533 -0.4448377407 -0.5221358086 -0.4507060884 -0.5540827934 -0.5181752532 -0.4784558421 -0.4655251040 -0.4804298740 -0.4550230391 -0.4650996544 -0.4576809058 -0.4832069912 -0.4351705708 -0.4729634314 -0.4918354657 -0.4711672827 -0.4740133104 -0.4480486112 -0.4514903432 -0.4919596301 -0.4911059951 -0.5036238436 -0.4701060190 -0.5094072628 -0.5458707831 -0.3915365665 -0.4934596811 -0.4444181270 -0.4776564811 -0.4750521533 -0.4874370815 -0.4406256863 -0.5336752458 -0.4690840740 -0.4410983551 -0.4752600135 -0.4498262359 -0.4570852127 -0.4798931987 -0.4065756174 -0.4363563823 -0.4784038505 -0.5060135391 -0.5358500375 -0.4501355292 -0.4935168791 -0.4147004328 -0.4624057412 -0.4718796276 -0.4573663081 -0.3947506051 -0.4166796681 -0.4130641566 -0.4555613754 -0.4659798061
-0.4333758071 -0.4333758071 -0.4744648210 -0.5395265263 -0.4958222227 -0.5057109488 -0.5267657669 -0.5166544067 -0.5203972322 -0.5114303808 -0.4200106782 -0.5143731929 -0.5343226778 -0.5079679906 -0.4734784922 -0.4986929944 -0.4809773775 -0.4224400998 -0.4845052012 -0.4361204977 -0.4704318586 -0.4998322978 -0.4712203120 -0.4529062505 -0.4898113627 -0.4752688465 -0.4475153355 -0.5004535951 -0.4610355900 -0.5275056532 -0.4982912951 -0.5087531155 -0.4639385411 -0.4952942600 -0.3471179513 -0.4140570677 -0.5143196674 -0.5337357657 -0.4974436477 -0.4629918085 -0.5225219641 -0.4995957675 -0.3821298483 -0.4852122904 -0.4590228981 -0.4519650257 -0.4364133907 -0.5068216781 -0.4345031311 -0.5390116398 -0.5107129978 -0.4669017227 -0.4488188818 -0.4665322196 -0.4407738831 -0.4658713307 -0.4555127037 -0.4809211717 -0.4134875927 -0.4546961613 -0.4826311064 -0.4779343848 -0.4729056570 -0.4452272262 -0.4592117757 -0.4999880850 -0.4946656669 -0.4427038137 -0.4736624301 -0.5026228546 -0.4605851329 -0.3943203551 -0.4923123032 -0.4424050864 -0.4746127930 -0.4661650208 -0.4886428171 -0.4372455783 -0.5244595043 -0.4651708240 -0.4297082796 -0.4418851710 -0.4474903105 -0.4400708683 -0.4399557607 -0.4211924289 -0.4434543961 -0.4667547522 -0.5026513233 -0.5319229421 -0.4314382935 -0.4771865310 -0.3913829786 -0.4604228157 -0.4689822309 -0.4117764189 -0.3819650633 -0.4236854490 -0.3942365211 -0.4380554015 -0.4657156475
-0.4253148222 -0.4253148222 -0.4700386949 -0.5405858952 -0.4950132914 -0.5030130969 -0.5246975387 -0.5158504415 -0.5191966797 -0.5057674541 -0.4150788041 -0.5105839247 -0.5293109928 -0.5021669020 -0.4648272141 -0.4967723289 -0.4769656273 -0.4192279184 -0.4794077833 -0.4392769050 -0.4770084798 -0.4936270165 -0.4581982728 -0.4364226800 -0.4831051715 -0.4716971454 -0.4419948498 -0.4775795160 -0.4394525691 -0.5113151064 -0.4446619667 -0.5125939551 -0.4668306651 -0.4883860488 -0.3443070222 -0.4107799803 -0.5112037480 -0.5320140846 -0.4940977929 -0.4695400520 -0.5227554390 -0.4920189690 -0.3685070854 -0.4854084628 -0.4473268209 -0.4545153321 -0.4297820926 -0.4909458069 -0.4203533480 -0.5243711724 -0.5033181228 -0.4566632073 -0.4306371776 -0.4547599510 -0.4573601204 -0.4678178517 -0.4558788079 -0.4788846599 -0.3920371421 -0.4323330233 -0.4739271381 -0.4872465844 -0.4735002316 -0.4465412931 -0.4684420509 -0.5092012934 -0.5001547830 -0.4252649478 -0.4765759423 -0.4927697096 -0.4387632175 -0.4013862029 -0.4935207741 -0.4469623092 -0.4724547906 -0.4622167318 -0.4972821949 -0.4131823491 -0.5116928803 -0.4650793338 -0.4203309966 -0.4101631366 -0.4520187239 -0.4412706617 -0.3732196950 -0.4381069120 -0.4523938563 -0.4577731106 -0.4985511693 -0.5268451219 -0.4162286659 -0.4629167840 -0.3729905517 -0.4647421064 -0.4712302150 -0.3681249233 -0.3803230432 -0.4379946840 -0.3835362667 -0.4226234617 -0.4690348268
-0.4180009527 -0.4180009527 -0.4679166896 -0.5415759533 -0.4945387009 -0.4993654279 -0.5219468002 -0.5147449270 -0.5175960651 -0.4986233344 -0.4095897074 -0.5057819439 -0.5228569792 -0.4962533060 -0.4572652274 -0.4955326885 -0.4723532959 -0.4175563461 -0.4745532426 -0.4433924418 -0.4839197657 -0.4857102820 -0.4448995550 -0.4210143967 -0.4749952187 -0.4711124663 -0.4446426416 -0.4524858038 -0.4233789378 -0.4938325178 -0.4599911602 -0.5221177273 -0.4736115395 -0.4800931613 -0.3630356330 -0.4189025576 -0.5072896700 -0.5299870597 -0.4909590024 -0.4769048678 -0.5233707933 -0.4853138075 -0.3653450522 -0.4878024689 -0.4389634037 -0.4629824669 -0.4245685080 -0.4759045711 -0.4111080483 -0.5110660987 -0.4963283939 -0.4497226362 -0.4125829246 -0.4476318141 -0.4979329027 -0.4702212368 -0.4614341358 -0.4765730967 -0.3808174408 -0.4330325730 -0.4664233558 -0.4961363391 -0.4755778516 -0.4515643250 -0.4804277422 -0.5186964592 -0.5063605656 -0.4159641863 -0.4788510269 -0.4859357101 -0.4334336036 -0.4113361083 -0.4976881080 -0.4616071247 -0.4708825388 -0.4636404590 -0.5074476364 -0.3981757430 -0.4959712896 -0.4688360823 -0.4130860278 -0.3890413207 -0.4623223286 -0.4634309046 -0.3573298553 -0.4569603185 -0.4628190834 -0.4523695997 -0.4936310337 -0.5205658970 -0.4072847027 -0.4537829706 -0.3628442252 -0.4756875602 -0.4774987358 -0.3318899227 -0.3915766988 -0.4565106725 -0.3853107728 -0.4112911018 -0.4757591141
-0.4116876162 -0.4116876162 -0.4687334797 -0.5425458968 -0.4944302059 -0.4945032239 -0.5183312089 -0.5132444860 -0.5154631046 -0.4894664303 -0.4035573123 -0.4997129926 -0.5146435343 -0.4902317184 -0.4510718482 -0.4952079142 -0.4671711358 -0.4176094248 -0.4699446144 -0.4483567186 -0.4909124508 -0.4752940977 -0.4331862981 -0.4108041901 -0.4659701117 -0.4726181071 -0.4627581447 -0.4234244116 -0.4240508933 -0.4755481000 -0.3942213288 -0.5386826396 -0.4759603210 -0.4716029717 -0.3962738575 -0.4424419412 -0.5024017205 -0.5276115541 -0.4880233838 -0.4840064536 -0.5242066395 -0.4802187061 -0.3740939675 -0.4921360331 -0.4342760393 -0.4775857750 -0.4214959707 -0.4635686580 -0.4115535664 -0.5000882930 -0.4901516426 -0.4503042901 -0.3982842930 -0.4464325546 -0.5395412759 -0.4720755657 -0.4776253973 -0.4733609738 -0.4020448349 -0.4695464919 -0.4605138718 -0.5032592772 -0.4788348344 -0.4577526110 -0.4968194502 -0.5276566150 -0.5125589079 -0.4197746125 -0.4804925172 -0.4801129396 -0.4402865877 -0.4237819447 -0.5053671610 -0.4850752696 -0.4687477997 -0.4694408213 -0.5113317346 -0.4146066300 -0.4792511424 -0.4766640591 -0.4089174442 -0.3984816284 -0.4740079017 -0.4982192570 -0.3631812698 -0.4775519313 -0.4739990581 -0.4515306260 -0.4878350506 -0.5131846380 -0.4081673101 -0.4533882089 -0.3646518384 -0.4925508723 -0.4875785917 -0.3110414139 -0.4152504505 -0.4778818002 -0.4016743691 -0.4061408261 -0.4853171126
-0.4066274845 -0.4066274845 -0.4731365091 -0.5435877823 -0.4947242130 -0.4881098594 -0.5136383132 -0.5112334090 -0.5126220689 -0.4778285474 -0.3970270338 -0.4921007668 -0.5043233084 -0.4841067419 -0.4465503570 -0.4961153758 -0.4615037593 -0.4195976163 -0.4655691632 -0.4540496860 -0.4977183177 -0.4613806029 -0.4270916848 -0.4133871520 -0.4576104467 -0.4754325219 -0.5055138368 -0.3865788278 -0.4503718707 -0.4491172182 -0.3920622390 -0.5616283166 -0.4747042399 -0.4650633133 -0.4357860463 -0.4826092447 -0.4963867736 -0.5248201733 -0.4852493204 -0.4897801838 -0.5250550722 -0.4776125018 -0.3934059083 -0.4962736031 -0.4346558388 -0.4952273802 -0.4232720386 -0.4562673118 -0.4294382068 -0.4923197722 -0.4852814650 -0.4610338802 -0.3950211129 -0.4510742873 -0.5683971939 -0.4720805445 -0.4750334275 -0.4684874195 -0.4927841217 -0.5596718175 -0.4567222591 -0.5080663100 -0.4824343078 -0.4556769374 -0.5182593391 -0.5352787477 -0.5183753577 -0.4298208725 -0.4814720947 -0.4736425833 -0.4537037444 -0.4384450662 -0.5167017668 -0.5119461154 -0.4631554015 -0.4774391164 -0.5080658939 -0.4488180633 -0.4659115413 -0.4891184065 -0.4111246316 -0.4460466013 -0.4838031584 -0.5387021165 -0.3952509742 -0.4994481410 -0.4847017285 -0.4566040639 -0.4811514939 -0.5050341442 -0.4228900275 -0.4659716875 -0.3819274319 -0.5134104137 -0.5009641073 -0.3167409155 -0.4494594307 -0.5019542800 -0.4264650834 -0.4090224047 -0.4968031250
-0.4030629581 -0.4030629581 -0.4817666144 -0.5448427831 -0.4954626188 -0.4798234514 -0.5076310760 -0.5085724672 -0.5088417968 -0.4632727084 -0.3900456333 -0.4826226630 -0.4915399278 -0.4778841578 -0.4440356509 -0.4986891375 -0.4555208096 -0.4237751188 -0.4613952399 -0.4603446282 -0.5040622189 -0.4428177082 -0.4341177289 -0.4392523229 -0.4536862975 -0.4793618657 -0.5753767493 -0.3975779568 -0.5010935000 -0.3498517419 -0.4272060791 -0.5849854217 -0.4902051610 -0.4634964737 -0.4590467517 -0.5361857778 -0.4891537853 -0.5215036741 -0.4825281571 -0.4931996730 -0.5256005616 -0.4784784624 -0.4209150604 -0.4949118897 -0.4412862474 -0.5193389573 -0.4318105704 -0.4568326464 -0.4690528227 -0.4889978534 -0.4835394837 -0.4803245762 -0.4126102321 -0.4679200481 -0.5831969795 -0.4685498883 -0.5080250632 -0.4610691740 -0.5862538027 -0.6055714073 -0.4546061697 -0.5097332808 -0.4712216513 -0.4434791232 -0.5439906926 -0.5406699588 -0.5233880863 -0.4414312323 -0.4816898938 -0.4757490313 -0.4698810815 -0.4548489239 -0.5309513341 -0.5354458626 -0.4533310609 -0.4850394357 -0.5024701969 -0.4943678457 -0.4616602361 -0.5074672414 -0.4348630746 -0.5085379468 -0.4902159868 -0.5766688826 -0.4484247720 -0.5214322968 -0.4931461771 -0.4694119200 -0.4736312874 -0.4967695702 -0.4547648745 -0.4953423282 -0.4165984741 -0.5350769575 -0.5175790378 -0.3622144263 -0.4909307733 -0.5274985735 -0.4556875457 -0.4209037906 -0.5089733550
-0.4012165383 -0.4012165383 -0.4952351517 -0.5465057206 -0.4966929696 -0.4692519711 -0.5000591535 -0.5050997943 -0.5038220344 -0.4454300049 -0.3826610423 -0.4708959978 -0.4759677529 -0.4715710152 -0.4439001129 -0.5035234757 -0.4495265871 -0.4304661522 -0.4573692567 -0.4671131248 -0.5096778780 -0.4185571486 -0.4653927631 -0.4945174738 -0.4615113908 -0.4855092050 -0.6286462049 -0.4386593851 -0.5418628229 -0.3563038465 -0.4855919521 -0.5623878006 -0.5075700883 -0.4700160429 -0.4928358184 -0.5930447476 -0.4807439388 -0.5174768929 -0.4796306870 -0.4932420256 -0.5253192572 -0.4838138001 -0.4543008337 -0.4848676129 -0.4498021039 -0.5466329973 -0.4494467215 -0.4686130733 -0.5140660063 -0.4966630718 -0.4818044638 -0.5120618974 -0.4541979039 -0.5090200711 -0.5834039991 -0.4586723745 -0.5696317458 -0.4504242070 -0.6359422741 -0.6246864382 -0.4526972237 -0.5069282306 -0.4450793559 -0.4628334944 -0.5722099612 -0.5427153739 -0.5269104049 -0.4527790770 -0.4809030899 -0.4863908946 -0.4863519788 -0.4720755857 -0.5462549487 -0.5491019085 -0.4460910327 -0.4894006295 -0.4962272908 -0.5356252403 -0.4643492564 -0.5338114478 -0.4958764922 -0.5674700602 -0.4929197415 -0.6029909910 -0.5099312997 -0.5408566966 -0.4970459508 -0.4907605135 -0.4653939714 -0.4894072943 -0.5038924660 -0.5428814029 -0.4669449573 -0.5532220824 -0.5391445174 -0.4543335209 -0.5357782558 -0.5513761598 -0.4910137423 -0.4395595361 -0.5194776137
-0.4012800235 -0.4012800235 -0.5140917702 -0.5488270193 -0.4984676889 -0.4559967237 -0.4906767128 -0.5006348241 -0.4971785230 -0.4241314401 -0.3750203177 -0.4564675892 -0.4573918310 -0.4651730110 -0.4465537795 -0.5114260586 -0.4440382656 -0.4401035509 -0.4534126829 -0.4742334061 -0.5143420104 -0.3884308202 -0.5280885460 -0.5201976074 -0.4916411822 -0.4970717662 -0.6417614790 -0.4598940402 -0.5352505150 -0.3977803441 -0.5464253214 -0.4391119388 -0.5224766705 -0.4856184236 -0.5208033114 -0.6382929099 -0.4714446807 -0.5124102354 -0.4761062372 -0.4888081993 -0.5233284852 -0.4944126761 -0.4910144899 -0.4809764222 -0.4579008501 -0.5687415923 -0.4675505403 -0.4942337388 -0.5608960656 -0.5109548600 -0.4791670728 -0.5292272327 -0.5251910687 -0.5550449513 -0.5700858857 -0.4363028302 -0.6302124649 -0.4379648659 -0.6404389249 -0.6241149938 -0.4491666023 -0.4984103913 -0.5417391258 -0.4915005845 -0.6002407183 -0.5399037652 -0.5278168226 -0.4626217668 -0.4785896287 -0.5001798298 -0.5009046355 -0.4881882156 -0.5603494369 -0.5598443101 -0.4404690085 -0.4935053259 -0.4865992247 -0.5611943923 -0.4704152356 -0.5678094441 -0.5751614043 -0.6051230007 -0.4923419475 -0.6122027469 -0.5619454652 -0.5533310758 -0.4936878581 -0.5175028736 -0.4565874855 -0.4841773851 -0.5634445254 -0.6048887959 -0.5250571059 -0.5626289092 -0.5504414591 -0.5738596905 -0.5782776562 -0.5684265108 -0.5196733523 -0.4572519223 -0.5237783947
-0.4033962010 -0.4033962010 -0.5387581240 -0.5521086084 -0.5008409413 -0.4396835542 -0.4792658288 -0.4949863531 -0.4884255447 -0.3999295948 -0.3680694917 -0.4387987209 -0.4359144225 -0.4586821253 -0.4524254402 -0.5234670730 -0.4399038943 -0.4532811161 -0.4494171684 -0.4816037892 -0.5179485150 -0.3551260151 -0.5522621069 -0.5388113784 -0.5510485992 -0.5187229904 -0.6850463969 -0.5510129324 -0.5720560992 -0.4860720768 -0.5461939652 -0.4007519388 -0.5222553775 -0.5061012525 -0.5291348401 -0.6439220930 -0.4619154242 -0.5056850960 -0.4710883562 -0.4785678368 -0.5181188930 -0.5103681779 -0.5275070425 -0.5017873579 -0.4586932423 -0.5790795772 -0.4755153463 -0.5294853737 -0.5864877897 -0.5086773478 -0.4836911810 -0.5288457562 -0.5809009947 -0.5687814219 -0.5428653562 -0.4074476269 -0.6415565570 -0.4316849358 -0.6136610286 -0.6114255328 -0.4416882909 -0.4846958474 -0.6130873541 -0.5086673489 -0.6242721144 -0.5300853004 -0.5242989249 -0.4693401472 -0.4736930924 -0.5131764966 -0.5106179774 -0.4994744199 -0.5535214995 -0.5657836609 -0.4333387780 -0.4896579895 -0.4717404374 -0.5728944545 -0.4815644632 -0.5994836538 -0.6245739704 -0.6045735557 -0.4891943835 -0.6011006762 -0.5886431403 -0.5526006119 -0.4797207380 -0.5415361395 -0.4472330946 -0.4819354186 -0.6168504923 -0.6699882045 -0.5760728659 -0.5573689220 -0.5424677781 -0.6699470102 -0.6051656133 -0.5723205929 -0.5309025540 -0.4777469247 -0.5233654946
-0.4076064867 -0.4076064867 -0.5693084597 -0.5566735471 -0.5038505719 -0.4200116706 -0.4656580499 -0.4879653803 -0.4769426879 -0.3766860643 -0.3680783623 -0.4172177663 -0.4126718536 -0.4520238212 -0.4618704035 -0.5409379977 -0.4384574372 -0.4707996679 -0.4452235980 -0.4891574784 -0.5206445214 -0.3283099876 -0.5462482837 -0.5560763725 -0.5638268191 -0.5476331891 -0.6766024391 -0.6218023602 -0.5852380630 -0.5494966269 -0.5954409466 -0.4077317805 -0.5072010834 -0.5201622083 -0.5173432265 -0.6285554390 -0.4530509698 -0.4960649893 -0.4629163423 -0.4606578509 -0.5070219291 -0.5300070680 -0.5595561020 -0.5390578985 -0.4485205600 -0.5720839705 -0.4706379863 -0.5629373202 -0.5857691738 -0.4919287824 -0.4816039106 -0.5307820511 -0.5895771662 -0.5494779774 -0.5007390402 -0.4165063350 -0.6117395603 -0.4540453757 -0.5654830803 -0.5884553011 -0.4122100518 -0.4721237642 -0.6523376762 -0.5083905034 -0.6386561578 -0.5101265869 -0.5134745082 -0.4702572273 -0.4641526446 -0.5205361421 -0.5108969152 -0.4995462990 -0.5210757861 -0.5618736475 -0.4221567676 -0.4845782439 -0.4512468874 -0.5668809713 -0.4952152496 -0.6130672545 -0.6207028294 -0.5696086186 -0.4866065146 -0.5668159409 -0.5801975058 -0.5304490271 -0.4510442206 -0.5510209544 -0.4368498082 -0.4818341708 -0.6392222075 -0.7184464506 -0.6014350154 -0.5308119236 -0.5092879296 -0.6880589532 -0.6038747521 -0.5562199867 -0.5147243192 -0.4887441719 -0.5200794354
-0.4136688713 -0.4136688713 -0.6045035552 -0.5627086044 -0.5073801615 -0.3969016967 -0.4497054957 -0.4793938774 -0.4618515771 -0.3741907445 -0.4103019931 -0.3907510593 -0.3927738862 -0.4448306943 -0.4747757406 -0.5647204662 -0.4416154198 -0.4935289866 -0.4404904315 -0.4968222041 -0.5228772159 -0.3290982030 -0.5524677953 -0.5260384721 -0.5673398950 -0.5517337880 -0.6078809797 -0.6117355186 -0.5250574003 -0.5353110161 -0.6414011634 -0.4052112234 -0.4774885236 -0.5059545112 -0.4845046211 -0.6024147169 -0.4445005815 -0.4808728156 -0.4483951993 -0.4321121653 -0.4851601505 -0.5479240802 -0.5768123223 -0.5698452710 -0.4410776962 -0.5405946407 -0.4479204530 -0.5907444679 -0.5776931145 -0.4582441452 -0.4684197254 -0.4935957700 -0.5495978982 -0.4980493802 -0.4423935136 -0.4485205310 -0.5438649071 -0.4944421507 -0.4976624619 -0.5511856470 -0.3460286353 -0.4675512001 -0.6194588169 -0.4689970598 -0.6344595442 -0.4754303963 -0.4907653904 -0.4606191440 -0.4460634434 -0.5129428993 -0.4943270061 -0.4785911859 -0.5217442594 -0.5367080160 -0.4031973678 -0.4661593479 -0.4228551718 -0.5302663350 -0.4963956438 -0.5704239010 -0.5614367038 -0.4779198384 -0.4929697248 -0.5055244040 -0.5309951556 -0.4806097611 -0.4049496312 -0.5325250696 -0.4237721666 -0.4792901469 -0.6032231535 -0.7241964980 -0.5828705340 -0.4756720736 -0.4377609273 -0.6045050431 -0.5672395552 -0.5117201505 -0.4620514707 -0.4758225868 -0.5054045608
-0.4204789872 -0.4204789872 -0.6371607544 -0.5697276197 -0.5100605458 -0.3712629183 -0.4308201442 -0.4689879341 -0.4414493541 -0.4674510543 -0.5825364770 -0.3578825199 -0.3970501933 -0.4354759009 -0.4889029689 -0.5912224219 -0.4513369734 -0.5208265897 -0.4338389375 -0.5039544514 -0.5236425860 -0.3760646510 -0.4900266447 -0.4449778154 -0.5493557000 -0.4911130708 -0.4756123864 -0.5122655290 -0.4045344502 -0.4388274249 -0.6490468592 -0.3764374708 -0.4318314253 -0.4591887701 -0.4295415708 -0.5543169416 -0.4288268341 -0.4540400336 -0.4213569302 -0.3878322413 -0.4434807596 -0.5501018569 -0.5590366490 -0.5664201065 -0.4047472675 -0.4785943869 -0.4021883726 -0.5867631615 -0.5024592371 -0.4119564566 -0.4317111024 -0.4298033765 -0.4674749314 -0.4152442561 -0.3660365378 -0.4477337088 -0.4374156446 -0.4860766971 -0.4064548642 -0.4919895440 -0.3879512055 -0.4732228752 -0.5438314891 -0.3966562683 -0.5965334175 -0.4193470115 -0.4489563628 -0.4317840394 -0.4123050649 -0.4709575877 -0.4494790830 -0.4240087403 -0.5013173088 -0.4734343339 -0.3714099543 -0.4249976746 -0.3826854827 -0.4463495805 -0.4450484550 -0.4926425207 -0.4474128022 -0.3918588327 -0.5081974140 -0.4123601047 -0.4376124746 -0.3986793144 -0.3378050191 -0.4730676283 -0.4042766715 -0.4639456088 -0.4866748068 -0.6571312967 -0.5055762437 -0.3847469606 -0.3182711031 -0.4369889676 -0.4895208291 -0.4330645556 -0.3667776039 -0.4301370521 -0.4634558486
-0.4249062551 -0.4249062551 -0.6317391971 -0.5748129015 -0.5006725020 -0.3496018808 -0.4039295564 -0.4548856139 -0.4106713907 -0.6295416743 -0.7554954249 -0.3214282623 -0.4888635946 -0.4170055421 -0.4930148712 -0.5888795258 -0.4654934845 -0.5390147472 -0.4173732105 -0.5046790501 -0.5034924802 -0.3443909096 -0.3799851836 -0.3165660916 -0.4427826628 -0.3445342864 -0.2952236608 -0.3367938595 -0.2409458537 -0.2756419453 -0.5728098006 -0.3137940966 -0.3669431404 -0.3755971999 -0.3496493208 -0.4695627247 -0.3768400448 -0.3998137781 -0.3699498689 -0.3189006432 -0.3655031812 -0.5000690029 -0.4710551946 -0.4914393702 -0.3161473599 -0.3788516808 -0.3326695968 -0.5251296305 -0.3791061663 -0.3093738727 -0.3507227274 -0.3349361742 -0.3478461224 -0.3014089111 -0.2696961858 -0.3869332028 -0.2885179611 -0.3762493790 -0.2852856505 -0.4010414530 -0.3373414696 -0.4179791960 -0.4173357488 -0.3277219063 -0.4986735626 -0.3327827688 -0.3770012132 -0.3683723291 -0.3508923868 -0.3573525960 -0.3610713273 -0.3250782744 -0.4363724144 -0.3092265088 -0.3203999093 -0.3512546211 -0.3216719012 -0.2995120090 -0.3737665279 -0.3660037375 -0.2998315971 -0.2844730981 -0.4165651820 -0.2832122545 -0.2995383536 -0.2829568413 -0.2458971623 -0.3624408142 -0.3720829442 -0.4186197192 -0.2846387254 -0.4861858085 -0.3631163140 -0.2536536501 -0.1612410415 -0.2295213651 -0.3681199032 -0.3229328406 -0.2303242414 -0.3494135398 -0.3654134798
-0.4241379212 -0.4241379212 -0.4163852985 -0.4185640018 -0.3935553055 -0.3662682050 -0.3261175218 -0.4178343351 -0.3502818442 -0.5642801422 -0.6024242669 -0.3489922204 -0.6268166563 -0.3603950642 -0.4384849299 -0.3652783000 -0.4559827652 -0.4444904333 -0.3424531131 -0.4527744635 -0.3654974804 -0.3093328784 -0.2334945727 -0.1549967283 -0.2566533752 -0.1256412720 -0.0879237360 -0.1189100925 -0.0568934527 -0.0832625827 -0.3333206027 -0.2066871075 -0.2748020960 -0.2140320281 -0.2370201012 -0.3144175724 -0.2404612074 -0.2206151065 -0.2721787301 -0.2106095431 -0.2244140043 -0.3340893339 -0.2534155644 -0.2919411997 -0.1792101060 -0.2282364822 -0.2219035448 -0.3723327365 -0.2106213359 -0.1753269843 -0.2369260398 -0.1998102972 -0.1953590002 -0.1571787705 -0.1522685666 -0.2524793771 -0.0999832617 -0.1891036689 -0.1284736600 -0.2664970998 -0.2367169840 -0.2778952305 -0.2210474048 -0.2287054195 -0.3025694811 -0.2052688283 -0.2595700218 -0.2463636513 -0.2454112189 -0.1291328094 -0.2168029465 -0.1838686017 -0.2927745619 -0.1750322591 -0.2415454623 -0.2366134784 -0.2175887826 -0.0956079161 -0.2602932684 -0.1774123506 -0.1264977976 -0.1383807689 -0.2251667070 -0.1193212106 -0.1225001479 -0.1375665985 -0.1290539373 -0.2010022592 -0.3190096504 -0.3035548649 -0.0292799497 -0.1999203773 -0.1625869480 -0.0870293055 0.0020448424 -0.0389959412 -0.2086445531 -0.1795462996 -0.0682215571 -0.2371237303 -0.2052500700
-0.3652032649 -0.3652032649 0.3743344604 0.4933569374 0.2386859629 -0.4055681778 0.1023647547 -0.1337125208 -0.1791670900 0.1787155101 0.4720725385 -0.4598810541 0.1519225214 -0.1519553950 -0.1309507641 0.5010494731 -0.2707967319 0.2223227887 0.0447400825 -0.0429451913 0.1295865463 -0.0863032875 -0.0507712263 0.0225147046 -0.0211964620 0.1053368597 0.1163995968 0.0922490563 0.1222442038 0.0993403276 0.1552304688 -0.0400013092 -0.1388780224 0.0661320713 -0.0744457937 -0.0326282771 0.0352380328 -0.0179830373 -0.0931983112 -0.0441664222 0.0053207762 0.0197610732 0.1130516115 0.0476027679 0.0028965988 -0.0191470289 -0.0506775730 -0.1072462556 -0.0031474711 -0.0173954701 -0.0884188413 -0.0203156568 -0.0178163606 0.0139404267 -0.0154734855 -0.0643613833 0.1058613584 0.0651731361 0.0609168250 -0.0807079968 -0.0608495331 -0.0640176097 0.0432297215 -0.0575427325 0.0057801598 -0.0310929336 -0.0819887271 -0.0445683648 -0.0852654973 0.1621217838 -0.0264793960 -0.0249168516 -0.0462453327 -0.0150691461 -0.1148820198 -0.0790405966 -0.0542518431 0.1215340346 -0.0909548476 0.0614121159 0.0577350030 0.0260854994 -0.0051405602 0.0658506600 0.0756040227 0.0246019825 0.0070516673 -0.0083553438 -0.2348061989 0.0596021260 0.2084488793 0.1395483288 0.0624974877 0.0939386913 0.1346017906 0.1041570782 -0.0273043446 0.0445985707 0.0900909895 -0.0807398512 -0.0383341056
0.1357055952 0.1357055952 0.5594752280 0.4235354412 0.5070270319 0.4530567196 0.6341881817 0.5563629219 0.4218088935 0.5857154428 0.5763748737 0.3525305361 0.5696719447 0.4030004271 0.5448522515 0.5741002109 0.3336033326 0.4975334073 0.5658526443 0.5046503572 0.5382167463 0.3520823702 0.1645478084 0.1955621710 0.2121922459 0.2881159181 0.2880208297 0.2607374399 0.2745873453 0.2454700529 0.5205897315 0.1853450821 0.0653461344 0.4059120370 0.1574488573 0.3415484571 0.3624839872 0.2142115371 0.1869598969 0.1814339975 0.2808323373 0.3889428584 0.4270361887 0.3677482086 0.2024617090 0.2187282970 0.1611518910 0.2160942654 0.2156982857 0.1509023202 0.0878788697 0.1848805149 0.1689561782 0.1993892681 0.1334619887 0.1404202271 0.2849361915 0.3191234904 0.2594714279 0.1431871660 0.1664683566 0.2017042456 0.2966080146 0.1888047563 0.3123880954 0.1744436655 0.1473700956 0.2043291963 0.1087973773 0.4199929941 0.1992541898 0.1234371195 0.2374588260 0.1873391306 0.2524165866 0.1082898749 0.1792728550 0.2737721999 0.1206941908 0.2738926218 0.1954681367 0.1853552432 0.1839881457 0.2438742478 0.2632823685 0.1827292238 0.1496674508 0.1797267940 -0.0605181317 0.2415899133 0.3696382041 0.4004484851 0.2548114798 0.2547205823 0.2212953249 0.2063112451 0.1679960836 0.2763572417 0.2200108631 0.1652668358 0.2033340436
0.5817723098 0.5817723098 0.5391211431 0.4158377326 0.4407133221 0.5157756333 0.5977300513 0.5227871809 0.6013870729 0.5776602407 0.5353029192 0.5947721566 0.5635702742 0.5532514841 0.6176014744 0.5374407362 0.4336412144 0.5080850357 0.5583023708 0.4894279179 0.4684192967 0.5317744452 0.3897750025 0.3430489554 0.3951570468 0.4034147677 0.4113934642 0.3765155301 0.3882182359 0.3484279096 0.5529050008 0.3934182679 0.3380982025 0.5788897915 0.4102199636 0.5243603854 0.4894100756 0.4268760305 0.4615501337 0.3991557486 0.4509312454 0.5013766105 0.5139135354 0.5010155288 0.3725620963 0.4144275772 0.3595220491 0.4507729163 0.3884951290 0.3040657546 0.2689944474 0.3653230848 0.3381878418 0.3712444253 0.2798704701 0.3144457514 0.3991947802 0.4789240654 0.4232932331 0.3543212001 0.3853546411 0.4301702736 0.4323042429 0.4190526261 0.4584501025 0.3590898798 0.3611143551 0.4346800469 0.3344645146 0.4690715541 0.3509523737 0.2864196904 0.3795234243 0.4015235488 0.4059459494 0.2840740674 0.3785847560 0.3455810370 0.3209615751 0.3943675676 0.3162443198 0.3157401339 0.3115750341 0.3829810217 0.4101225942 0.3151095589 0.2814807625 0.3297672145 0.3127079400 0.3410710584 0.4516836393 0.5263776972 0.3791917094 0.3704278510 0.2702226321 0.3566957945 0.3834297403 0.5484655015 0.3105607969 0.2982223580 0.4011469490
0.5897944704 0.5897944704 0.5028893534 0.4141790994 0.4273179694 0.4864665347 0.5383744642 0.5085685099 0.5663644811 0.5505891114 0.5252838622 0.5829972454 0.5574228252 0.5334952030 0.5698019413 0.5091408783 0.5037249249 0.5229374872 0.5195902066 0.4601293666 0.4474960686 0.5279855734 0.5538929279 0.4502338685 0.5087997238 0.4659430811 0.4888893317 0.4485308810 0.4629271097 0.4152031832 0.5244751603 0.4813239710 0.5771867270 0.6168838249 0.5245089354 0.5383398450 0.5005666880 0.4887614735 0.5661179226 0.5192476585 0.4907541592 0.5025803192 0.5116082014 0.5245208559 0.5376820987 0.5162668015 0.4824226061 0.5304723822 0.4626623426 0.4106411742 0.4178688615 0.4806168229 0.4598276124 0.4967278531 0.4037171517 0.4247081709 0.4492511922 0.5338254216 0.5194475601 0.4907217268 0.5245231085 0.5382331262 0.4673427303 0.5247161623 0.4929120817 0.4648638862 0.4748003287 0.5297855301 0.4315136777 0.4759180089 0.4256981082 0.3885980364 0.4432661621 0.5206225387 0.4725104140 0.4127858537 0.4653774982 0.3849090777 0.4713849854 0.4706091497 0.4049250712 0.4058073630 0.3884589922 0.4685536353 0.5036934911 0.4091307794 0.3870920421 0.4292716843 0.4386376182 0.4091280566 0.4841565732 0.5668628377 0.4406978781 0.4445868468 0.2960260513 0.5426410792 0.5038162293 0.5771826260 0.3692284312 0.4060459646 0.4884454759
0.5613592111 0.5613592111 0.4959171194 0.4141267529 0.4273997876 0.4741800549 0.4987976453 0.5111096541 0.5454846232 0.5469744688 0.5215908202 0.5776656969 0.5550606454 0.5392782201 0.5118320905 0.5110567428 0.4908141349 0.5063889568 0.4909204967 0.4565183622 0.4409607032 0.5120904759 0.5997192726 0.5149614524 0.5662417884 0.4972023477 0.5329511220 0.4909961743 0.5064669989 0.4566556382 0.5095410010 0.4926304801 0.5430059989 0.5903756034 0.5332408131 0.5755955735 0.5368103755 0.4771936065 0.6073675430 0.5414636243 0.4968340447 0.4968943122 0.5069273170 0.5257363368 0.5536478919 0.5445386377 0.5236529796 0.5390177086 0.4648814784 0.4570598150 0.5056212424 0.5101433411 0.5211861871 0.5675333846 0.4880006476 0.4794652142 0.4634463740 0.5468179428 0.5569164550 0.5449504564 0.5763835088 0.5637323587 0.4724928649 0.5475335975 0.5040088764 0.4935678097 0.5027935442 0.5553455962 0.4664614983 0.4782942071 0.4687367197 0.4625240203 0.4437436131 0.5421185704 0.5066870151 0.5127765666 0.4847751210 0.4505773092 0.5139253278 0.4908201789 0.4521675083 0.4330527335 0.4390831210 0.5079577137 0.5521950779 0.4648991180 0.4587988019 0.4862209713 0.4915394926 0.4493816605 0.4914888035 0.5701518285 0.4647436180 0.5034386140 0.3102189125 0.5269139091 0.5517811912 0.5403599985 0.4137235268 0.4546066245 0.5205920294
0.5544656066 0.5544656066 0.4966298133 0.4200933282 0.4401848614 0.4663874381 0.4871372445 0.5162609263 0.5424140941 0.5454074562 0.5192246303 0.5720642212 0.5546275145 0.5394486245 0.5030297525 0.5117170572 0.4872654473 0.4878257654 0.5212060275 0.4467236536 0.4425656028 0.4933690461 0.5948155791 0.5484213431 0.5914643558 0.5125656936 0.5569590175 0.5155772265 0.5290280886 0.4820405486 0.5057414946 0.4877663894 0.5403559217 0.5862836824 0.5738120858 0.5782241280 0.5404047614 0.4755767336 0.5675342738 0.5384476814 0.5019059291 0.4831424620 0.5072535143 0.5438485159 0.5253679629 0.5449258581 0.5244881435 0.5395747853 0.4620077420 0.4641397527 0.5361452964 0.5133076148 0.5383777896 0.5923345042 0.5296018892 0.5083957650 0.4682694384 0.5600013633 0.5668853195 0.5581172729 0.5860012603 0.5697049477 0.4751516760 0.5524931453 0.5101355795 0.4868204020 0.5554494732 0.5728310659 0.4856618381 0.4809533027 0.4995166419 0.5080069993 0.4382409319 0.5606524983 0.5200058060 0.5359975074 0.4953293934 0.5023194573 0.5164276194 0.5182657634 0.4559309215 0.4570393578 0.4747410916 0.5171518034 0.5741346014 0.4890143193 0.4960417128 0.5118719053 0.5207574911 0.4703882327 0.4862052048 0.5553212968 0.4744419916 0.5618084226 0.3356686056 0.5130761886 0.5599196410 0.5081225757 0.4447042478 0.4784436369 0.5326584649
0.5522490199 0.5522490199 0.4989851336 0.4370862760 0.4647855560 0.4639698113 0.4830046944 0.5211805402 0.5408988770 0.5440963860 0.5172302314 0.5700952671 0.5545593472 0.5389179540 0.5022722717 0.5126136494 0.4896733439 0.4853415797 0.5895330189 0.4542684247 0.4513258336 0.4870486867 0.5929568558 0.5642069042 0.6022705822 0.5206118682 0.5708313464 0.5298138024 0.5394259381 0.4977582420 0.5091341974 0.4775438114 0.5201685017 0.5674325101 0.5831421060 0.5713487644 0.5248903133 0.4840027359 0.5443041169 0.5206050746 0.5050394172 0.4879676080 0.5000489312 0.5717734720 0.5044701818 0.5406716272 0.5148945798 0.5652630342 0.4662850318 0.4626144239 0.5365195370 0.5109797642 0.5369381739 0.5855462629 0.5428013952 0.5318669337 0.4791702930 0.5664825853 0.5701646894 0.5612815493 0.5823112549 0.5690143661 0.4688264911 0.5437025867 0.5074415691 0.4887481614 0.5753337977 0.5790500237 0.4915515682 0.4844006110 0.5209844833 0.5418018779 0.4380821433 0.5712172005 0.5123539617 0.5292423259 0.5073771821 0.5071597071 0.5127275281 0.5545217740 0.4703533743 0.4952428460 0.5205986217 0.5134027954 0.5826495205 0.4969643437 0.5024313910 0.5195499660 0.5359597296 0.4781417157 0.4812478123 0.5331260014 0.4821684116 0.5537222054 0.5579452416 0.5042921827 0.5623123901 0.4849164770 0.4685395521 0.4941842491 0.5383532619
0.5515751668 0.5515751668 0.5017734919 0.4539761776 0.4809719765 0.4813394179 0.4809982996 0.5262957459 0.5395955596 0.5420654088 0.5157013866 0.5689102402 0.5543991139 0.5387385249 0.5031443043 0.5145284699 0.4937944788 0.4922447375 0.5995072770 0.5362809890 0.4673297616 0.4879953643 0.6014352755 0.5713691643 0.6080140838 0.5253915618 0.5800913936 0.5380237867 0.5437744697 0.5079241003 0.5112391177 0.4823891609 0.5052998225 0.5630917573 0.5756893230 0.5624008924 0.5152998970 0.5056551214 0.5303583779 0.5146925074 0.4869437783 0.5021801452 0.4821635053 0.5829291582 0.4918894476 0.5384275567 0.5032863402 0.5944328680 0.4822536308 0.4640512592 0.5143126582 0.5085730006 0.5331363647 0.5738912325 0.5465635253 0.5476430713 0.4775372656 0.5552682478 0.5742734045 0.5616262917 0.5605554585 0.5533592550 0.4697878022 0.5259858118 0.4981652531 0.5340650393 0.5729834106 0.5703371701 0.4968043341 0.4902967441 0.5501126138 0.5753478216 0.4370893965 0.5692041318 0.4935973110 0.5296183181 0.5197457242 0.5192767832 0.5124986544 0.5644621816 0.5021887376 0.5286527327 0.5442920228 0.5094401429 0.5839226790 0.4928492599 0.4967306778 0.5191933866 0.5468261209 0.4806614098 0.4809329257 0.5248162127 0.4878437933 0.5509288117 0.5756111597 0.4988375092 0.5637229963 0.4689159981 0.4818664087 0.5059272144 0.5426759297
0.5513149887 0.5513149887 0.5046191534 0.4596667771 0.4898617849 0.5202961704 0.4844407685 0.5349365942 0.5383215381 0.5388344416 0.5151879358 0.5671194023 0.5540182086 0.5387763921 0.5047255357 0.5185948251 0.4992781550 0.4899414610 0.6046191658 0.5482691765 0.4836811227 0.4943819686 0.5925542820 0.5742643231 0.6126434897 0.5287049939 0.5862359767 0.5424673529 0.5457141696 0.5152858192 0.5125126192 0.4932054132 0.5046979811 0.5573290082 0.5395427667 0.5663568705 0.5178114436 0.5483728987 0.5261196066 0.5136663060 0.5148206650 0.5172016335 0.4659279272 0.5807850873 0.4911937383 0.5457484186 0.5033565469 0.5982269074 0.5138630839 0.4969586151 0.5164695145 0.5071648739 0.5285344886 0.5582300800 0.5449478844 0.5570169890 0.4714046057 0.5538434117 0.5790623889 0.5384130690 0.5478143257 0.5545586947 0.4916242733 0.5166789964 0.4994269975 0.5221972835 0.5578153463 0.5600122565 0.5035325600 0.5012041275 0.5783563545 0.5935987285 0.4364417670 0.5391435184 0.5021508550 0.5381138870 0.5304304796 0.5364918691 0.5058672756 0.5520354410 0.5273578528 0.5472238925 0.5521318426 0.5068481506 0.5803606708 0.5010168561 0.4957397450 0.5198492349 0.5566549423 0.4841287909 0.4776661972 0.5212752290 0.4908767478 0.5534667609 0.5587540981 0.4933514233 0.5646253766 0.4586837948 0.4920008051 0.5178488096 0.5474956428
0.5511427005 0.5511427005 0.5073068319 0.4607833026 0.5119698889 0.5273093438 0.5005699928 0.5466501197 0.5372755039 0.5344305180 0.5169352747 0.5645769628 0.5534015275 0.5389595615 0.5069607796 0.5267578037 0.5059762774 0.4879342978 0.6087554489 0.5429818879 0.5001366000 0.5051822476 0.5795243183 0.5736429895 0.6155771070 0.5315065846 0.5893062783 0.5442162621 0.5471312831 0.5218005746 0.5143729708 0.5024445923 0.5033460305 0.5504796634 0.5013564938 0.5693271986 0.5190914960 0.5650610285 0.5199455064 0.5099313711 0.5367026312 0.5301699871 0.4573359770 0.5677557957 0.5083119733 0.5608510827 0.5368324606 0.5930201085 0.5205034608 0.5238129585 0.5577761759 0.5023786522 0.5189487808 0.5407492723 0.5218959350 0.5652628430 0.4978159747 0.5559770429 0.5840132710 0.5248755063 0.5467917884 0.5580438446 0.5014951196 0.4814226907 0.5460997531 0.5191493580 0.5604794604 0.5602888091 0.5133621060 0.5192756018 0.5564211806 0.5984449089 0.5828366576 0.5304607743 0.5143117571 0.5405293134 0.5382522849 0.5554141008 0.5106195347 0.5222968093 0.5504229552 0.5836626825 0.5560658697 0.5030904583 0.5728984965 0.5168746999 0.4960334077 0.5266356470 0.5636943887 0.4886351014 0.4740065429 0.5101407672 0.4872310376 0.5571498418 0.5518183295 0.4829080078 0.5664943022 0.4547174278 0.4991384087 0.5363083587 0.5535318691
0.5509731337 0.5509731337 0.5096762211 0.4626734504 0.5428959413 0.5280355156 0.5188440150 0.5513098939 0.5370530304 0.5294758765 0.5234373856 0.5615269666 0.5526198888 0.5392907842 0.5100622636 0.5420919917 0.5140024850 0.4869052290 0.6106119111 0.5221322433 0.5164928834 0.5172182594 0.5762538021 0.5675994500 0.6038304005 0.5340599627 0.5905011857 0.5440320715 0.5488069599 0.5276013262 0.5171645044 0.5103483060 0.5047181703 0.5460674089 0.4964215964 0.5699794070 0.5163112194 0.5676524514 0.5171281324 0.5092407338 0.5515370875 0.5544254597 0.4698256712 0.5553149481 0.5121581453 0.5741412592 0.5509891187 0.5931690074 0.5334536133 0.5302728165 0.5648447262 0.5122452396 0.5181441827 0.5218591710 0.5062196627 0.5782733661 0.5238114901 0.5576388243 0.5767208358 0.5317367982 0.5468247882 0.5613380814 0.4983224724 0.4835753701 0.5479476137 0.5300271703 0.5655123596 0.5623908485 0.5258713694 0.5389012167 0.5563337883 0.5989835683 0.5977273645 0.5299101007 0.5212710234 0.5474173413 0.5437924032 0.5684871804 0.5139766053 0.4998868455 0.5677550033 0.6258423942 0.5541776655 0.4989819202 0.5595771991 0.5266874273 0.4957613437 0.5561147701 0.5638526873 0.4949520950 0.4906619865 0.4994824550 0.4766036386 0.5649014098 0.5530866836 0.4721383752 0.5706485413 0.4650389453 0.5059720864 0.5620919632 0.5608603667
0.5507873250 0.5507873250 0.5116072814 0.4691745443 0.5558664108 0.5271830166 0.5233571610 0.5488626477 0.5387863120 0.5248142118 0.5375629490 0.5583201918 0.5517953706 0.5398277728 0.5145475417 0.5582380206 0.5237732315 0.4857446816 0.6081122970 0.4997100112 0.5302773092 0.5265406827 0.5803666157 0.5573471781 0.5925783904 0.5359599329 0.5927944525 0.5439882899 0.5508448105 0.5266608095 0.5203265910 0.5169488844 0.5066520710 0.5447752466 0.4974658498 0.5665416726 0.5011318440 0.5693898128 0.5274779911 0.5108456440 0.5580105020 0.5857013238 0.4956595872 0.5525574312 0.5086756597 0.5662011469 0.5596100583 0.5928231053 0.5615435272 0.5344471307 0.5598619950 0.5242267141 0.5226449514 0.4995885670 0.5012501978 0.5910664383 0.5341747850 0.5560591697 0.5748116245 0.5405647849 0.5461063286 0.5560656330 0.4660860248 0.4956881744 0.5421913114 0.5442244227 0.5707244046 0.5702866210 0.5376565763 0.5568735872 0.5535605485 0.6003367681 0.5944669442 0.5299323697 0.5353623506 0.5657867958 0.5584937873 0.5741735470 0.5148938858 0.4895061443 0.5753439601 0.6229532005 0.5485770038 0.5156374507 0.5449009748 0.5316531860 0.4955518413 0.5406077163 0.5570970285 0.5072474325 0.5604013835 0.4930044277 0.4670580222 0.5687434069 0.5586445130 0.4685644502 0.5754072514 0.4855142757 0.5185338947 0.5779903682 0.5686975603
0.5505868676 0.5505868676 0.5130107719 0.4861754460 0.5614789682 0.5259961913 0.5277918585 0.5478878557 0.5433716829 0.5210183311 0.5573230841 0.5552580167 0.5510487875 0.5407245702 0.5214015015 0.5703217020 0.5348447260 0.4842366396 0.6010066533 0.4943898485 0.5448681880 0.5330428670 0.5896135891 0.5429428116 0.5799284821 0.5364146269 0.6054461532 0.5490327905 0.5516359304 0.5168044128 0.5232591167 0.5221459931 0.5085308402 0.5451587770 0.5006368494 0.5619021855 0.5124794308 0.5704187847 0.5475637487 0.5151038718 0.5632141591 0.5949721600 0.5288173963 0.5537598451 0.5283047302 0.5435065949 0.5585192566 0.5923315954 0.6059230090 0.5513043882 0.5468147242 0.5363251529 0.5255086694 0.4859467001 0.5037020323 0.5558675290 0.5371610815 0.5493968987 0.5717072755 0.5436728210 0.5406395098 0.5365936844 0.4704449340 0.5030042857 0.5332366386 0.5582353325 0.5756663508 0.5784763560 0.5348988003 0.5701086054 0.5489408606 0.5993675522 0.5737045062 0.5303118461 0.5440482767 0.5862432933 0.5940542597 0.5764426754 0.5156968403 0.4840623547 0.5557372632 0.6107063199 0.5425919344 0.5384669137 0.5278555506 0.5471380571 0.4944977572 0.5330545815 0.5467618446 0.5302502941 0.6632235204 0.5145014872 0.4620996704 0.5661744873 0.5670854677 0.4732473863 0.5783500592 0.4868912844 0.5306554896 0.5834559923 0.5756035572
0.5503838834 0.5503838834 0.5138134302 0.5124457725 0.5655784673 0.5248545666 0.5346636795 0.5526211404 0.5494580904 0.5182957346 0.5745306932 0.5521370887 0.5504671561 0.5423621151 0.5317316954 0.5794291217 0.5449665193 0.4831833984 0.5929129987 0.4900593549 0.5519573678 0.5378552734 0.5897740725 0.5380509737 0.5713807942 0.5345873642 0.6058261923 0.5580340116 0.5521965428 0.4983523310 0.5254541502 0.5258463460 0.5102432836 0.5461733453 0.5033047245 0.5434119660 0.5209394169 0.5708113017 0.5623673567 0.5217878729 0.5683499864 0.5897574797 0.5417772596 0.5556507272 0.5363422088 0.5207790167 0.5517112796 0.5884940505 0.6277303767 0.5772048731 0.5394352910 0.5640064036 0.5302761184 0.5022915549 0.5106203172 0.5460057941 0.5384919297 0.5423718252 0.5725462083 0.5442019952 0.5204810637 0.5399193071 0.4795814193 0.5103507827 0.5326068276 0.5723083920 0.5806584319 0.5754201794 0.5625029895 0.5603030745 0.5455946465 0.5631495070 0.5615877520 0.5307907914 0.5491784938 0.6042999254 0.6191638561 0.5774303054 0.5172871806 0.4812974363 0.5547215943 0.5950499089 0.5333168570 0.5392054188 0.5148124616 0.5769828840 0.4898002131 0.5256994955 0.5354418222 0.5576819793 0.6568119031 0.5548158777 0.5981900984 0.5642461002 0.5775896255 0.4912692302 0.5798757593 0.4885960442 0.5358057092 0.5824451503 0.5819623384
0.5502016994 0.5502016994 0.5139407709 0.5335239541 0.5690946884 0.5237605489 0.5386829606 0.5611302531 0.5552249085 0.5166869507 0.5832023457 0.5485727591 0.5500961039 0.5455456847 0.5473431229 0.5816391615 0.5526670573 0.4861883367 0.5895078062 0.4877913482 0.5551117803 0.5421773218 0.5787527033 0.5326765548 0.5671204178 0.5291722013 0.5812735498 0.5556589601 0.5556491886 0.4905324539 0.5267051235 0.5278367115 0.5117417141 0.5474447493 0.5055754083 0.5203436332 0.5249449594 0.5707291579 0.5680053577 0.5308061002 0.5737430042 0.5796026229 0.5473330850 0.5572766705 0.5175677325 0.5151520541 0.5346609288 0.5699361928 0.6344885445 0.5607122106 0.5291491777 0.5850678383 0.5335649742 0.5362569116 0.5173073399 0.5489728500 0.5393421274 0.5404966784 0.5722023861 0.5445929440 0.5259110649 0.5423532891 0.4912316032 0.5199457768 0.5369489162 0.5861842208 0.5837495871 0.5673184947 0.5824899947 0.5580826672 0.5494876186 0.5256690382 0.5635378316 0.5311002539 0.5531212550 0.6160168678 0.6252521296 0.5778849794 0.5213909324 0.4802172094 0.5445792441 0.5843711110 0.5282950443 0.5438460676 0.5000293763 0.5782576585 0.5509268634 0.5172042548 0.5237857391 0.5750150777 0.6373541281 0.5601677372 0.6103115855 0.5643532012 0.5861261118 0.5146666444 0.5809087847 0.4880500488 0.5462409536 0.5754290053 0.5867956795
0.5500822923 0.5500822923 0.5133009196 0.5429448013 0.5718348783 0.5226854792 0.5396878734 0.5672610330 0.5606071934 0.5162839700 0.5843608851 0.5447471648 0.5499382451 0.5508366716 0.5682686776 0.5787064100 0.5595889262 0.4951297357 0.5871979129 0.4877346368 0.5574309842 0.5480749476 0.5627922102 0.5253559130 0.5634801985 0.5144603093 0.5534673889 0.5539056565 0.5614564312 0.4958120245 0.5275122846 0.5275418435 0.5129632053 0.5487830632 0.5083742749 0.5205272085 0.5296107880 0.5702714744 0.5681544553 0.5409899141 0.5767039390 0.5682403519 0.5494600896 0.5555282152 0.4927449054 0.5076676589 0.5191910703 0.5624712159 0.6360902788 0.5410666522 0.5238717646 0.5864120284 0.5335407496 0.5477955633 0.5200598179 0.5551830103 0.5398450862 0.5370021328 0.5672299619 0.5455026655 0.5434919038 0.5456889002 0.5080281267 0.5292833993 0.5424357553 0.5971984933 0.5790695032 0.5617168569 0.5873361156 0.5638100027 0.5607047329 0.5148869648 0.5678732196 0.5314154861 0.5558713841 0.6203504223 0.6247961326 0.5780449991 0.5368986894 0.4802026652 0.5427829175 0.5760003935 0.5257644244 0.5527200840 0.5014379532 0.5681274623 0.5716157678 0.5127847894 0.5126446789 0.5750346894 0.6176522171 0.5500934770 0.5992104101 0.5651582344 0.5834276476 0.5231784483 0.5806476235 0.4886184118 0.5587229775 0.5646595050 0.5870080176
0.5501132055 0.5501132055 0.5117739149 0.5485713748 0.5750432628 0.5215919686 0.5395565931 0.5694928641 0.5652501749 0.5174135219 0.5816757291 0.5409939675 0.5499595140 0.5561078970 0.5832235834 0.5773252511 0.5683682855 0.5168519296 0.5921489192 0.4907786720 0.5609842654 0.5617847237 0.5475344817 0.5186128838 0.5675034451 0.4770143440 0.5307011487 0.5325949684 0.5779616151 0.5168508081 0.5286138294 0.5245876767 0.5138084374 0.5500208241 0.5113301450 0.5079384953 0.5324245370 0.5694602978 0.5654584907 0.5490704293 0.5759652622 0.5680053522 0.5496528219 0.5392738634 0.4862808459 0.4936222771 0.5100319971 0.5606381863 0.6323020430 0.5293603225 0.5219599331 0.5846758765 0.5319523858 0.5477615402 0.5209216496 0.5637163412 0.5399689475 0.5262022430 0.5746256162 0.5470243277 0.5594241825 0.5482979253 0.5230827763 0.5471406073 0.5460757749 0.6016696310 0.5734725656 0.5569471954 0.5893312450 0.5653873926 0.5678059175 0.5019294837 0.5745413871 0.5335934014 0.5564592768 0.6196175501 0.6212752394 0.5779414882 0.5392710312 0.4808830382 0.5576582447 0.5688003031 0.5235293924 0.5630553219 0.5710179310 0.5446264094 0.5673639001 0.5083574769 0.5054770354 0.5642431541 0.5890838917 0.5433776708 0.5842104661 0.5661229657 0.5689615910 0.5249385387 0.5767185950 0.4916305284 0.5622516213 0.5526234753 0.5822455031
0.5505231798 0.5505231798 0.5092201189 0.5528119576 0.5798348184 0.5204451549 0.5391357805 0.5695722304 0.5706476049 0.5208505926 0.5774234139 0.5375757258 0.5502718977 0.5596249826 0.5768487280 0.5783625679 0.5803444658 0.5598399348 0.5942703490 0.4994352625 0.5698109050 0.5718524573 0.5376822899 0.5137275262 0.5745190433 0.4596926246 0.5103137531 0.5209601052 0.5729864322 0.5281714804 0.5304118962 0.5199559667 0.5141200481 0.5510495865 0.5132947904 0.5039591615 0.5334394485 0.5682165902 0.5611935081 0.5551754064 0.5720193433 0.5766613855 0.5484769026 0.5413443601 0.4879704090 0.5004905703 0.5421876740 0.5682195622 0.6084920285 0.5218546897 0.5245356809 0.5822274791 0.5315259053 0.5507444519 0.5222967491 0.5734927384 0.5396280996 0.5169691748 0.5880701688 0.5492700190 0.5647134071 0.5487566450 0.5397754798 0.5930348307 0.5459619179 0.5835457750 0.5594122545 0.5518612279 0.5908615524 0.5652499093 0.5682274758 0.4905322554 0.5796698847 0.5350897079 0.5558969769 0.6157529203 0.6154543326 0.5774438549 0.5452748382 0.4820798165 0.5683072967 0.5632972852 0.5214089924 0.5687720028 0.5751395134 0.5372910840 0.5428983991 0.5009263449 0.5009193293 0.5435883606 0.5780893671 0.5416011431 0.5673825669 0.5669064090 0.5523936364 0.5260086726 0.5612375835 0.4954041187 0.5610915967 0.5409078749 0.5735359844
0.5518393787 0.5518393787 0.5055460203 0.5554669686 0.5864605143 0.5207359533 0.5386622131 0.5685636296 0.5641687183 0.5279906956 0.5732024762 0.5347737251 0.5517302771 0.5610286509 0.5707359034 0.5797740025 0.5922887081 0.5907964205 0.5972044977 0.5145433029 0.5860761795 0.5818722305 0.5330107268 0.5111480785 0.5817631942 0.4693862493 0.4973077539 0.5256972152 0.5592224803 0.5294298043 0.5337859959 0.5156103976 0.5136599366 0.5518355939 0.5144797989 0.5059613092 0.5339711823 0.5662747760 0.5559417272 0.5598900509 0.5631452688 0.5764980634 0.5460106291 0.5428959592 0.4939959618 0.5216869323 0.5646660092 0.5735568470 0.5973328374 0.5210240321 0.5345496261 0.5792966644 0.5319916407 0.5566216414 0.5255640562 0.5823893133 0.5385934757 0.5191220378 0.5896280970 0.5524803891 0.5631317051 0.5472262246 0.5455151941 0.5984700548 0.5408123405 0.5562178524 0.5515388932 0.5473412878 0.5915484657 0.5647808907 0.5681487331 0.4830042267 0.5741900623 0.5236011106 0.5559936459 0.6091051777 0.6063496971 0.5752110762 0.5444703549 0.4837394945 0.5618198541 0.5585473028 0.5194324550 0.5715964000 0.5896693361 0.5341800246 0.5349390549 0.5020341003 0.4956077688 0.5352999184 0.5692913465 0.5448058311 0.5540626320 0.5672362948 0.5401188654 0.5298304304 0.5398943827 0.4992829327 0.5570609497 0.5301489014 0.5626448416
0.5547835515 0.5547835515 0.5009065987 0.5568154040 0.5940112050 0.5583933845 0.5381820340 0.5667196941 0.5572936952 0.5400256659 0.5698060342 0.5329588036 0.5525547156 0.5588120942 0.5692306674 0.5805222739 0.5976846252 0.5942819367 0.6031494580 0.5323500136 0.5934342174 0.5899356239 0.5316416086 0.5113188906 0.5877185732 0.4725472592 0.4910414363 0.5475695950 0.5410218212 0.5254753349 0.5387771499 0.5112632937 0.5121326207 0.5523810810 0.5155322086 0.5096223285 0.5344993085 0.5628594035 0.5502655213 0.5631745108 0.5422762413 0.5750094887 0.5419551381 0.5434697686 0.5033218750 0.5382450361 0.5578734137 0.5733846197 0.5910980685 0.5279059067 0.5454154371 0.5747519789 0.5329050615 0.5628461055 0.5315930394 0.5869497757 0.5363299190 0.5030968149 0.5884659504 0.5568509731 0.5579303752 0.5433706495 0.5430164984 0.5906235617 0.5294168851 0.5438570110 0.5486680159 0.5440473951 0.5908309107 0.5644557761 0.5723699287 0.4784713566 0.5493298762 0.5230095946 0.5554211166 0.5992009808 0.5928633174 0.5568350419 0.5415938107 0.4858684463 0.5498302064 0.5526520273 0.5176120004 0.5719620848 0.5699671907 0.5283305071 0.5396800257 0.5047186651 0.4918095420 0.5286595497 0.5622539906 0.5500199025 0.5434171028 0.5669051056 0.5294592645 0.5369393972 0.5282254971 0.5038041326 0.5505285766 0.5204664142 0.5519454835
0.5680432806 0.5680432806 0.4962919086 0.5574205962 0.6008759169 0.5782546394 0.5376790630 0.5638865826 0.5541849989 0.5540639281 0.5674319634 0.5324904887 0.5520173413 0.5533492985 0.5667278166 0.5819327334 0.5840359557 0.5984957335 0.6100677141 0.5634250606 0.5898544282 0.5854486040 0.5324099854 0.5145199157 0.5926256266 0.4721167886 0.4993014879 0.5715615844 0.5272231133 0.5258690461 0.5377429353 0.5070987835 0.5094053918 0.5526771588 0.5169859462 0.5110067837 0.5350745349 0.5554203706 0.5447736194 0.5647077492 0.5049612610 0.5732653281 0.5356864650 0.5435188151 0.5400410039 0.5574818076 0.5440336907 0.5683338633 0.5819838398 0.5378123463 0.5493439325 0.5567603994 0.5341516503 0.5671771155 0.5395591288 0.5856202968 0.5317758755 0.4790890058 0.5854425968 0.5618246842 0.5505313716 0.5402005943 0.5426839720 0.5617712713 0.5115291797 0.5417414643 0.5471959722 0.5418651436 0.5879089532 0.5644182812 0.5140875091 0.4758064587 0.5383298403 0.5237649261 0.5521801591 0.5863919738 0.5754125900 0.5338023049 0.5387018055 0.4884821811 0.5416546173 0.5450694958 0.5159166553 0.5798038247 0.5452885496 0.5188962860 0.5470982442 0.5075213398 0.4904894538 0.5244708846 0.5544101998 0.5436221297 0.5324180918 0.5657344085 0.5189030063 0.5464232398 0.5175449469 0.5086383777 0.5428267152 0.5118283544 0.5425002104
0.5786378382 0.5786378382 0.4977821838 0.5581203341 0.6050515135 0.5790809011 0.5371522808 0.5596700014 0.5488307570 0.5625199161 0.5663959154 0.5331747643 0.5532397907 0.5542212388 0.5541326225 0.5838251284 0.5660066985 0.5716409594 0.6370203317 0.6004940775 0.5791156722 0.5748589481 0.5348511022 0.5206060099 0.5938567327 0.4709005882 0.4754718032 0.4924794801 0.5178597260 0.5240361303 0.5301948748 0.5039691826 0.5061185237 0.5526752599 0.5190718105 0.5112779743 0.5354998598 0.5358369072 0.5391780648 0.5636647293 0.4798997750 0.5709359300 0.5261314538 0.5430816744 0.5611688718 0.5584087440 0.5329982940 0.5544568637 0.5712550236 0.5469239413 0.5482397324 0.5217962367 0.5358091386 0.5684396209 0.5463175828 0.5813792318 0.5240353897 0.4717121228 0.5779029134 0.5436542872 0.5411960552 0.5393873245 0.5452821732 0.5161974165 0.4911784474 0.5433002201 0.5461001927 0.5404325391 0.5827913362 0.5644999591 0.5227935637 0.4745290799 0.5314835736 0.5244161166 0.5445506713 0.5737665567 0.5500795513 0.5338602730 0.5360426484 0.4915697239 0.5394750616 0.5370483145 0.5142161379 0.5848813598 0.5307050136 0.5151777233 0.5520372916 0.5100338844 0.4912021506 0.5183703035 0.5450505431 0.5377786489 0.5264231288 0.5634460351 0.5089612905 0.5562252976 0.5127197727 0.5129697171 0.5353550286 0.5042024467 0.5343965356
0.4702839342 0.4702839342 0.5230324137 0.5700830840 0.6037769990 0.5816830220 0.5382625458 0.5534768378 0.5418084283 0.5637939103 0.5670588195 0.5336120954 0.5584956225 0.5468382007 0.5095555470 0.5850627669 0.4285536164 0.4587413603 0.6340111297 0.6108394167 0.5698276366 0.5127448153 0.5390706745 0.5294232224 0.5014581859 0.4906466998 0.4830089467 0.4994755896 0.5117918843 0.5240488356 0.5351223183 0.5025525048 0.5042230033 0.5522753009 0.5210912887 0.5112328455 0.5341335935 0.4986258694 0.5298479368 0.5590384139 0.4681535727 0.5674561603 0.5109253559 0.5421572661 0.5520232297 0.5465126186 0.5261628676 0.5450990254 0.5581420970 0.5536449787 0.5413801062 0.5217669961 0.5382146896 0.5659780640 0.5496892243 0.5773158527 0.5249637598 0.4856897160 0.4796133223 0.4789878312 0.5282906917 0.5399110115 0.5426800484 0.4981879252 0.4801262996 0.5472171896 0.5451725853 0.5394520057 0.5771827619 0.4986939386 0.5184214480 0.4749868346 0.5301732613 0.5244789568 0.5313265447 0.5646480422 0.5219378184 0.5369999687 0.5331429932 0.4950655230 0.5417332744 0.5307905686 0.5121104743 0.5780373576 0.5199618634 0.5141039561 0.5488050336 0.5122749467 0.4905366028 0.5138565214 0.5357619760 0.5347417579 0.5268909215 0.5593940393 0.5011298132 0.5630531462 0.5174508869 0.5163751865 0.5290882894 0.4975646996 0.5275982052
0.4735698892 0.4735698892 0.4311142464 0.5609481611 0.6018461201 0.5850303469 0.5740492485 0.5447055102 0.5359903707 0.5610743748 0.5692680623 0.5325647465 0.5625437308 0.5530901798 0.5096207824 0.5847743483 0.3982824283 0.4414105897 0.5403745427 0.6130479982 0.5550575553 0.4765154779 0.5452185123 0.5404306110 0.5017088091 0.5153631613 0.4875468096 0.4997794610 0.5067087077 0.5254514271 0.5409821569 0.5010494745 0.5070567179 0.5513107223 0.5208286390 0.5099098699 0.5193000923 0.4820192035 0.4931845663 0.5138828164 0.4633594980 0.5631115850 0.4824985255 0.5403248428 0.5372099943 0.5347339796 0.5217173762 0.5173481012 0.5400567369 0.5579626478 0.5293235203 0.5279591728 0.5416200745 0.5566207898 0.5507419062 0.5047491442 0.4897808450 0.5015693529 0.4654247889 0.5016668221 0.5095425079 0.5493941036 0.5352837140 0.5087698626 0.4888159177 0.5472215135 0.5443879299 0.5387312850 0.5725744441 0.4881906954 0.5048829348 0.4785738791 0.5348147059 0.5235806362 0.5138076307 0.5586019003 0.5095111914 0.5405587547 0.5301921878 0.4988196351 0.5450482984 0.5268301380 0.5088403313 0.5645609018 0.5266056957 0.5156613700 0.5386909102 0.5154058582 0.4820512472 0.5122137835 0.5268540496 0.5305128300 0.5284949807 0.5532139307 0.4975706901 0.5653404727 0.5250789092 0.5188971218 0.5243606544 0.4918693046 0.5220681384
0.4727982614 0.4727982614 0.4323759500 0.4307423483 0.4718517545 0.5862991537 0.5777232665 0.5337693373 0.5330066946 0.5588934780 0.5695508283 0.5325123300 0.5575950767 0.5093929488 0.5095343568 0.5821056099 0.3969312937 0.4431365215 0.5270553649 0.5165316553 0.5435563530 0.4805859003 0.5533156718 0.5512167886 0.5004480957 0.5459214025 0.4900396784 0.5057928279 0.5016914136 0.5275066942 0.5466812405 0.4969069882 0.5191989794 0.5490639690 0.5130775798 0.5044958007 0.5175219350 0.5023767721 0.4748552462 0.4958275573 0.4631356362 0.5600593711 0.4555077870 0.5348995574 0.5229866970 0.5338335521 0.5182186618 0.5026774313 0.5052647950 0.5553836348 0.5245260855 0.5325545469 0.5413101820 0.5322055313 0.5482556191 0.5012712526 0.4598640491 0.5102496914 0.4647694990 0.5157467628 0.4570463598 0.4817184969 0.4929131212 0.5020696745 0.4877559079 0.5406651896 0.5438016063 0.5381502686 0.5604944034 0.4893458060 0.4984447472 0.4864830033 0.5364885092 0.5217164494 0.4957623957 0.5516160814 0.5061512748 0.5432439084 0.5276777892 0.5025657349 0.5452713266 0.5237372101 0.5043254671 0.5435596948 0.5367783747 0.5214458160 0.5351937328 0.5077609150 0.4806981039 0.5131239353 0.5176631209 0.5259886041 0.5270791081 0.5468859281 0.5001930455 0.5640143326 0.5294656277 0.5207459056 0.5210141524 0.4870466222 0.5177534001
0.4673759410 0.4673759410 0.4313959679 0.4210563764 0.4708465318 0.5866989288 0.5639300666 0.5239130171 0.5347096207 0.5626272450 0.5766146086 0.5380996115 0.5426486644 0.4840160697 0.5104400017 0.5372566826 0.3973978088 0.4599026242 0.5272519099 0.5330187013 0.5408465827 0.4930863500 0.5040010655 0.4783738836 0.4861667999 0.5590193284 0.4907312885 0.5028613525 0.5143156179 0.5297015708 0.5475696194 0.4910486964 0.5220621185 0.5292850388 0.4992043407 0.4988411212 0.5496949333 0.5207662192 0.4066840604 0.4228115958 0.4701859922 0.5438313759 0.4599766060 0.5213550639 0.4957930904 0.5441701944 0.5154124125 0.4982539383 0.4745543960 0.5045542299 0.5199409071 0.5290731669 0.5305739378 0.5319823775 0.4995904597 0.5050786884 0.4390468875 0.5112933694 0.4676185691 0.5158031785 0.5169236500 0.4389030312 0.5077991379 0.5023311685 0.5163708671 0.5325314464 0.5433091883 0.5376278979 0.4765332726 0.4891907821 0.4958623702 0.4954325625 0.5350323519 0.5192872885 0.4754484846 0.5351202503 0.5066064110 0.5450650679 0.5256925220 0.5059182260 0.5417256943 0.5189135326 0.4929246823 0.5455924501 0.5476870458 0.5284035044 0.5320317752 0.4832325102 0.4794074171 0.5155384555 0.5084235475 0.5217900980 0.5240941238 0.5412996917 0.5078421853 0.5608447034 0.5318383673 0.5221248043 0.5187499523 0.4830546475 0.5146190916
0.4624359086 0.4624359086 0.4249619127 0.4078418626 0.4461814705 0.4571153605 0.5586454186 0.5193424576 0.5476137625 0.5578745892 0.5944543302 0.5382804457 0.5460235300 0.4876189372 0.5157703529 0.5524206607 0.4262855215 0.5642987019 0.5365687294 0.6211781281 0.5466794311 0.4929322105 0.5125526001 0.4816660161 0.4880286485 0.5610440723 0.4899999968 0.5031635690 0.4243706591 0.5308551716 0.5474078070 0.4833158856 0.5346244674 0.5177354250 0.4814896988 0.4949591199 0.5676241095 0.5099329333 0.4638296778 0.4013260226 0.4685482740 0.5225788026 0.4797537980 0.5257619657 0.4751640544 0.5561694170 0.5137284596 0.4969071706 0.4704083147 0.4757066142 0.5609616058 0.5177902580 0.5119045534 0.5296497491 0.4920559684 0.5081481782 0.4313347714 0.4397963188 0.4855487579 0.5114916994 0.5217050744 0.4320955282 0.5034382386 0.5088783748 0.5175056917 0.5260939560 0.4542794097 0.5371004878 0.4723428264 0.4879170821 0.4984013800 0.5004371436 0.5330173184 0.5169242598 0.4674710929 0.5124069565 0.5106195379 0.5461957345 0.5240374209 0.5084907525 0.5369231011 0.5098150465 0.4671612028 0.5414539584 0.5548307207 0.5371083071 0.5262365554 0.4836696045 0.4793066428 0.5180930595 0.5009412737 0.5190906879 0.5213957314 0.5352173281 0.5135477454 0.5582510017 0.5337112990 0.5231887365 0.5173240298 0.4804462121 0.5127044538
0.4243224591 0.4243224591 0.5282238769 0.5416800600 0.4524378947 0.4836465268 0.5788754325 0.5366264406 0.5630854090 0.5331643978 0.5956784727 0.5325121645 0.5472923575 0.4829297324 0.5124765927 0.5313486164 0.4660704259 0.5864412627 0.5531450664 0.5632023393 0.5309742930 0.4895952172 0.4732538815 0.4181137223 0.4862571663 0.5542603855 0.5320828141 0.5208044152 0.4159989421 0.5510821347 0.5232823985 0.4719821005 0.5420319815 0.5361995658 0.4792442391 0.4778136643 0.5835738451 0.5096159586 0.5400182451 0.5259714509 0.4895218028 0.5097957079 0.4908833682 0.5185809913 0.4642090435 0.5649515369 0.5128424106 0.4952798692 0.4710244572 0.5116079654 0.5607975250 0.5019792910 0.5137703594 0.5290607264 0.4932490560 0.5159519832 0.4490928346 0.4411251415 0.5066825542 0.5034872113 0.5275815943 0.4477916973 0.5024996795 0.5185360961 0.5124582194 0.5219497517 0.4371877586 0.5365260547 0.4717674413 0.4908709330 0.5033401440 0.5042893120 0.5310491821 0.5151766398 0.4678605457 0.4935662884 0.5145861382 0.5465495001 0.5224339618 0.5102097836 0.5326374801 0.5045669215 0.4630977135 0.5403915892 0.5515423653 0.5422186368 0.5081548825 0.4773643789 0.4771010157 0.5195043698 0.4966243835 0.5181073930 0.5195190446 0.5275041080 0.5183950963 0.5559590551 0.5355056734 0.5240481308 0.5165859524 0.4825722374 0.5121785898
0.4540711602 0.4540711602 0.5667644333 0.5476507610 0.4596374063 0.4629412426 0.4319240637 0.4703825473 0.5317726965 0.5100987940 0.5911735032 0.5478089090 0.5538339635 0.4838951498 0.4820929612 0.4855297654 0.4587382822 0.6108501467 0.5545954248 0.5273109265 0.4878691609 0.4612675241 0.4841875719 0.5003214621 0.4949685004 0.5267840954 0.4523697268 0.4868893222 0.4262652897 0.5055965613 0.4719790145 0.4599168153 0.5408159237 0.5560430920 0.4885352704 0.4638080190 0.5874461492 0.4826426883 0.5210688600 0.5309802964 0.5320563657 0.4993231468 0.4786360365 0.5047871955 0.4561330634 0.5685682101 0.5081612821 0.4910399907 0.4773170052 0.5693579924 0.5385624574 0.4990438373 0.4945534127 0.5289378394 0.4969678512 0.5250473535 0.4519890983 0.4656892290 0.5048902611 0.4964478890 0.5261046182 0.4491546156 0.5048712383 0.5137413195 0.5098401003 0.5156745641 0.4388268971 0.5368506549 0.4712757509 0.4967749560 0.5064348868 0.5057073116 0.5290392101 0.5142599799 0.4800627168 0.4830830346 0.5166126376 0.5458167539 0.5205293843 0.5115642044 0.5292098220 0.5117090461 0.4651246129 0.5398726744 0.5358880942 0.5432256360 0.5069293675 0.4734174659 0.4757013382 0.5187648439 0.4952835464 0.5180028960 0.5183789357 0.5190606833 0.5195811381 0.5504406573 0.5372217142 0.5247793680 0.5164663655 0.4838100070 0.5133354713
0.4812967377 0.4812967377 0.5719183713 0.5216841185 0.4440738592 0.4776988766 0.4631799152 0.3942612468 0.4862049029 0.3962173692 0.4409080899 0.5215654378 0.5608509900 0.4871501184 0.4771470272 0.4679174849 0.4790227194 0.5892572283 0.5780864432 0.4852433043 0.4670995919 0.4403520496 0.4880891431 0.5150971661 0.5296752310 0.5544024948 0.4843273394 0.5066547388 0.4193928973 0.4960705648 0.5463182535 0.4565904556 0.5183044641 0.5476218767 0.4949900707 0.4911707660 0.5922875071 0.4458100794 0.5390681443 0.5217054217 0.5234286603 0.5139055539 0.4605517922 0.4894872820 0.4566293639 0.5669512888 0.4903558204 0.4864470458 0.4858993523 0.6232730360 0.5171650735 0.5015282821 0.4869840766 0.5292038470 0.5021974137 0.5319868340 0.4582613112 0.4731583217 0.5059542858 0.5021689993 0.5229202232 0.4549219980 0.5080377653 0.5179253029 0.5123663671 0.5244754515 0.4414611211 0.5402194501 0.4711047027 0.5020390015 0.5074063036 0.5041162692 0.5271036725 0.5139919102 0.4990598858 0.4911534877 0.5149485390 0.5421405958 0.5172934990 0.5133505416 0.5264946442 0.5292572015 0.4697875164 0.5377092867 0.5064638124 0.5429758977 0.5325306411 0.4738287977 0.4771867188 0.5163165509 0.4955108889 0.5184015108 0.5177441077 0.5121228409 0.5166771548 0.5430989428 0.5387668648 0.5254339663 0.5169605121 0.4830425120 0.5162984133
0.4911048146 0.4911048146 0.5653736657 0.5005786379 0.4467277642 0.4906728373 0.5181206212 0.4667820020 0.5012861358 0.4945046538 0.4177313577 0.4047292529 0.4649123187 0.4837151443 0.4520841843 0.4201945806 0.4448928731 0.5219188164 0.5144717006 0.4813846567 0.5056460810 0.4169260142 0.5137682214 0.5388998909 0.4952840690 0.5402296149 0.5167000435 0.5016938954 0.4796544584 0.4476345899 0.5926537987 0.4317868383 0.4774672456 0.5807122755 0.5019655568 0.5419602407 0.5878080026 0.4552854752 0.5440235871 0.5057550747 0.5152274937 0.5316857472 0.4540327316 0.4775091456 0.4616260335 0.5593234227 0.4662633460 0.4840837159 0.4891848240 0.6307610455 0.5238649108 0.4990471350 0.4827367715 0.5296573912 0.5099174698 0.5336762026 0.4678321975 0.4749759305 0.5106596829 0.5142571083 0.5135674749 0.4896731819 0.5086159952 0.5137294769 0.5034977069 0.5226624597 0.4525219139 0.5218381818 0.4714051747 0.5063563775 0.5074816057 0.5017601466 0.5257603475 0.5138425978 0.5055794393 0.5046977603 0.5123324472 0.5327506962 0.5038267479 0.5162780132 0.5242386370 0.5335682364 0.4760762402 0.5237984354 0.5013644808 0.5434364823 0.5424349344 0.4765238401 0.4804687190 0.5148905629 0.4957303381 0.5191831436 0.5173991151 0.5064736617 0.5128072243 0.5358544768 0.5400669001 0.5260460507 0.5181142753 0.4825727577 0.5201851695
0.4906435117 0.4906435117 0.5626590046 0.4902831168 0.4592715509 0.4849985588 0.5083538375 0.4884953209 0.4973008295 0.5099743872 0.4119755919 0.4174446975 0.4460816477 0.4744059868 0.4859338936 0.4096289562 0.4586059589 0.5773841885 0.4955440990 0.4804491687 0.5347018858 0.4555312275 0.5157784013 0.5532364976 0.5112133606 0.5247205528 0.5139026476 0.5316558118 0.5026457812 0.4929598278 0.5796167076 0.4848376696 0.4780544401 0.6029321817 0.5402321989 0.5850902518 0.5961155700 0.4258950300 0.5397218356 0.5123609190 0.5108639698 0.5558360865 0.4704958668 0.4713499184 0.4676500868 0.5439719245 0.4392262545 0.4858504780 0.4936237082 0.5876296652 0.5199828894 0.4982005068 0.4815779947 0.5302183239 0.5193130023 0.5293002979 0.4783923344 0.4840957380 0.5134040485 0.5218906346 0.5112053603 0.5168271082 0.5114537018 0.5053402881 0.5049724675 0.5223804335 0.4721462421 0.5178095466 0.4720694176 0.5116217379 0.5066211886 0.5000339541 0.5252318318 0.5131987434 0.5075352840 0.5122349854 0.5108835056 0.5280870509 0.5233134900 0.5208703043 0.5220816427 0.5334433758 0.4807711858 0.5092981013 0.4982969591 0.5443107169 0.5478422573 0.4806288684 0.4834991356 0.5161339523 0.4952978771 0.5202625834 0.5171808773 0.5011957306 0.5088272193 0.5296521354 0.5410905319 0.5266389303 0.5200022764 0.4823732196 0.5230681026
0.4891270974 0.4891270974 0.5602543914 0.4856589201 0.4651904124 0.4719228503 0.4899018468 0.5056115813 0.5008897210 0.5094689580 0.4582550576 0.5537058904 0.4576145427 0.5131088608 0.5765715200 0.4084010579 0.4809837533 0.5674561595 0.5171871168 0.4819789520 0.5026184831 0.5367530934 0.5139701613 0.5541479104 0.5178243264 0.5150648840 0.5107201912 0.5675019797 0.4911324381 0.5153531480 0.5848420068 0.5833536012 0.4816763012 0.5183516464 0.5504756040 0.5839824353 0.5102304117 0.4224792347 0.5327995165 0.5058610021 0.5086350985 0.5242533503 0.4793516972 0.4690968399 0.4821335592 0.5200172152 0.4353122459 0.5007253871 0.4937704685 0.5396257310 0.5084079773 0.5006002863 0.4836786006 0.5310001944 0.5265749640 0.5344368142 0.4861929099 0.4976503050 0.5121045036 0.5309161867 0.5117594538 0.5132513845 0.5049131320 0.4960696925 0.5061741029 0.5175282450 0.4767509486 0.5163789237 0.4729199333 0.5203278278 0.5045044381 0.4993152677 0.5252525530 0.5113886614 0.5078729542 0.5242528611 0.5103673493 0.5292593116 0.5252442743 0.5267965178 0.5195771072 0.5299271044 0.4830479634 0.5064988975 0.4952142824 0.5440778939 0.5515881343 0.4849237128 0.4857621278 0.5203894521 0.4944935811 0.5215163581 0.5169765100 0.4962990862 0.5051318565 0.5248690636 0.5418424549 0.5272325509 0.5226740971 0.4821460333 0.5243721684
0.4874003447 0.4874003447 0.5585348297 0.4881029944 0.4696335781 0.4680515080 0.4769414208 0.5127837636 0.4965699297 0.5148830456 0.5250489958 0.5708064666 0.5141382681 0.5311018928 0.5338154089 0.4241851176 0.5505357925 0.5616757029 0.5066692196 0.4811864419 0.4986504854 0.5453116461 0.5025635708 0.5524866562 0.5034638912 0.5112069734 0.5097890604 0.5790713361 0.5041660435 0.5347637627 0.5849969843 0.6163550550 0.4808146089 0.5401623446 0.5692342608 0.5752988936 0.4806553907 0.4468451164 0.5314368371 0.5045385422 0.5000698797 0.5114810420 0.5003404871 0.4868339067 0.4813507654 0.4940547148 0.4367420130 0.4922222668 0.5105828920 0.5004201141 0.4796900610 0.5037777577 0.4874805973 0.5322860191 0.5288144235 0.5342438203 0.4906306157 0.5337519990 0.5000487114 0.5341707853 0.5131148617 0.5078323308 0.4972285895 0.4918369852 0.5059190340 0.5134457899 0.4769591725 0.5154764766 0.4736114339 0.5241775656 0.5023478862 0.4990842481 0.5255522744 0.5002846930 0.5010280549 0.5343235490 0.5107864345 0.5318494599 0.5201213853 0.5322689345 0.5157865240 0.5246587328 0.4805169612 0.5062568517 0.4919802007 0.5412177338 0.5539789675 0.4880042827 0.4874415473 0.5268609299 0.4938450477 0.5227867618 0.5167137299 0.4929957799 0.5018981330 0.5215414101 0.5423478984 0.5278533263 0.5260408060 0.4818170434 0.5252255063
0.4847894218 0.4847894218 0.5570302805 0.5042098149 0.4757754424 0.4668293076 0.4740128285 0.5162401936 0.4920248711 0.5396866733 0.5284655645 0.5453392615 0.4735249920 0.5218805536 0.5039319482 0.4943296854 0.5545203239 0.5598612502 0.4903352649 0.5327450559 0.5043865634 0.5404878210 0.5316354578 0.5506986786 0.5278801249 0.5105296900 0.5207216433 0.5794858471 0.5197640028 0.5394383048 0.5869315550 0.5961270923 0.5620013904 0.5408609131 0.5779916844 0.5670890828 0.4979649813 0.4331372325 0.5330362705 0.5147128586 0.4922487099 0.5081658564 0.5150700887 0.4726556902 0.4731038584 0.4811531903 0.4407893548 0.4912737580 0.5306073651 0.5018359630 0.4731578189 0.5056635383 0.4912774965 0.5346683213 0.5259500539 0.5287065948 0.4938083342 0.5720320898 0.5192791417 0.5278141067 0.5136871770 0.5117317433 0.5005549066 0.4954344910 0.5034008374 0.5151344544 0.4753956311 0.5156218042 0.4739654269 0.5165749642 0.5018954581 0.4991045112 0.5260244475 0.4952268443 0.4926483783 0.5428169689 0.5124575773 0.5270408814 0.5171073167 0.5359067104 0.5172882365 0.5191826130 0.4673711083 0.5044807315 0.4888077973 0.5358659252 0.5546258145 0.4910760903 0.4884239406 0.5334474662 0.4936931445 0.5239219480 0.5163520402 0.4935692790 0.4991667172 0.5193702999 0.5426392172 0.5285434192 0.5297411767 0.4814740267 0.5262409179
0.4860919751 0.4860919751 0.5593241138 0.5310054259 0.4888563305 0.4677597065 0.4797876869 0.5170801350 0.4868319940 0.5609629792 0.5210944434 0.5447686588 0.5012937126 0.5123970763 0.5067573088 0.5153958413 0.5552045131 0.5616097534 0.4655271047 0.5243191328 0.5065262904 0.5337654245 0.5159129201 0.5488934335 0.5249457207 0.5112370365 0.5359697340 0.5032852798 0.5357832021 0.5425731900 0.5863346961 0.5770334324 0.5581337586 0.5493468222 0.5998449354 0.5623264113 0.5150189217 0.4688870263 0.5297358417 0.5011553244 0.4916535086 0.5106746243 0.5317531820 0.4802167273 0.4668606274 0.4678785422 0.4466359950 0.4644071422 0.5344791198 0.5032637719 0.4706531033 0.5062033884 0.4929227846 0.5384737454 0.5187853529 0.5224943088 0.5047196005 0.5579494220 0.5467795747 0.5106861307 0.5140658121 0.5040273269 0.5072260912 0.5098106108 0.4993443043 0.5161425728 0.4586229920 0.5167415188 0.4747536680 0.5035446300 0.5030330307 0.4996712798 0.5264810400 0.4926362259 0.4925457229 0.5478303691 0.5140566710 0.5106418741 0.5151265846 0.5301145941 0.5036618312 0.5144801256 0.4601751669 0.4995399890 0.4859891128 0.5323196106 0.5535648752 0.4948371525 0.4874633480 0.5383490175 0.4938582143 0.5248125190 0.5158750850 0.4983783746 0.4968911854 0.5177604484 0.5427484890 0.5293580587 0.5332027398 0.4811427067 0.5271279854
0.4923998132 0.4923998132 0.5638455687 0.5511538036 0.5134083048 0.4713709241 0.4883219833 0.5150620451 0.4799538269 0.5537970384 0.5148979379 0.5488138568 0.5217501667 0.5057731320 0.5160315438 0.5260213558 0.5589849476 0.5533489578 0.4493240565 0.5188340248 0.4896192072 0.5307257233 0.4998560311 0.5453478875 0.5200075115 0.5091436239 0.5548540029 0.4955640161 0.4825298733 0.5451018584 0.5797124924 0.5631023778 0.5563626206 0.5299432635 0.5962924817 0.4543975306 0.5393251620 0.4824379280 0.5145078668 0.4929075862 0.4933959911 0.5136393482 0.5388747264 0.4732286719 0.4371974313 0.4722419575 0.4430937192 0.4596282531 0.5389846468 0.4963806505 0.4715839973 0.5064657916 0.4921325684 0.5414081155 0.5086100700 0.5266764976 0.5063936438 0.5483697742 0.5355928592 0.4877628647 0.5156330451 0.4985721618 0.5065979664 0.5171066942 0.4961329721 0.5103157779 0.4438870043 0.5180496366 0.4771444898 0.4917594101 0.5049208570 0.5021289806 0.5258387411 0.4894283761 0.4914425851 0.5486228500 0.5152844375 0.5008912928 0.5141672335 0.5116779610 0.4948556525 0.5109548438 0.4605624054 0.4937684855 0.4837634791 0.5310957225 0.5507499180 0.4986041959 0.4818102697 0.5413844982 0.4935880755 0.5254041546 0.5152841614 0.5035057357 0.4949921232 0.5159689343 0.5427055371 0.5303382629 0.5359747106 0.4809410144 0.5277502184
0.5008405409 0.5008405409 0.5691124226 0.5567843761 0.5338430940 0.4770654132 0.4928019649 0.5120907063 0.4806470936 0.5356015034 0.5139323072 0.5437371221 0.5220773350 0.5065136714 0.5217044191 0.6143080046 0.5687871071 0.5341960417 0.4488068942 0.5186114994 0.4696416136 0.5281654987 0.4942911026 0.4872631470 0.5166280257 0.4455092742 0.5687865408 0.4963305107 0.4536521633 0.5333567597 0.5678410344 0.5550409986 0.5709227045 0.5047155020 0.5847172864 0.4512514459 0.5681355144 0.4802309491 0.4990510616 0.4923142289 0.4954515308 0.5107769588 0.5439541882 0.4975782431 0.4270210182 0.4785432359 0.4464423929 0.4625117863 0.5270323504 0.4919164415 0.4717109395 0.5071885103 0.4874080147 0.5395221451 0.5031495535 0.5275844369 0.5052481273 0.5425919900 0.5569762198 0.4855741167 0.5191396051 0.4961478714 0.5059379074 0.5188004204 0.4961060367 0.5114521290 0.4481118887 0.5203772293 0.4843135218 0.4883841014 0.5075415013 0.5100650995 0.5205384343 0.4872942162 0.4893857577 0.5450007226 0.5169629005 0.4927838563 0.5142165559 0.4866787025 0.4911005359 0.5086170746 0.4657146512 0.4912764632 0.4822718792 0.5300718301 0.5470210863 0.5022825362 0.4754917628 0.5431636032 0.4928765405 0.5256899254 0.5145935597 0.5064791925 0.4934073920 0.5131785577 0.5425388857 0.5314705056 0.5378005735 0.4812558000 0.5281727803
0.5093270265 0.5093270265 0.5726854725 0.5529263235 0.5328810004 0.4826980558 0.4940287233 0.5158125810 0.4814956152 0.5098867947 0.5202049493 0.5348868662 0.5195878729 0.5139179342 0.5195323413 0.6212300950 0.5633330475 0.5335990435 0.5253948007 0.5190634362 0.4635322166 0.5259854597 0.4946974404 0.4833169828 0.5159438379 0.4383343226 0.5345398396 0.4954880238 0.4519346720 0.4522651862 0.4613110173 0.5499360629 0.4929527982 0.4660421559 0.5813563714 0.4894425664 0.5774609700 0.4712283206 0.5089476613 0.4824734421 0.4896984009 0.5020377372 0.5467295258 0.5140559983 0.4266465073 0.4874499262 0.4469200515 0.4651839972 0.5100046042 0.4930661422 0.4714645354 0.5088384472 0.4533193654 0.5212224778 0.5068022245 0.5273920208 0.5052162404 0.5363891728 0.5689656047 0.4882458210 0.5226617755 0.4944482842 0.5067214340 0.5193587628 0.4989900716 0.5236397336 0.4581815970 0.5252563338 0.5046810675 0.4976750215 0.5121505607 0.5420788024 0.5135003116 0.4861001608 0.4863076670 0.5395164489 0.5174448426 0.4851097023 0.5151298649 0.4735523587 0.4882881203 0.5072687658 0.4742798823 0.4930005738 0.4816060079 0.5286954624 0.5435920331 0.5059278182 0.4750552411 0.5435628565 0.4933991042 0.5256951998 0.5138279766 0.5081958722 0.4921170306 0.5088911072 0.5422774347 0.5326794059 0.5386996454 0.4820542441 0.5282210044
0.5113698643 0.5113698643 0.5684154356 0.5499935062 0.5160104162 0.4807695854 0.4945983748 0.5182808929 0.4807874450 0.4763720129 0.5342978554 0.5224679100 0.5014158740 0.5274644700 0.5182458724 0.6223814912 0.5321192869 0.5313939940 0.5900950546 0.5194829682 0.4621290587 0.5243749573 0.4988751231 0.4851619664 0.5149704890 0.4331242793 0.5328737418 0.4935658155 0.4732170693 0.4545158483 0.4589975709 0.5347268689 0.4838756953 0.4408781284 0.4821276239 0.4911159771 0.5817141225 0.4601565524 0.4886942016 0.4679408551 0.5109441185 0.5024966854 0.5405164758 0.5296484659 0.4256786569 0.4818409772 0.4484331597 0.4683617680 0.5044915606 0.4971313623 0.4718120497 0.5133940184 0.4421612749 0.4762051960 0.5011757782 0.5287200125 0.5056279763 0.5324886441 0.5670903091 0.4875812682 0.5224710201 0.4930116817 0.5073805187 0.5193506067 0.5164731961 0.5401655318 0.4755212397 0.5259909291 0.5208218340 0.5060826972 0.5192161765 0.5892539522 0.5105259301 0.4856367442 0.4821615747 0.5300343140 0.5176139185 0.4778403209 0.5164706983 0.4512834670 0.4843654620 0.5066310528 0.4830800884 0.4981082837 0.4818715344 0.5279675349 0.5408065134 0.5095648276 0.4777883483 0.5411855564 0.4964579840 0.5254643031 0.5130216126 0.5098714778 0.4911390000 0.5040536222 0.5419516987 0.5338793709 0.5391979906 0.4833879718 0.5279585387
0.5445291389 0.5445291389 0.5452513842 0.5467815895 0.5118273793 0.4527126071 0.4949661112 0.5207863987 0.4815324076 0.4587366822 0.5478125701 0.5414197387 0.4995781596 0.4913422680 0.5174737005 0.6230466300 0.5126111119 0.5282733687 0.5936867447 0.5197826516 0.4616697118 0.5232631549 0.5066877089 0.4782570961 0.5111672976 0.4354631345 0.5162079772 0.4924831684 0.4954282294 0.4508990223 0.4662645423 0.5065935791 0.4595808944 0.4408995162 0.4667245602 0.4970809765 0.5827539476 0.4581270742 0.4788092418 0.4596495407 0.5196620115 0.5057872387 0.5225618681 0.5439945898 0.4256386838 0.4768124938 0.4482847697 0.4724781381 0.5122714827 0.5006516448 0.4729860367 0.5086786768 0.4469000330 0.4694332439 0.4907151819 0.5339987349 0.5056299581 0.5315003828 0.5595161873 0.4923794918 0.5158050812 0.4926493549 0.5049059800 0.5197027728 0.5457773120 0.5467080043 0.4930371040 0.5236446615 0.5265729895 0.5083891604 0.5259438887 0.6028289214 0.5092143727 0.4859200382 0.4776766261 0.5216623882 0.5182273451 0.4710878507 0.5177640867 0.4455642053 0.4796459654 0.5064303218 0.4895403598 0.5054758123 0.4831025523 0.5283237714 0.5385679881 0.5132000623 0.4817515027 0.5361090237 0.5019008973 0.5250517723 0.5122184487 0.5120355704 0.4905115757 0.5004104446 0.5415943251 0.5350383414 0.5398278328 0.4852894839 0.5275757737
0.5398809152 0.5398809152 0.5245163815 0.5357516286 0.5102940425 0.4447095676 0.4952428980 0.5229338392 0.4833278360 0.4556903270 0.5541863318 0.5383936204 0.4942195287 0.4864249870 0.5169028889 0.6227562048 0.5067557869 0.5265503918 0.5928711154 0.5199755745 0.4613339194 0.5224605620 0.5155105207 0.4677586523 0.5032513185 0.4357993513 0.5035476540 0.4918600110 0.4852743590 0.4316294907 0.4789787504 0.4974736518 0.4739769302 0.4782603000 0.4498727209 0.4990971434 0.5644549525 0.4650877733 0.4711764277 0.4570052860 0.5158536909 0.5137544788 0.5055164470 0.5456345588 0.4261703144 0.4726369749 0.4442110882 0.4778196170 0.5216621555 0.5024631646 0.4749513369 0.4887542097 0.4934193738 0.4712738940 0.4747278499 0.5377201197 0.5056508702 0.5328463848 0.5478608179 0.4976036783 0.5009566362 0.4940194078 0.5147269621 0.5209540990 0.5551043326 0.5544182437 0.4966368576 0.5248347584 0.5230437330 0.5080278760 0.5311062552 0.6028463925 0.5076779816 0.4871334519 0.5113142223 0.5185601988 0.4831944041 0.4602825448 0.5188513275 0.4558178909 0.4757370862 0.5064668103 0.4942044443 0.5136628487 0.4850891055 0.5295467962 0.5367624412 0.5168184545 0.4865147677 0.5317291050 0.5089251842 0.5245173926 0.5114735899 0.5147651006 0.4902808115 0.4984994922 0.5412400310 0.5361947941 0.5408530944 0.4878591485 0.5272175611
0.5068433003 0.5068433003 0.5147406003 0.5216211783 0.5097135645 0.4405167879 0.4953344028 0.5232247105 0.4849138672 0.4551787193 0.5466341011 0.5310660199 0.4902559975 0.4845179895 0.5164050028 0.6183760097 0.5000741624 0.5258616253 0.5894815458 0.5200840555 0.4607445489 0.5217837801 0.5215072067 0.4571045111 0.4940501304 0.4344946131 0.4843752715 0.4913465969 0.4734704658 0.4105496198 0.4736194048 0.4868853832 0.4756227242 0.5083787861 0.4344614918 0.4743422624 0.5370482711 0.4898187321 0.4602112565 0.4607984884 0.4994880697 0.5233681936 0.4916533766 0.5280421271 0.4266712088 0.4712597927 0.4544213285 0.4840374990 0.5158365955 0.5027617114 0.4777866721 0.4664943347 0.5030148675 0.4735933344 0.5045833782 0.5375352484 0.5053002390 0.5341676133 0.5311477503 0.5046151875 0.4874674555 0.4964705052 0.5175177174 0.5225998553 0.5592244726 0.5610406260 0.4955791416 0.5232085207 0.5110169039 0.5108704920 0.5320987844 0.5967033507 0.5059777374 0.4899988714 0.5189878386 0.5171178379 0.4852533182 0.4804143298 0.5197025569 0.4760467102 0.4747787885 0.5066450400 0.4984981047 0.5211606846 0.4874899261 0.5312912660 0.5353239078 0.5203829984 0.4919189143 0.5259537751 0.5166379631 0.5239232555 0.5108563119 0.5179563664 0.4904997588 0.4980673690 0.5409251806 0.5374311432 0.5423405848 0.4911187761 0.5269700193
0.4924579064 0.4924579064 0.5423645883 0.4909979384 0.5092238714 0.4422119785 0.4942730133 0.5168816867 0.4858135017 0.4550250372 0.5072850941 0.5254663642 0.4874785668 0.4817465469 0.5159211974 0.5880593593 0.4957624821 0.5255626555 0.5816713813 0.5201234308 0.4589820998 0.5210766283 0.5247488151 0.4453479611 0.4888419377 0.4277614086 0.4734940574 0.4909385652 0.4592798379 0.4333124804 0.4703585280 0.4761816469 0.4813716222 0.5101438706 0.4203753533 0.4695410732 0.4984981144 0.5492426811 0.4526457486 0.4782639242 0.4936359085 0.5280066399 0.4730104502 0.5078830248 0.4270861191 0.4734590160 0.4522079774 0.4897564916 0.5084566578 0.5015458926 0.4821282076 0.4378310590 0.5059059072 0.4760116122 0.5136659267 0.5360442762 0.5040071720 0.5323865773 0.5130310758 0.5161586823 0.4755340889 0.5030717857 0.5196541494 0.5252339056 0.5582578886 0.5647608000 0.4951024228 0.5213251463 0.4972653967 0.5179822639 0.5311325318 0.5877401563 0.5084810003 0.4662144808 0.5209667758 0.5192091693 0.4898383515 0.4876310333 0.5202803463 0.4965236362 0.4786753438 0.5069068610 0.5032997225 0.5269239134 0.4901795036 0.5333016922 0.5342013218 0.5238634486 0.4977725695 0.5151098784 0.5242744627 0.5233315370 0.5104565767 0.5214744808 0.4912337900 0.4989029338 0.5406871306 0.5388399883 0.5441483137 0.4950150631 0.5268817730
0.5027855821 0.5027855821 0.5208466512 0.4969535925 0.5034493862 0.4686682775 0.4836041924 0.5002824316 0.4847029138 0.5223560904 0.5113804803 0.5223309206 0.4855763056 0.4769835534 0.5153925202 0.5453590523 0.4932061989 0.5253062510 0.5662222393 0.5201007836 0.4502498165 0.5201683854 0.5264387025 0.4530315782 0.4887047047 0.4228714421 0.4690528451 0.4909356946 0.4513928097 0.4836989267 0.4721198215 0.4425394159 0.4873024530 0.5157135166 0.4113942133 0.4681299466 0.4798678359 0.5773296758 0.4473138896 0.5028881465 0.4954055689 0.5228480282 0.4543802009 0.4936561752 0.4342910019 0.4779464651 0.4498107745 0.4931859195 0.5108956933 0.4980929879 0.4907692810 0.4304790693 0.5034411347 0.4791742149 0.5179360218 0.5257752841 0.5017915233 0.5251400737 0.5026974106 0.5198918845 0.4772986309 0.5166118058 0.5218504558 0.5371797541 0.5493411177 0.5678928183 0.4955173574 0.5197157284 0.4888623889 0.5205841570 0.5300690011 0.5770251505 0.5175672764 0.4826595607 0.5252458576 0.5299237613 0.4918939511 0.4966273079 0.5205466386 0.5126620401 0.4877290437 0.5071291632 0.5090384109 0.5307672548 0.4934012802 0.5353901608 0.5333357410 0.5272851078 0.5038104117 0.5118694662 0.5313487768 0.5228025230 0.5103986859 0.5252136427 0.4925610200 0.5009451038 0.5405633302 0.5405033063 0.5460750587 0.4994622211 0.5269817755
0.4856965776 0.4856965776 0.5045644934 0.5010327633 0.5482071255 0.4933760600 0.4196434746 0.4978686003 0.4844527410 0.5156178159 0.5146917422 0.5217738152 0.4843187953 0.4693845584 0.5147049787 0.5377232828 0.4912437609 0.5248759510 0.5335670239 0.5200163073 0.4156265822 0.5187793813 0.5273515876 0.4572147636 0.4940740823 0.4242707176 0.4581383773 0.4908600017 0.4595068580 0.4932016085 0.4742707531 0.4364031798 0.4935507122 0.5197624306 0.4410844281 0.4693649161 0.4792194416 0.5454682091 0.4511075542 0.5279689598 0.4993469671 0.5070709769 0.4418972403 0.4831283949 0.4727427637 0.4830825473 0.4603654281 0.4930181995 0.5187097227 0.4920763525 0.5070039702 0.4409357634 0.5046050117 0.4863793552 0.5078489568 0.5194907954 0.4988270283 0.5115303193 0.4972691722 0.5255154598 0.4848536689 0.5280597551 0.5259907985 0.5511757824 0.5484668484 0.5705140895 0.4964350281 0.5184268371 0.4834997883 0.5205070908 0.5295390017 0.5641695327 0.5231177085 0.4872307228 0.5269439730 0.5674799872 0.4947267793 0.5082268791 0.5204956767 0.5240985842 0.4992589435 0.5072205773 0.5159229311 0.5330779510 0.4977629428 0.5373052494 0.5326653987 0.5307622566 0.5097054964 0.5138080313 0.5376957916 0.5223930140 0.5108692983 0.5291041109 0.4945572718 0.5041967839 0.5405900388 0.5424847025 0.5480265428 0.5043677588 0.5272891310
0.4570632673 0.4570632673 0.5068431936 0.5041637073 0.5587690485 0.4882947708 0.4194494449 0.5144441533 0.4826068232 0.5135744264 0.5168840157 0.5179887534 0.4835728636 0.4592424555 0.5135717449 0.5369964826 0.4902063536 0.5240221291 0.4707573225 0.5198647919 0.4077321388 0.5162986829 0.5279258986 0.4563482755 0.5068409516 0.4354103003 0.4733867997 0.4904176892 0.4714922220 0.4967917831 0.4819687572 0.4715633047 0.5014315013 0.5223452113 0.4829440635 0.4711094952 0.4799246669 0.5252650626 0.4545876872 0.5554964344 0.5062315497 0.5018478634 0.4345613062 0.4889976393 0.5100949826 0.4877997680 0.4642857374 0.4771610774 0.5305159397 0.4871082206 0.5224821020 0.4695470891 0.4775406855 0.4815823394 0.4790866120 0.5196010317 0.4955688577 0.4957841712 0.4951010273 0.5378953005 0.4997414789 0.5426784759 0.5349613241 0.5625828469 0.5570866458 0.5573582300 0.4978887383 0.5174119520 0.4821345683 0.5185919233 0.5296840667 0.5523231471 0.5235356803 0.4985989246 0.5277582290 0.5739224404 0.5019288007 0.5211066823 0.5205849328 0.5319647555 0.5105305128 0.5073430553 0.5240295718 0.5340062797 0.5042708206 0.5383994634 0.5321435325 0.5344885362 0.5151000420 0.5166494601 0.5433803960 0.5221553699 0.5121726044 0.5330978017 0.4972604119 0.5086335870 0.5408004319 0.5448297533 0.5499907638 0.5096420435 0.5278176393
0.4552639666 0.4552639666 0.5106704737 0.5074936563 0.5578074490 0.4819861410 0.4318992877 0.5379344126 0.4855345607 0.5141977950 0.5125245389 0.5025429041 0.4833034895 0.4501947627 0.5112248560 0.5373845477 0.4902476735 0.5222445291 0.4332000991 0.5196368922 0.4307234821 0.5111065723 0.5283862212 0.4547805281 0.5173918127 0.4837142214 0.5520074038 0.4904267635 0.4754862969 0.5012674696 0.5044995973 0.4933214290 0.5136204731 0.5254072251 0.4881027586 0.4712389199 0.4818075437 0.5205779925 0.4565428642 0.5706647531 0.5220091695 0.5223243754 0.4328342450 0.4929976105 0.5199745914 0.4917546143 0.4729562644 0.4844301576 0.5390057650 0.4919439092 0.5470149304 0.4907611324 0.4784341699 0.5144813515 0.4848163485 0.5200429451 0.4937235270 0.4867694946 0.4976704692 0.5560116562 0.5129689728 0.5599484881 0.5404261822 0.5711335471 0.5676021082 0.5549772734 0.5001731235 0.5165590451 0.4833488213 0.5156601731 0.5305662446 0.5453314831 0.5225387196 0.5085508537 0.5294038206 0.5781437523 0.5051900379 0.5353762179 0.5212746920 0.5377230490 0.5206188537 0.5078953433 0.5333025551 0.5337848905 0.5138141899 0.5369371195 0.5317547662 0.5386913380 0.5196462122 0.5196329400 0.5485613768 0.5221371866 0.5148238436 0.5371544052 0.5006232902 0.5141204309 0.5412218402 0.5475715392 0.5519333654 0.5151997501 0.5285778018
0.4607659742 0.4607659742 0.5137245887 0.5113340017 0.5555588537 0.4821987792 0.4555761127 0.5284227120 0.4871705380 0.5155931539 0.5022368723 0.5172890180 0.4835990051 0.4524749601 0.5065025569 0.5381205260 0.4965360310 0.5181085550 0.4259665478 0.5193199656 0.5344383772 0.4983365445 0.5286793860 0.4476768085 0.5180687227 0.5364407925 0.5781724578 0.4906847779 0.4751360429 0.5090909381 0.5194732352 0.5058054290 0.5245119544 0.5294269342 0.4893708333 0.4698224552 0.4843275390 0.5177824883 0.4579991047 0.5676014159 0.5439964641 0.5507270367 0.4441270855 0.4745949344 0.5259532402 0.4954838928 0.4892752934 0.4881108493 0.5570714123 0.5033438000 0.5730231076 0.5087467825 0.4867233362 0.5325488209 0.4988949765 0.5210541335 0.4965583215 0.4857948946 0.5034238896 0.5568937631 0.5221554861 0.5659607191 0.5309550334 0.5747664729 0.5772195237 0.5612378998 0.5036701266 0.5158545280 0.4888923045 0.5130116038 0.5323139246 0.5421408409 0.5218628416 0.5140634414 0.5320188821 0.5791496285 0.5063712324 0.5513735686 0.5229750016 0.5423114104 0.5290915479 0.5093520804 0.5434900828 0.5326840151 0.5250413651 0.5301365407 0.5315258986 0.5435784581 0.5230505450 0.5226635563 0.5533948084 0.5223812148 0.5196252750 0.5412356347 0.5044865234 0.5203720204 0.5418719733 0.5507391188 0.5538030976 0.5209583386 0.5295780545
0.4897015136 0.4897015136 0.5171166886 0.5158636550 0.5537075190 0.5285103955 0.4948591431 0.5302330527 0.4931978975 0.5183752812 0.4920614733 0.5396084288 0.4847476571 0.5206665408 0.5116003690 0.5395106257 0.5003225800 0.5065479590 0.5000862210 0.5188969543 0.5608174980 0.4688061299 0.5278185683 0.4384044066 0.5130270402 0.5614127034 0.5852512070 0.4900639497 0.5245166577 0.5416983323 0.5229197273 0.5119701867 0.5338056926 0.5346079212 0.4925987960 0.4695131245 0.4855074164 0.5179306556 0.4595590893 0.5636893880 0.5679537177 0.5701304981 0.4976956280 0.4622126798 0.5326907805 0.4990933597 0.5079001649 0.4886055392 0.5698455649 0.5049516258 0.5813917513 0.5258659952 0.5269244766 0.5364430764 0.5166063441 0.5228389999 0.5114707317 0.4863648909 0.5186454217 0.5734678337 0.5268161546 0.5680646171 0.5155837344 0.5620063273 0.5830394004 0.5651112896 0.5072913463 0.5150987057 0.5019154388 0.5116289224 0.5352071373 0.5410543708 0.5220565749 0.5191941973 0.5349462803 0.5788510144 0.5074579636 0.5681796564 0.5260535758 0.5461623079 0.5356563949 0.5122215517 0.5540952144 0.5308554432 0.5345359035 0.5218667358 0.5315282878 0.5492849300 0.5251153735 0.5256942287 0.5579971467 0.5229248513 0.5273967264 0.5453056998 0.5086082986 0.5269996650 0.5427543814 0.5543648097 0.5555720563 0.5268358694 0.5308262781
0.5540927372 0.5540927372 0.5273331752 0.5131979788 0.5534720787 0.5391344622 0.5388299449 0.5301021945 0.5105938412 0.5231665298 0.4953388927 0.5537665884 0.4874061273 0.5795608396 0.5661179487 0.5450085974 0.5628237327 0.4794619306 0.5667815129 0.5183362381 0.5626539179 0.4392301772 0.5202971939 0.4359587994 0.5025864649 0.5652821095 0.5886215075 0.4888704807 0.6038039352 0.5681463996 0.5243301928 0.5149799861 0.5415320789 0.5402216150 0.4966502758 0.4721816811 0.4856639112 0.5239493716 0.4617074976 0.5399865694 0.5761168314 0.5830612246 0.5308023888 0.4825392675 0.5541720742 0.5128489403 0.5247967396 0.4972004954 0.5763970113 0.4935894442 0.5846974993 0.5387178484 0.5219211202 0.5338994296 0.5377724298 0.5256767963 0.5450976047 0.4846797544 0.5268779488 0.5791973306 0.5288285391 0.5901579184 0.5103640823 0.5604930485 0.5853452408 0.5673674203 0.4899997651 0.5111616852 0.5109469347 0.5120695667 0.5398265287 0.5420255255 0.5225688751 0.5252355958 0.5374841985 0.5779726650 0.5089482074 0.5841241948 0.5306706973 0.5495619830 0.5403587673 0.5170645598 0.5644398746 0.5291568784 0.5415456154 0.5284208279 0.5318573629 0.5557729528 0.5257696631 0.5286506097 0.5624479100 0.5237984407 0.5379378874 0.5493337555 0.5127505225 0.5336255587 0.5438544015 0.5584862439 0.5572423289 0.5327488749 0.5323321048
0.5649260100 0.5649260100 0.5404181246 0.5004075790 0.5559707930 0.5470962225 0.5634110588 0.5271385339 0.5257605067 0.5288996954 0.5040942860 0.5603009628 0.4928942698 0.5819938814 0.5950122934 0.5826084730 0.5709260911 0.4600830098 0.5709530152 0.5175353323 0.5626682059 0.4306242232 0.4884749105 0.4409041628 0.4929667137 0.5654304652 0.5904141673 0.4896281394 0.6111312112 0.5827956369 0.5253032880 0.5168395524 0.5452279073 0.5451723628 0.5005915265 0.4762344511 0.4855164987 0.5311404216 0.4651378622 0.5182220590 0.5617931420 0.5874162658 0.5447331175 0.5234630134 0.5617270331 0.5499159435 0.5341237184 0.5133206305 0.5671222411 0.4886036684 0.5879214113 0.5459630155 0.5279115359 0.5346541305 0.5611488849 0.5305023901 0.5278715527 0.5150404314 0.5311311898 0.5742707108 0.5295969730 0.5890292408 0.5106559998 0.5637859493 0.5855305776 0.5685824060 0.4816526678 0.4962255767 0.5213658016 0.5150058250 0.5474270665 0.5464730780 0.5230172184 0.5330998319 0.5386424222 0.5768582836 0.5112093743 0.5974941608 0.5367341525 0.5527595906 0.5435102607 0.5244089917 0.5738544603 0.5283944331 0.5475685195 0.5306337681 0.5325539027 0.5626307661 0.5250797440 0.5314487983 0.5668064430 0.5250216236 0.5495624822 0.5532956555 0.5167665700 0.5399836820 0.5451386747 0.5631426429 0.5588349624 0.5386101873 0.5341098950
0.5680669651 0.5680669651 0.5313561106 0.4973905474 0.5614488004 0.5513863486 0.5683686481 0.5216233989 0.5271898073 0.5334373780 0.4963961676 0.5621117463 0.5033019461 0.5791353799 0.5954145263 0.6458848699 0.5677092524 0.4655811461 0.5701781057 0.5159451944 0.5635349490 0.4360807444 0.4604627227 0.4665874125 0.4926380437 0.5674561030 0.5911700355 0.4926132600 0.6123038271 0.5936409116 0.5260724164 0.5181827112 0.5475826994 0.5494218548 0.5054748386 0.4806041554 0.4836931349 0.5354532324 0.4712206686 0.5163890455 0.5354120644 0.5856383695 0.5497371813 0.5517848185 0.5616637043 0.5731405102 0.5368924771 0.5349703514 0.5665445842 0.4909647534 0.5900265948 0.5498135433 0.5454540938 0.5384326366 0.5651627133 0.5311530109 0.5383254551 0.5267978397 0.5314077119 0.5703282150 0.5293380056 0.5773369583 0.5223355929 0.5645207783 0.5813054249 0.5691935784 0.4876908749 0.4906307655 0.5313845320 0.5297986865 0.5634414523 0.5572505372 0.5232761698 0.5429887187 0.5370331498 0.5756637938 0.5145750306 0.6069096367 0.5439171182 0.5558812690 0.5455056278 0.5345449354 0.5819502036 0.5286101056 0.5537736189 0.5337752210 0.5334252230 0.5689688809 0.5232324235 0.5340367124 0.5711258196 0.5265969877 0.5608888043 0.5571743273 0.5206348188 0.5459456383 0.5465636036 0.5683666474 0.5603784010 0.5443260905 0.5361814426
0.5721174039 0.5721174039 0.5337638490 0.5182767478 0.5675078937 0.5545275001 0.5603570716 0.5163364961 0.5238496136 0.5206855638 0.5179127843 0.5613018877 0.5188272065 0.5740115763 0.5941838767 0.6402870281 0.5644371263 0.4678051816 0.5701068310 0.5094159556 0.5657764901 0.5093099710 0.4675219388 0.5512786724 0.5248225646 0.5693150679 0.5912469472 0.4940890854 0.6144413943 0.5992503967 0.5266911727 0.5192613745 0.5594340054 0.5532822461 0.5165770766 0.4846471362 0.4823749343 0.5296173523 0.4826253028 0.5166809667 0.5195918428 0.5729916722 0.5507583657 0.5617429074 0.5607289929 0.5655982617 0.5386932902 0.5657192083 0.5804819808 0.5191115576 0.5906534688 0.5525863483 0.5492759664 0.5487381182 0.5576579722 0.5574721087 0.5529446747 0.5319484452 0.5344889758 0.5711982258 0.5268106677 0.5668774382 0.5329087281 0.5596161682 0.5762444022 0.5695112010 0.4945684209 0.5059143294 0.5399549921 0.5394100188 0.5858286527 0.5817790235 0.5233356100 0.5533263172 0.5337746416 0.5744287733 0.5188458932 0.6114649006 0.5516493501 0.5588677917 0.5467215378 0.5473188531 0.5888760187 0.5294912934 0.5607497718 0.5400843558 0.5338022207 0.5738595151 0.5204937529 0.5364360857 0.5754562483 0.5285002858 0.5717565805 0.5609590327 0.5244357227 0.5514780892 0.5480981691 0.5741702776 0.5619001495 0.5497915549 0.5385768295
0.5748231057 0.5748231057 0.5355435579 0.5476796710 0.5634681486 0.5568227543 0.5509493862 0.5123451789 0.5196346891 0.4977836869 0.5466908795 0.5595811834 0.5263234064 0.5684724887 0.5931005947 0.6303757274 0.5621592679 0.4718712689 0.5719604124 0.4792254598 0.5694802097 0.5773353854 0.5457767647 0.5709864500 0.5863489365 0.5711952438 0.5909260631 0.4893783154 0.6177772055 0.6017353512 0.5271753172 0.5202726103 0.5721902133 0.5569326336 0.5363722308 0.4882452499 0.4830381362 0.5101885759 0.5025367920 0.5165062368 0.5124760072 0.5649752972 0.5487842542 0.5625880476 0.5599063084 0.5665082245 0.5427107710 0.5831882032 0.5883668928 0.5342722348 0.5908771797 0.5551063100 0.5413654609 0.5781758315 0.5515211149 0.5738742027 0.5678628338 0.5389493999 0.5422293815 0.5748519252 0.5195405996 0.5548677875 0.5345928388 0.5507050907 0.5761106990 0.5697156076 0.5021899859 0.5408152513 0.5472341933 0.5505844569 0.6005815600 0.6315553359 0.5232450055 0.5627269975 0.5246899774 0.5731348488 0.5229293988 0.6107970179 0.5591345232 0.5615067023 0.5474851994 0.5620640616 0.5951389365 0.5307262969 0.5687592701 0.5477285962 0.5324810843 0.5769867638 0.5171591975 0.5387677874 0.5798372780 0.5306668010 0.5822421160 0.5646435617 0.5283091795 0.5565734688 0.5497583664 0.5805184477 0.5634204576 0.5548812480 0.5413319734
0.5761529388 0.5761529388 0.5366577238 0.5618392369 0.5387286897 0.5592148312 0.5454751901 0.5092771832 0.5194712420 0.5006423897 0.5591901823 0.5571013600 0.5343266198 0.5643804502 0.5925168119 0.6269042624 0.5620265145 0.5008026396 0.5743158361 0.4631218157 0.5743537555 0.5927417679 0.6072613325 0.5716537293 0.6118888573 0.5724438235 0.5903937631 0.4962540229 0.6221728306 0.6029243450 0.5275319691 0.5214197435 0.5609850117 0.5603916490 0.5461381766 0.4916561723 0.4842858350 0.5139343178 0.5298877735 0.5214960418 0.5098366422 0.5721096038 0.5453004209 0.5619024711 0.5591597251 0.5730136533 0.5489976190 0.5926327510 0.5936489653 0.5244844278 0.5932805208 0.5565393524 0.5388876906 0.5801957380 0.5488303559 0.5803453135 0.5753415463 0.5464971686 0.5650315164 0.5794736923 0.5079394547 0.5491017336 0.5317507000 0.5452152572 0.5744808528 0.5700069294 0.5098927369 0.5390743496 0.5555828852 0.5619384148 0.6064960627 0.6357417367 0.5231499650 0.5660615646 0.5202223575 0.5716892781 0.5256809612 0.6051552375 0.5655146665 0.5635287210 0.5480425601 0.5777043292 0.6004908931 0.5320911286 0.5777522514 0.5549237597 0.5282687402 0.5786439521 0.5135130665 0.5412578304 0.5842819624 0.5329754660 0.5921187483 0.5682220515 0.5324224315 0.5611832334 0.5516307102 0.5872797501 0.5649455693 0.5594317941 0.5444821107
0.5761883671 0.5761883671 0.5373117400 0.5672719144 0.5394117911 0.5650384472 0.5488858301 0.5068820266 0.5501250091 0.5044275206 0.5684805778 0.5579909556 0.5492796278 0.5622290506 0.5927199670 0.6250050528 0.5652704409 0.5571277979 0.5758473930 0.5140885337 0.5791725458 0.5985811939 0.6058713929 0.5705171788 0.6218504761 0.5714381114 0.5897522439 0.5572650416 0.6275793785 0.6035869153 0.5277704449 0.5229336978 0.5575710993 0.5635973465 0.5423538727 0.4953675892 0.4876247533 0.5173498284 0.5584153704 0.5375183799 0.5122506740 0.5826237918 0.5413706340 0.5712865302 0.5583904705 0.5792088464 0.5578746623 0.5980675198 0.5950863757 0.5240395934 0.6000520210 0.5567047251 0.5383032777 0.5827596401 0.5486885431 0.5877920345 0.5626559858 0.5484986452 0.5656520506 0.5834303852 0.4889855296 0.5476329483 0.5287387983 0.5473122966 0.5737066461 0.5710126279 0.5135888293 0.5382038040 0.5708043531 0.5725005789 0.6049987045 0.6277729137 0.5234475395 0.5659227131 0.5183664022 0.5697615765 0.5272350631 0.5954361193 0.5700924527 0.5647171016 0.5484973456 0.5929414808 0.6035239561 0.5334515684 0.5873034962 0.5604536055 0.5212829738 0.5792779499 0.5098063059 0.5442352664 0.5887539258 0.5352395986 0.6009209101 0.5716774316 0.5369498169 0.5651583913 0.5538448446 0.5941475406 0.5664565432 0.5632057798 0.5480493444
0.5749903596 0.5749903596 0.5372541267 0.5629237991 0.5707778871 0.5723531005 0.5835060084 0.5079173618 0.5977837055 0.5128377730 0.5694228099 0.5736533377 0.5584665369 0.5618861861 0.5928734851 0.6240484518 0.5698178516 0.5872824516 0.5809095054 0.6220249550 0.5764933070 0.6227880333 0.5983160181 0.5712417899 0.6264401163 0.5688335561 0.5890564664 0.6001979325 0.6336877530 0.6040562003 0.5279064677 0.5250951667 0.5575767035 0.5666251078 0.5379668104 0.4996935669 0.5032031122 0.5334123840 0.5850098480 0.5621210540 0.5236921532 0.5867042208 0.5439500343 0.5791562328 0.5574729041 0.5845627544 0.5686956015 0.6024355747 0.5944803525 0.5267546794 0.6079360551 0.5563624688 0.5378397314 0.5831731939 0.5489807536 0.5984566182 0.5508736538 0.5516788728 0.5559048775 0.6092788622 0.5128435785 0.5490286088 0.5209571513 0.5504016577 0.5730465362 0.5707247671 0.5372387476 0.5397831201 0.5889286570 0.5825896188 0.6025654382 0.6259379696 0.5249687797 0.5635943840 0.5168891545 0.5721734968 0.5285820848 0.5830828158 0.5724322545 0.5649859188 0.5487831646 0.6064083863 0.6034334705 0.5347627884 0.5965866002 0.5635508286 0.5138349038 0.5790475123 0.5062505808 0.5481327394 0.5931227284 0.5372241482 0.6079926465 0.5749461349 0.5420222771 0.5681866616 0.5564641783 0.6005333097 0.5678846353 0.5658161748 0.5520134516
0.5726211440 0.5726211440 0.5363062697 0.5679144166 0.6283320435 0.5830561982 0.6076187885 0.5185947277 0.6002211473 0.5366888930 0.5423671011 0.6104698046 0.5642323231 0.5613881156 0.5932508700 0.6230762204 0.5738700289 0.5970434842 0.6042361612 0.6493143182 0.6001738584 0.7004183528 0.5837433971 0.5747779954 0.5751621674 0.5671708431 0.5883457378 0.6128947947 0.6393889218 0.6045283637 0.5279642783 0.5282197166 0.5556125872 0.5704636208 0.5389811789 0.5041019788 0.5277145133 0.5621288407 0.6106355040 0.5821562707 0.5303430172 0.5722992668 0.5557908737 0.5798917758 0.5560806499 0.5915264721 0.5780298605 0.6083376698 0.5986328157 0.5374197622 0.6399290494 0.5557431656 0.5373337612 0.5846999175 0.5490727976 0.6117582683 0.5450578907 0.5563884074 0.5492154738 0.5875058203 0.5300214430 0.5534764648 0.5205588672 0.5530746871 0.5722924017 0.5944717482 0.5700309913 0.5326911794 0.5978719442 0.5936003269 0.6018582220 0.6217157365 0.5275667329 0.5600814117 0.5149621611 0.5634702044 0.5300108027 0.5697693741 0.5723735017 0.5643902216 0.5487505415 0.6166934614 0.6005604853 0.5360977919 0.6043569379 0.5642004221 0.5088541764 0.5773897408 0.5030180238 0.5534872269 0.5970358208 0.5386680173 0.6123068252 0.5778028627 0.5475047636 0.5697013945 0.5592782886 0.6053822131 0.5690479862 0.5665597029 0.5562231592
0.5694128545 0.5694128545 0.5345458751 0.5705711840 0.6573159804 0.5828052168 0.5984861694 0.5407859763 0.5851421994 0.5526485725 0.5167583489 0.6158916786 0.5701479993 0.5545633031 0.5944762720 0.6219540138 0.5768517679 0.6007232983 0.6186076680 0.6847839119 0.6765093892 0.8121260920 0.5702035288 0.5344414322 0.5771851994 0.5658452594 0.5876587334 0.6142741367 0.6356755468 0.6051889878 0.5279803722 0.5325079341 0.5525880272 0.5826406920 0.5406819604 0.5082940164 0.5357121618 0.5672389604 0.6348792076 0.5930318849 0.5302493390 0.5335600133 0.5564504227 0.5791078257 0.5535140150 0.6008422381 0.5844235537 0.6192313937 0.6079053229 0.5548821904 0.6194547098 0.5555944796 0.5367700829 0.5886872582 0.5489541556 0.6306627198 0.5440419478 0.5509516647 0.6358545312 0.5755152587 0.5328335073 0.5572836930 0.5475254202 0.5553090645 0.5714918544 0.6137653866 0.5884628580 0.5455490172 0.6084249156 0.6084936445 0.6017162374 0.6105723773 0.5296181219 0.5576349017 0.5122265832 0.5488610735 0.5311112298 0.5569562089 0.5700106828 0.5630253049 0.5482524466 0.6221048458 0.5953652455 0.5377523428 0.6088619374 0.5657499320 0.5074428333 0.5723785770 0.5002265258 0.5608982622 0.5994907126 0.5390354175 0.6118196365 0.5794550558 0.5523166621 0.5687031151 0.5614634482 0.6065824809 0.5694683759 0.5640231266 0.5601015681
0.5661571457 0.5661571457 0.5314773165 0.5722681074 0.6629249980 0.5829013126 0.5962126670 0.5651308573 0.5664402947 0.5512809822 0.5156498641 0.5240463862 0.5797413072 0.5442612055 0.5981690535 0.6211029970 0.5776487621 0.6019321317 0.5562343562 0.7017186727 0.6926899077 0.7445313785 0.5662018601 0.5444723521 0.5801477765 0.5637709392 0.5870398587 0.6153159534 0.6081770917 0.6063246539 0.5280116007 0.5377826983 0.5548072551 0.6080417618 0.5401507267 0.5130532477 0.5335175997 0.5104585930 0.6540757131 0.6007723089 0.5319777222 0.5432804022 0.5563152132 0.5765210155 0.5491683735 0.6070413831 0.5884554804 0.6304445670 0.6183949355 0.5716086079 0.5645726821 0.5561745544 0.5361156757 0.5922939313 0.5485081141 0.6473854584 0.5028870222 0.5294455189 0.6448512865 0.5688543299 0.5454724050 0.5566119138 0.5651515149 0.5569212238 0.5707510667 0.6209241260 0.5947804349 0.5616872479 0.6212683402 0.6153358836 0.6000121483 0.5947314946 0.5291545104 0.5623745456 0.5083430183 0.5380026891 0.5315358633 0.5456530809 0.5655688949 0.5607375229 0.5470247865 0.6197119879 0.5878410286 0.5404647638 0.6074523093 0.5683892867 0.5077700573 0.5590122977 0.4978505458 0.5706787488 0.5972364543 0.5366769538 0.6012795540 0.5770092266 0.5530141999 0.5632460900 0.5610181288 0.5990831290 0.5677586482 0.5550491463 0.5616783923
0.5631728043 0.5631728043 0.5173718193 0.5654655765 0.6594643981 0.5849611552 0.5969117884 0.5951439776 0.5590285709 0.5417039035 0.5098997688 0.5189142025 0.5922142124 0.5434601778 0.6055750307 0.6216063351 0.5732468118 0.6019620766 0.5643503712 0.5009321662 0.4995939233 0.5442197354 0.5652982838 0.5599296794 0.5833919303 0.5611588405 0.5865464694 0.5873912383 0.6034177231 0.6087690158 0.5280388420 0.5435513653 0.5561428565 0.5745817251 0.5378424047 0.5185908147 0.5285773742 0.4837785473 0.6678308093 0.6309099677 0.5346658590 0.5425006322 0.5471447700 0.5340860952 0.5438972652 0.6111926340 0.5857807353 0.6296618185 0.6255014344 0.5833928099 0.5541390049 0.5290896391 0.5352198386 0.5936079539 0.5471720825 0.6439875109 0.4752868464 0.5103742919 0.6482746561 0.5881482854 0.5368535841 0.5487040109 0.5737833844 0.5578595097 0.5700610595 0.6238040039 0.5941060479 0.5764867250 0.6201661861 0.6196504718 0.5975461950 0.5780613685 0.5285078226 0.5604029108 0.5020762819 0.5307785455 0.5310295481 0.5364025262 0.5588880828 0.5563661467 0.5444343190 0.6012463919 0.5768698607 0.5436456268 0.5934530628 0.5519537148 0.5003046782 0.5231178373 0.4951929970 0.5804016178 0.5777495290 0.5277159132 0.5636726995 0.5593368604 0.5380124699 0.5342168003 0.5515089258 0.5677379402 0.5589731468 0.5314729234 0.5547139556
0.5568960301 0.5568960301 0.5424301210 0.5790650357 0.6502932779 0.5863019213 0.6010822568 0.6078869837 0.5580209534 0.5287926685 0.5044754345 0.5153903983 0.5980544458 0.5451989648 0.6113744088 0.6258517363 0.5713632123 0.6019493762 0.5640303547 0.4731072915 0.4181387353 0.4870610808 0.5653424884 0.5708911477 0.5868315088 0.5616373423 0.5862718147 0.5909686511 0.6061675482 0.5949002540 0.5216392308 0.5491573700 0.4791560664 0.5506361752 0.5338577634 0.5214222406 0.5253212194 0.4917657910 0.6796661491 0.6431024583 0.5385770945 0.5439560028 0.5368411148 0.4684388465 0.5390215687 0.5903294295 0.5356566561 0.6030754219 0.6321905966 0.5906429349 0.5601308832 0.5141685662 0.5333994583 0.5918745138 0.5436105400 0.5843255991 0.4756753247 0.5033216735 0.6015049190 0.6004530065 0.5209876418 0.5362039430 0.5762327299 0.5579794787 0.5673248558 0.6254236390 0.5845217123 0.5868429167 0.6086805120 0.6151683235 0.5875658394 0.5525524540 0.5313638401 0.5370045045 0.4838850398 0.5152160183 0.5285943383 0.5252510290 0.5460341945 0.5444383942 0.5386882852 0.5267401379 0.5495756973 0.5236531794 0.5297552755 0.4817182934 0.4461873872 0.4170794894 0.4862195380 0.5639670046 0.4833164838 0.4713789532 0.4378136496 0.4789563030 0.4467534151 0.3676676939 0.4840944189 0.4422766961 0.5159246692 0.4659707586 0.5212188195
0.5303102111 0.5303102111 0.5709260560 0.5806919642 0.6324459035 0.5832591382 0.6022397327 0.6094919503 0.5574015175 0.5187599347 0.4543130821 0.5122911468 0.5955969659 0.5614240009 0.6160784923 0.6360916020 0.5604591971 0.6064654621 0.5581136781 0.4781491202 0.4181933753 0.4784715795 0.5642636380 0.5725571513 0.5885950823 0.5580113725 0.5866069189 0.6034779897 0.4825381372 0.5730721035 0.4573576957 0.5523250458 0.3927248644 0.5425947569 0.5274901825 0.5179950019 0.5229055131 0.4957014781 0.6914150000 0.6093201697 0.5489971418 0.5421893702 0.5286977985 0.4341613622 0.4953542331 0.5671929196 0.4922039266 0.5697890288 0.6382662233 0.5972580355 0.5596342225 0.5045895400 0.5277654043 0.6033588034 0.5346502681 0.4758691330 0.4707104180 0.5393649522 0.2170033678 0.5945569929 0.5057191814 0.5253943457 0.5689834832 0.5561980871 0.5187952377 0.5094911068 0.5638565314 0.5835653749 0.5915061444 0.6079096017 0.4346127829 0.4428457491 0.4341718524 0.5132579528 0.3112823824 0.2824223325 0.5157027343 0.4088906031 0.4664707345 0.4414593029 0.4536073936 0.0880374234 0.1679171303 0.2652406097 0.1798957669 0.0420967534 0.1635953807 0.0673931659 0.3874710775 0.2446686060 0.0565362045 0.0119603482 0.0383058532 0.1158220547 -0.0055754531 -0.1568392606 0.0558329452 -0.1045860367 0.1763996716 0.2251615772 0.3220892262
-1.5774550055 -1.5774550055 -1.4893428381 -1.2706494131 -1.3984688713 -1.2581748886 -1.4242558269 -1.5533847994 -1.5716015093 -1.4212035025 -1.4546086804 -1.4864161511 -1.5025635492 -1.4665346556 -1.3877335362 -1.5385232911 -1.3890011098 -1.4716757767 -1.5551512598 -1.4883268376 -1.4961310352 -1.3862666534 -1.5367621277 -1.5337787779 -1.5813394586 -1.3167426086 -1.4519250592 -1.4699444381 -1.6588759134 -1.4462352586 -1.3609969714 -1.4844165343 -1.4449289407 -1.4850297657 -1.4555163281 -1.4982080328 -1.4613535105 -1.2012109021 -1.3658406561 -1.5241426779 -1.4079233969 -1.5199728936 -1.3178391870 -1.1413782256 -1.4971721553 -1.5085622433 -1.0253666331 -1.5114552219 -1.3648830611 -1.4153107207 -1.5556998738 -1.5141372434 -1.4034613707 -1.5277347933 -1.5927106254 -1.5567694182 -1.4314893995 -1.5130982050 -1.1077512665 -1.4432571295 -0.7540566953 -1.2262875391 -1.4244512159 -1.1989481094 -1.4495691817 -1.4759189680 -1.5736739576 -1.4759877458 -0.9678756224 -1.4651533911 -1.3114975068 -0.8518259699 -1.4459290964 -1.3207489577 -0.9911692500 -1.3311324247 -1.3015822084 -1.1160604546 -0.7001344667 -1.0564991640 -1.1118195952 -1.2304227503 -1.2774586283 -1.1727319505 -0.8405784681 -0.9833025413 -0.8158846714 -0.8466545329 -0.8149732409 -1.1426074458 -0.9492296028 -0.8853051308 -0.7792462990 -0.9081690147 -0.9765839908 -0.9083058614 -0.8761299336 -1.0978528569 -1.1404917253 -0.6794751336 -1.1299234180
-1.5540991929 -1.5540991929 -1.5598206319 -1.5397498625 -1.5307387053 -1.5866514103 -1.4630968605 -1.5550324776 -1.5799675165 -1.4412799464 -1.4596228903 -1.4707871646 -1.5933579422 -1.4720509528 -1.4811107667 -1.5170080542 -1.4129222759 -1.3776153651 -1.5412876803 -1.4894646361 -1.4934754993 -1.5872584820 -1.5304681213 -1.5429160023 -1.5749742072 -1.5741360885 -1.4810861697 -1.5103596241 -1.6459089618 -1.4778163662 -1.3944045229 -1.4651484732 -1.4827758790 -1.4861718102 -1.4596094980 -1.4995699839 -1.4645334925 -1.5911019568 -1.4600647853 -1.5262210807 -1.4542523461 -1.5254409359 -1.4657375278 -1.5478043872 -1.5494236280 -1.5238770415 -1.5679517538 -1.5168704065 -1.5841706509 -1.4797633020 -1.5674505274 -1.5317559176 -1.5100587149 -1.5343393957 -1.5983185574 -1.5606776880 -1.6470225723 -1.5087132124 -1.4431108972 -1.5800422271 -1.7048333297 -1.5674981209 -1.5574400298 -1.4935309481 -1.4800921293 -1.5314089421 -1.6019822237 -1.4984170781 -1.6487372481 -1.5435280174 -1.5037250455 -1.5608082504 -1.4472492048 -1.4628357678 -1.4128651761 -1.4276852338 -1.5094013300 -1.5383219883 -1.5842658440 -1.5541289190 -1.5065691222 -1.5432179731 -1.4985536858 -1.5735972936 -1.4720213470 -1.4523482245 -1.5392392783 -1.5930351576 -1.6836872408 -1.5711854817 -1.4801716740 -1.4179981595 -1.3851041178 -1.5921778601 -1.4827948286 -1.3827215876 -1.4182242753 -1.4797643923 -1.5303516096 -1.4377812715 -1.5593868278
-1.5504904017 -1.5504904017 -1.5570732391 -1.5285547695 -1.5276398969 -1.6124733848 -1.5052823193 -1.5497187553 -1.5976657269 -1.4652860202 -1.4658713287 -1.4550771135 -1.6094739564 -1.5917788020 -1.5194338081 -1.5449633384 -1.5413028865 -1.6230018070 -1.5251290857 -1.4899455239 -1.4878359209 -1.5828541937 -1.5364756686 -1.5440523326 -1.6406540502 -1.5749919749 -1.4775191709 -1.5780141984 -1.6404725399 -1.4666973534 -1.3940744225 -1.5527633126 -1.6192738517 -1.4838094696 -1.4854282102 -1.4960117932 -1.5009623114 -1.5962197747 -1.5271297508 -1.5238838624 -1.5092917477 -1.5311196688 -1.5609098962 -1.5787418276 -1.5637783673 -1.5231286346 -1.5761465972 -1.5656570159 -1.6009510835 -1.4736606758 -1.5731480105 -1.5399218329 -1.5323003881 -1.5367240782 -1.6048548246 -1.5621780455 -1.6376877762 -1.5131795183 -1.4819834455 -1.5803315392 -1.6934506351 -1.5595987165 -1.5759935581 -1.5364722021 -1.4886545199 -1.5615952303 -1.6081855366 -1.4993557832 -1.6628791898 -1.5460738035 -1.5439948873 -1.5341197427 -1.4525543542 -1.4661072198 -1.5490239224 -1.4462196108 -1.5208200796 -1.5386683287 -1.6003604979 -1.5885574615 -1.5205591134 -1.5679187941 -1.5198882541 -1.5781813521 -1.6179950354 -1.5554666126 -1.5820207428 -1.7051872921 -1.6895212782 -1.5817951532 -1.5679808862 -1.6056882651 -1.5509495857 -1.7028789148 -1.5889507095 -1.5792755505 -1.5672825046 -1.5528103775 -1.5612787531 -1.5357158375 -1.5963040087
-1.5478565639 -1.5478565639 -1.5531928360 -1.5298469313 -1.5331493987 -1.6220102420 -1.5307664052 -1.5449064771 -1.6164452454 -1.5066897254 -1.4729790068 -1.4609327506 -1.6136717963 -1.5889696510 -1.5526372148 -1.5961815848 -1.5553606638 -1.6359689636 -1.5264939855 -1.4948418379 -1.4856695716 -1.5730318797 -1.6461562592 -1.5391517663 -1.6055185429 -1.5417129763 -1.4751156663 -1.5585396636 -1.6386453459 -1.4620854571 -1.3806675405 -1.5783796647 -1.6076273766 -1.4826194313 -1.5774271774 -1.4900299418 -1.5589659292 -1.6006989387 -1.5409926428 -1.5221873511 -1.5179548266 -1.5508757050 -1.5663059073 -1.5976512446 -1.5641451141 -1.5213987006 -1.5880842947 -1.5995966377 -1.6091681653 -1.4923753855 -1.5761677025 -1.5437064162 -1.5499442625 -1.5384726517 -1.6013381455 -1.5622587338 -1.6282555828 -1.5185235297 -1.4887804063 -1.5747056570 -1.6795553965 -1.5266380554 -1.5846931726 -1.5553968746 -1.4930262693 -1.5786519803 -1.6021133654 -1.4935706692 -1.6604916142 -1.5446604504 -1.5566186747 -1.5172996093 -1.4590698439 -1.4730819006 -1.6510191671 -1.5288971318 -1.5345977580 -1.5583902717 -1.5976128143 -1.5990464795 -1.5237761284 -1.5752587349 -1.5286380072 -1.5721494038 -1.6503309656 -1.5788547313 -1.5568844018 -1.6768268423 -1.6753645932 -1.5743826969 -1.5823467056 -1.6693320235 -1.5898383766 -1.7136891807 -1.6074511183 -1.6545425561 -1.6043200370 -1.5690251916 -1.5785405048 -1.5617111775 -1.6087111642
-1.5452876330 -1.5452876330 -1.5497573578 -1.5323526136 -1.5565472882 -1.6219604364 -1.5377231343 -1.5412274120 -1.6243427217 -1.5452399731 -1.4795128884 -1.4839032912 -1.6183521497 -1.5868343646 -1.5672566992 -1.6436903439 -1.6632111785 -1.6235276912 -1.5375171340 -1.4908617010 -1.4830919849 -1.5642514456 -1.6319580357 -1.6225137551 -1.5547392901 -1.4823384348 -1.4751395585 -1.5436890997 -1.6372212824 -1.4634178011 -1.5238350437 -1.5922760533 -1.6050199990 -1.5769673047 -1.6117828660 -1.5390463126 -1.5583622267 -1.6055706751 -1.5573753284 -1.5187816006 -1.5311515157 -1.5736738037 -1.5578302854 -1.6074084276 -1.5670567258 -1.5200969852 -1.6046055810 -1.6173698329 -1.6143606352 -1.5245104638 -1.5781678860 -1.5469136892 -1.5721864069 -1.5402213185 -1.5922666355 -1.5578207164 -1.6184773444 -1.5170546213 -1.4813474221 -1.5656946882 -1.6682623015 -1.5154707833 -1.5835916460 -1.5730794834 -1.4997446386 -1.5917923431 -1.5956019472 -1.4933964220 -1.6574721289 -1.5444212209 -1.5575742969 -1.5131737440 -1.4804714287 -1.4820318774 -1.6659834300 -1.5562680427 -1.5552040200 -1.5804899632 -1.5951676213 -1.6043458875 -1.5250267994 -1.5778592311 -1.5357806883 -1.5675870495 -1.6506715945 -1.5830191583 -1.5364302225 -1.6630974177 -1.6634289215 -1.5692250042 -1.5881922992 -1.6910865675 -1.5959079240 -1.7121736933 -1.6096091609 -1.6826470833 -1.6159870783 -1.5740004806 -1.5827148564 -1.5821497008 -1.6198341053
-1.5429509008 -1.5429509008 -1.5472328521 -1.5352734479 -1.5741006007 -1.6173990576 -1.5293775680 -1.5395527383 -1.6258892010 -1.5792208365 -1.4845231517 -1.5092191831 -1.6270341849 -1.5849566003 -1.5732701336 -1.6419351101 -1.6748397870 -1.6140499132 -1.5566051074 -1.4907096009 -1.4856007882 -1.5625134573 -1.6242822080 -1.5982965642 -1.5402024689 -1.5851429310 -1.6072106737 -1.5358682634 -1.6348366169 -1.4664324533 -1.5357745857 -1.5886115810 -1.6056785025 -1.6071448189 -1.6101935619 -1.6306221165 -1.6186455796 -1.6119481415 -1.5635496479 -1.5087449673 -1.5719853818 -1.6011705171 -1.5491894867 -1.6130525871 -1.5732658007 -1.5256737546 -1.6209777620 -1.6382437785 -1.6190622504 -1.5330762083 -1.5804876100 -1.5512555615 -1.5951190509 -1.5422366434 -1.5843826140 -1.5301382140 -1.6068230505 -1.5138740835 -1.4587697891 -1.5587181715 -1.6571798593 -1.5132220307 -1.6042444596 -1.5622628919 -1.5101282114 -1.6163561761 -1.5918151024 -1.4909759425 -1.6580253397 -1.5439837017 -1.5600357010 -1.5179383924 -1.5288307960 -1.4912769721 -1.6624523427 -1.5648687722 -1.5902297289 -1.5970220118 -1.5906035238 -1.6075035676 -1.5249239548 -1.5777076710 -1.5411653351 -1.5630642104 -1.6311810510 -1.5900238517 -1.5282969553 -1.6536378642 -1.6522810747 -1.5646568930 -1.5902359316 -1.6970147310 -1.5946041300 -1.7080577364 -1.6067745894 -1.6902773774 -1.6215729622 -1.5752647463 -1.5826370991 -1.6037896314 -1.6332770177
-1.5417855308 -1.5417855308 -1.5453338118 -1.5377932983 -1.5866671230 -1.6114255329 -1.5171302640 -1.5437857556 -1.6076627918 -1.6048073875 -1.4878322889 -1.5244328932 -1.6462053050 -1.5825464673 -1.5759290399 -1.6286625836 -1.6740095641 -1.6069213040 -1.5777253011 -1.4913456253 -1.4850895367 -1.5614647553 -1.6168819478 -1.5807385911 -1.5376285545 -1.5798516047 -1.6025769469 -1.5350851658 -1.6301689136 -1.4702254310 -1.5414928898 -1.5824499651 -1.6068950448 -1.6074611396 -1.6113804067 -1.6306066022 -1.6171898562 -1.6182583760 -1.5645043414 -1.4914935160 -1.5812556769 -1.6096279698 -1.5394568601 -1.6269284617 -1.5820463631 -1.5520545000 -1.6261280988 -1.6552491968 -1.6241003012 -1.5526206603 -1.5860671580 -1.5584139025 -1.6149299247 -1.5447339724 -1.5783339020 -1.6049108891 -1.5929365204 -1.5075006593 -1.4901688541 -1.5601456936 -1.6427527303 -1.5083913084 -1.6104638176 -1.5509896976 -1.5208417702 -1.6147390222 -1.5886660324 -1.4813451645 -1.6611315099 -1.5457296856 -1.5685514936 -1.5481540654 -1.5681744712 -1.5053936254 -1.6469402926 -1.5705229428 -1.7190658414 -1.6297263725 -1.5833898703 -1.5999172536 -1.5251667900 -1.5749844721 -1.5449708984 -1.5592972911 -1.5999017437 -1.6044123773 -1.5303349132 -1.6471332558 -1.6347101206 -1.5594433215 -1.5865627838 -1.6923417111 -1.5820777762 -1.6995870766 -1.5986029787 -1.6861105774 -1.6233918689 -1.5731732217 -1.5837370390 -1.6186700111 -1.6514259272
-1.5424302053 -1.5424302053 -1.5435644490 -1.5395490043 -1.5942252609 -1.6070573675 -1.5136271951 -1.5512620666 -1.5855345675 -1.6190950299 -1.4890966137 -1.5252118647 -1.6513003983 -1.5787651495 -1.5768091830 -1.5922880672 -1.6706626790 -1.5981016766 -1.5934650232 -1.4916075501 -1.4780935163 -1.5583972310 -1.6043688162 -1.5717426814 -1.5372939573 -1.5776657961 -1.6036630350 -1.5396775487 -1.6209133998 -1.4848015328 -1.5492979164 -1.5758954370 -1.6076903971 -1.6051097138 -1.6118770810 -1.6280287982 -1.6136685176 -1.6183942813 -1.5641722762 -1.4934633645 -1.5827391072 -1.6124648909 -1.5261814782 -1.6220016891 -1.5920667776 -1.5770544612 -1.6257639169 -1.6753329532 -1.6294758856 -1.5588765466 -1.6082167660 -1.5785708400 -1.6283819491 -1.5479101496 -1.5695721688 -1.6122309704 -1.5806700738 -1.4846820717 -1.5615400131 -1.5720013856 -1.6205474591 -1.4964077766 -1.6123004306 -1.5326364692 -1.5441121517 -1.6085078891 -1.5804058251 -1.4722130001 -1.6631833906 -1.5498155465 -1.5760122262 -1.5406314986 -1.5881013303 -1.5535215123 -1.6250952684 -1.5867008379 -1.7287713748 -1.6678388675 -1.5833003843 -1.5839436182 -1.5267140225 -1.5682277650 -1.5460678657 -1.5562892472 -1.5599685201 -1.6035862331 -1.5365936188 -1.6396762214 -1.6033160709 -1.5516882138 -1.5737836485 -1.6775604363 -1.5543185019 -1.6772915855 -1.5829600359 -1.6706609778 -1.6208480922 -1.5644871494 -1.5813016228 -1.6226647607 -1.6511044475
-1.5407566250 -1.5407566250 -1.5409473729 -1.5405369250 -1.5890819807 -1.6030176509 -1.5133541904 -1.5536332732 -1.5775085915 -1.6268125034 -1.4854769492 -1.5203744713 -1.6384774572 -1.5725829050 -1.5725057175 -1.5768564459 -1.6596534510 -1.5827059152 -1.5982896208 -1.4901896505 -1.4610540069 -1.5481848480 -1.5749933320 -1.5580297095 -1.5335679086 -1.5749543041 -1.5907061612 -1.5441062709 -1.6011075647 -1.5051153123 -1.5567211590 -1.5672884909 -1.6023799579 -1.5929937697 -1.6039389224 -1.6221342576 -1.6131152432 -1.6180272730 -1.5624434276 -1.5339368725 -1.5818158733 -1.6046937006 -1.5145728977 -1.6007623143 -1.6000111627 -1.5924329093 -1.6223265997 -1.6460884435 -1.6410032044 -1.5627312171 -1.6877145516 -1.5815479438 -1.6204706415 -1.5517617963 -1.5400440565 -1.6071356369 -1.5599062303 -1.4480334412 -1.5470956947 -1.5335694452 -1.5883088396 -1.4734391088 -1.5958814581 -1.5101756721 -1.5498552843 -1.5913007211 -1.5641955548 -1.4671725735 -1.6600415913 -1.5336475426 -1.5699843028 -1.5293984307 -1.5705673006 -1.6085106136 -1.5948400231 -1.5832547987 -1.6856883641 -1.6441187561 -1.6151836885 -1.7284852959 -1.6927753618 -1.5523617993 -1.5338444833 -1.5295279671 -1.5170277043 -1.5785706428 -1.5411675486 -1.6236084834 -1.5592390083 -1.5380545340 -1.5475984753 -1.6376367118 -1.5039983511 -1.6260890590 -1.5542154210 -1.6364739044 -1.6091263333 -1.5412961216 -1.5667530844 -1.6154927201 -1.6213782600
-1.5268724248 -1.5268724248 -1.5347895164 -1.5411490327 -1.5309395996 -1.5827113816 -1.5058074719 -1.5552537684 -1.5217694248 -1.6287966435 -1.4676579593 -1.4979323874 -1.6213390939 -1.5600637245 -1.5451175856 -1.5283980391 -1.6034288601 -1.5342792537 -1.5731069689 -1.4824381433 -1.4276217756 -1.5151290449 -1.4835275590 -1.5183518428 -1.5153971556 -1.5631607168 -1.5556067924 -1.5316774638 -1.5480190646 -1.5091778598 -1.5344389300 -1.5463331132 -1.5504476157 -1.5313299703 -1.5812559398 -1.5933960759 -1.6132612569 -1.6816085087 -1.5577227325 -1.6129802148 -1.5671375091 -1.5658182919 -1.5070958193 -1.5532679291 -1.6004288341 -1.6000967168 -1.6054361944 -1.4623849912 -1.6649214152 -1.5588741930 -1.6478548461 -1.5082035719 -1.5130730608 -1.5540222114 -1.5403876097 -1.5909489946 -1.5186328507 -1.6054776745 -1.5039195573 -1.4593854002 -1.5299779447 -1.4390707193 -1.4687816154 -1.4875991180 -1.5212898063 -1.5067669019 -1.5307247617 -1.4532936555 -1.6391590138 -1.4875907741 -1.5434121772 -1.5523981626 -1.5464456592 -1.6064415759 -1.5307895961 -1.5520466515 -1.5597945514 -1.5563294194 -1.6545353082 -1.7916716974 -1.6332542506 -1.5110039221 -1.5098062095 -1.4358673859 -1.4678566332 -1.5299913309 -1.5353314540 -1.5785999968 -1.4892270151 -1.5064012279 -1.4990044201 -1.5460260749 -1.4110494377 -1.5187152775 -1.4953745833 -1.5571949647 -1.5662566673 -1.4835669120 -1.5257606075 -1.5869945934 -1.5419090823
-1.4808886607 -1.4808886607 -1.5265828442 -1.5389924998 -1.2980292012 -1.4898858983 -1.4888554729 -1.5263876610 -1.3387931750 -1.5289426806 -1.4045154745 -1.4335076288 -1.5995262208 -1.4512903719 -1.4226347798 -1.3162511972 -1.2904779387 -1.3423979578 -1.4106404379 -1.4428524164 -1.3486619310 -1.3866894852 -1.2061904582 -1.3808466017 -1.4413141952 -1.4673437408 -1.4381683272 -1.4507081057 -1.3536484255 -1.4085059264 -1.3337140072 -1.4557661562 -1.2815147292 -1.3454901600 -1.5049187219 -1.4204475141 -1.5652794435 -1.5518465059 -1.5865466135 -1.5802659524 -1.4442295488 -1.3995352125 -1.4617494798 -1.4347559254 -1.5232677883 -1.5223802385 -1.3970280436 -1.0890959341 -1.3685228296 -1.4522528022 -1.3871752970 -1.3070925193 -1.3109096230 -1.5309737291 -1.4345248385 -1.4694278338 -1.3748069354 -1.4282226649 -1.3569048399 -1.2693580419 -1.3657408765 -1.3632722543 -1.4472231141 -1.4478145288 -1.4544168524 -1.2959322119 -1.3371765836 -1.3593766858 -1.5410146951 -1.3428675070 -1.4524246045 -1.5182092332 -1.4712768559 -1.3436061239 -1.2951053317 -1.3707690114 -1.2511099572 -1.3512472625 -1.5314213837 -1.6288486763 -1.4209478269 -1.3918238193 -1.4266595975 -1.2444306008 -1.3807725904 -1.3968889621 -1.4652878659 -1.4217896024 -1.3498399481 -1.3993695231 -1.3928613609 -1.3400307888 -1.2418150502 -1.3175745212 -1.3417494894 -1.3649176109 -1.4122659206 -1.3331640487 -1.3967264248 -1.4800295786 -1.3356251307
-1.1503564873 -1.1503564873 -1.3278946036 -1.1706150074 -0.8146579369 -1.1687726474 -1.0904230673 -1.0814694168 -0.9041019117 -0.8424332868 -1.1396573806 -1.0352167502 -1.1745879382 -0.8501143421 -0.8882192559 -0.8526300578 -0.6891982919 -0.8212816959 -0.7574898880 -1.2136542059 -1.0323700173 -0.9365642088 -0.7123609276 -1.0147775139 -1.1480043464 -0.9371317504 -1.0290064759 -1.1380136461 -0.7888253725 -0.9161891871 -0.7468778965 -1.0596958010 -0.7242970729 -0.8532669924 -1.2030999881 -0.8455420966 -0.8223553503 -0.5611063080 -1.3387087648 -1.0607760867 -0.7781518532 -0.7201607765 -1.1591664189 -0.9866310388 -0.8845037493 -0.7865349411 -0.8008644233 -0.6945318047 -0.6087789388 -0.8519669299 -0.9486233120 -0.9095069364 -0.8719322946 -1.1692586674 -1.0250355077 -0.9144513947 -0.9393904960 -0.8527881507 -0.9314829006 -0.8507091212 -0.9121667447 -1.0993913138 -1.2809748559 -1.1167403813 -1.1569401227 -0.8630270393 -0.8112478594 -0.9593426458 -1.1193816782 -0.9561838328 -0.9070015254 -1.1509086944 -1.1035986451 -0.7532608435 -0.8037876390 -0.8513341217 -0.7589542635 -0.9470485374 -0.9291661596 -0.8449501722 -0.9426710625 -1.0732903836 -1.0834644009 -0.9031086823 -1.0417285872 -0.9395133722 -0.9731208746 -0.8049968226 -0.8244455889 -1.0036632936 -1.1167598236 -0.9231915494 -0.9515997057 -0.9594429527 -0.9582111162 -0.9688693671 -0.9647635526 -0.9620356058 -0.9974222520 -1.1033991814 -0.9043591886
-0.4269952767 -0.4269952767 -0.2866083918 -0.1430657548 -0.3510143488 -0.4977508026 -0.1559022206 -0.3492645437 -0.3651920147 -0.2381243493 -0.3979911432 -0.2305683881 -0.2390330594 -0.2272677562 -0.2622836616 -0.3941103444 -0.2777989978 -0.2957652019 -0.1802556726 -0.5615329067 -0.4494432446 -0.4042301878 -0.3273502719 -0.5361011117 -0.5034402357 -0.2844962618 -0.3849539048 -0.4993686352 -0.2518618868 -0.3399973204 -0.2726350688 -0.3551178226 -0.3206987972 -0.3050164958 -0.6030030004 -0.2921761597 -0.0125154113 -0.1267709089 -0.3405649030 -0.4732548777 -0.2745477597 -0.2363907259 -0.2806858195 -0.2326551101 -0.2601790578 -0.2498665425 -0.3070982265 -0.4109984965 -0.2293926160 -0.2913045551 -0.4395484672 -0.4822248359 -0.3866720316 -0.2191640202 -0.3934441442 -0.3335800292 -0.4412035964 -0.3673974832 -0.4345224049 -0.3957672529 -0.2699497297 -0.4584748366 -0.5895393676 -0.3861370424 -0.5297336175 -0.3820770415 -0.3876511867 -0.3351906964 -0.4833999375 -0.3773036057 -0.1636745872 -0.2495651308 -0.5187845511 -0.3287855229 -0.3397991237 -0.3396932301 -0.3482520365 -0.4035733013 -0.3223451911 -0.1127151730 -0.4051841646 -0.5267110595 -0.3066366777 -0.4060194672 -0.3107321050 -0.3090218596 -0.2825039545 -0.2156582674 -0.1977048203 -0.4387121247 -0.5518383918 -0.4267978556 -0.5395323071 -0.4975601121 -0.4408737010 -0.4769078305 -0.3747569661 -0.4356742164 -0.3636143477 -0.4853959120 -0.3811367609
-0.1132237520 -0.1132237520 -0.0448529070 -0.0706709754 -0.0975795909 -0.0413494373 -0.0253702891 -0.0802419581 -0.0794475616 -0.0610370544 -0.0786979381 -0.0550939418 -0.0076026670 -0.0938065156 -0.0567225827 -0.1660419695 -0.1317191733 -0.0985762885 -0.0720135607 -0.1502708267 -0.1180801569 -0.1592677734 -0.1458585570 -0.2166036150 -0.0945785086 -0.0467131565 -0.1018876314 -0.1295151951 -0.0772445723 -0.1145585466 -0.0975216115 -0.0509132019 -0.1520099161 -0.0352259461 -0.1428411733 -0.0973457887 0.0389076892 -0.0349197435 0.1291802820 -0.1582201887 -0.1222467977 -0.0979900399 -0.0189659504 -0.0291197935 -0.0765614360 -0.1066501962 -0.1244714395 -0.2450347904 -0.1042440871 -0.1203747907 -0.1296517644 -0.2347540550 -0.1398209510 -0.1110435192 -0.1237836507 -0.1392536955 -0.1690535379 -0.2220756209 -0.2045533679 -0.1502800116 -0.0302433319 -0.0387372995 -0.1598061292 -0.0750953726 -0.1349967012 -0.1162603923 -0.1756021689 -0.0565703753 -0.1929649562 -0.0420184367 -0.0575282254 -0.0545912266 -0.1963319509 -0.1406359488 -0.1194849487 -0.1027170231 -0.1427384094 -0.0234151227 -0.1238700597 0.0365076812 -0.1542743675 -0.1295310909 -0.0217633957 -0.1094938312 -0.0651254968 -0.0931731127 -0.1014193529 -0.1223478603 -0.0736158872 -0.2072757724 -0.1402129826 -0.1675171258 -0.1775180631 -0.1746824307 -0.1641703294 -0.1816994351 -0.1245160182 -0.1552803008 -0.0650748371 -0.1454265784 -0.1266217466
-0.0535210846 -0.0535210846 -0.0267529456 -0.0747531232 0.0167065735 0.0376500549 -0.0101043504 -0.0231055840 0.0034922532 0.0021961047 -0.0379570108 -0.0195947592 0.0320002197 -0.0666829060 -0.0092602970 -0.0775523366 -0.0758301107 -0.0385204013 -0.0524553600 -0.0199141836 0.0009093708 -0.0699380925 -0.0646192221 -0.0718410331 0.0123982786 0.0268907827 -0.0252973840 -0.0500107995 -0.0272568288 -0.0510100474 -0.0432336403 -0.0367908830 -0.0813993595 0.0198690375 0.0301624364 -0.0455514660 0.0111510296 -0.0150557972 0.1342264668 -0.0203080372 -0.0598415136 -0.0427238981 0.0145347577 0.0249970916 -0.0156836307 -0.0573206187 -0.0672625184 -0.1581925542 -0.0627077710 -0.0701812130 0.0053556585 -0.1086259028 -0.0484202790 -0.0596602038 -0.0564316861 -0.0623912887 -0.0491107853 -0.1775127306 -0.1118841580 -0.0463083582 0.0033017355 0.0498789288 -0.0603230263 -0.0348086187 -0.0239658360 -0.0181662687 -0.0769924928 -0.0192589087 -0.0930414863 -0.0015696665 -0.0357978493 -0.0422603049 -0.0717041376 -0.0592794891 -0.0353313305 -0.0243692036 -0.0373060177 0.1019303185 -0.0746058700 -0.0094215987 -0.0748414285 0.0393601418 0.0232258808 -0.0415983219 -0.0148368689 -0.0510704304 -0.0562057563 -0.1054112083 -0.0448222695 -0.1183346868 -0.0263482806 -0.0795932799 -0.0261489329 -0.0661650220 -0.0659540710 -0.0633306878 -0.0750441041 -0.0734247009 0.0014192985 -0.0331782355 -0.0579932829
-0.0446108891 -0.0446108891 -0.0234654021 -0.0840185441 0.0694156972 0.0321518859 -0.0051054324 -0.0105176679 0.0182092961 0.0321654676 -0.0274725298 -0.0157244717 0.0395428980 -0.0571349969 0.0037131294 -0.0407864852 -0.0514426433 -0.0151964405 -0.0499852269 0.0218755648 0.0394136662 -0.0392253284 -0.0267581295 -0.0092333332 0.0298348136 0.0511560585 0.0085576629 -0.0183405299 -0.0086257988 -0.0301862965 -0.0244743012 -0.0502500521 -0.0461790562 -0.0149114570 0.0614126144 -0.0296379543 -0.0077339059 -0.0112355254 0.0120036902 0.0305525850 -0.0335258645 -0.0168972768 0.0156999055 0.0505718647 -0.0062232490 -0.0384980760 -0.0491308828 -0.1049489933 -0.0457863294 -0.0519951895 0.0618373549 -0.0468888798 0.0020856000 -0.0142400778 -0.0385385096 -0.0027179017 0.0042792592 -0.1295639052 -0.0501666930 -0.0197073579 0.0087243723 0.0458807813 -0.0322324797 -0.0421212938 0.0031876795 0.0117958558 -0.0289821814 -0.0223038640 -0.0563818385 -0.0306431328 -0.0280738315 -0.0469279805 -0.0216862252 -0.0212692433 -0.0028773312 -0.0044983674 0.0217599476 -0.0112294582 -0.0547991892 -0.0496380163 -0.0448399003 0.1104041903 0.0360215760 -0.0312950495 -0.0042516653 -0.0416186400 -0.0416953980 -0.0963477499 -0.0319213291 -0.0703988171 0.0036927947 -0.0452708061 0.0242480809 -0.0457794035 -0.0283149015 -0.0107812783 -0.0608372374 -0.0427886905 0.0246779027 0.0038058564 -0.0373492019
-0.0435868043 -0.0435868043 -0.0205202668 -0.0876188258 0.0934171826 0.0275691140 -0.0035715686 -0.0053555326 0.0179565595 0.0464932459 -0.0241368743 -0.0171043553 0.0401543213 -0.0509453419 0.0078705826 -0.0231031892 -0.0390937555 -0.0053666859 -0.0515676228 0.0339238672 0.0494156958 -0.0300235137 -0.0084080006 0.0198170903 0.0254963019 0.0550766994 0.0175018256 -0.0040671837 0.0007292766 -0.0213706344 -0.0178225208 -0.0467421207 -0.0270282860 -0.0117080386 0.0391100578 -0.0220334426 -0.0157784017 -0.0129421703 -0.0210070472 0.0505522512 -0.0247125726 -0.0040819940 0.0153758401 0.0626472790 -0.0123293812 -0.0306086683 -0.0419041042 -0.0536662246 -0.0353019896 -0.0299240846 0.0758954004 -0.0214704691 0.0139483851 -0.0009700058 -0.0315610091 0.0280109897 0.0294926521 -0.0516882867 0.0004567016 -0.0016043819 0.0128751331 0.0248166754 -0.0165319528 -0.0559542736 0.0100308292 0.0158375974 -0.0040265880 -0.0196410244 -0.0412857683 -0.0452862517 -0.0242344354 -0.0513129187 0.0004115444 -0.0026920762 0.0102304996 -0.0031601784 0.0601088898 -0.0170296554 -0.0386145687 -0.0612092301 -0.0286606118 0.1469476193 0.0400843158 -0.0394885482 -0.0101316190 -0.0386577336 -0.0369096452 -0.0842676010 -0.0247551468 -0.0441531283 0.0150975170 -0.0294405337 0.0417293274 -0.0406564338 -0.0114286420 0.0019815331 -0.0486134713 -0.0281715407 0.0418534547 0.0145939582 -0.0284400129
-0.0432172016 -0.0432172016 -0.0150602341 -0.0808313269 0.1009516973 0.0231699647 -0.0028260413 -0.0016538516 0.0163018193 0.0512789601 -0.0210695040 -0.0181006360 0.0382942836 -0.0441595490 0.0095833699 -0.0133862952 -0.0319743272 -0.0012019183 -0.0539472347 0.0345563648 0.0487939315 -0.0287092840 0.0005622543 0.0333646566 0.0173561807 0.0489124685 0.0183436953 0.0005198851 -0.0009296984 -0.0142178544 -0.0159801113 -0.0382842196 -0.0166786573 -0.0003132982 0.0144042432 -0.0172030909 -0.0160464388 -0.0160577510 -0.0230276649 0.0588033615 -0.0225724870 0.0029116611 0.0160571940 0.0680861311 -0.0182356283 -0.0262027950 -0.0384801327 -0.0448229630 -0.0278616173 -0.0188853832 0.0802975906 -0.0126787884 0.0198862557 0.0049319080 -0.0271060804 0.0409056155 0.0513742371 -0.0159345702 0.0267372377 0.0042391988 0.0178514221 -0.0137892457 -0.0099623621 -0.0607923236 0.0112653575 0.0096550719 0.0095893204 -0.0169682738 -0.0343356232 -0.0498484841 -0.0196774640 -0.0540570110 0.0109009404 0.0061662494 0.0158108117 -0.0065836703 0.0743014419 -0.0315796405 -0.0295353607 -0.0646585779 -0.0278057593 0.1125042338 0.0386377996 -0.0542558121 -0.0207816778 -0.0374193663 -0.0357868523 -0.0753477021 -0.0210081500 -0.0293729403 0.0184008239 -0.0210933181 0.0471533695 -0.0381459162 -0.0038166261 0.0073899579 -0.0256767782 -0.0242416777 0.0531180922 0.0127543957 -0.0233307854
-0.0414522059 -0.0414522059 -0.0050680201 -0.0598148169 0.0984103226 0.0181814592 -0.0026230278 0.0016303577 0.0151363095 0.0508927048 -0.0169820082 -0.0181238443 0.0350414325 -0.0364745422 0.0096970284 -0.0081312616 -0.0273533573 0.0003312440 -0.0551882198 0.0334813932 0.0439328836 -0.0299997636 0.0047795606 0.0387197095 0.0097405481 0.0377074065 0.0170144847 0.0019161537 -0.0056807165 -0.0083771052 -0.0132028424 -0.0260028893 -0.0113706972 0.0072232360 0.0041479095 -0.0144098462 -0.0030299439 -0.0134194066 -0.0195463230 0.0603068157 -0.0089895621 0.0045624039 0.0258477567 0.0694494302 -0.0203498997 -0.0230458884 -0.0366898653 -0.0438678732 -0.0237603420 -0.0055244920 0.0784382575 -0.0180937407 0.0228087264 0.0067370740 -0.0234164005 0.0388736408 0.0393649718 -0.0156340421 0.0333517976 0.0040997958 0.0328626299 -0.0303577106 -0.0079544680 -0.0604671826 0.0075087452 0.0005527187 0.0171214119 -0.0159909947 -0.0308227851 -0.0507948845 -0.0150083252 -0.0556795241 0.0160320177 0.0097692173 0.0183216219 -0.0105302996 0.0599242576 -0.0326687408 -0.0231693951 -0.0653131965 -0.0245195167 0.0418689148 0.0332534127 -0.0670189534 -0.0286174132 -0.0366739561 -0.0359050948 -0.0771882546 -0.0194978479 -0.0201623693 0.0167554813 -0.0161492837 0.0477254472 -0.0359192834 -0.0013155792 0.0095268325 -0.0204508113 -0.0236550780 0.0567401474 0.0043060260 -0.0198912625
-0.0368624689 -0.0368624689 0.0195119157 -0.0519750874 0.0720039151 0.0126915669 -0.0067913833 0.0049096818 0.0140779920 0.0490560774 -0.0093751260 -0.0176100411 0.0307847147 -0.0296204225 0.0090429632 -0.0059639295 -0.0239863273 0.0004737780 -0.0544878396 0.0338609332 0.0371908519 -0.0316799633 0.0065082512 0.0393899493 0.0029405849 0.0245579566 0.0151192744 0.0020418770 -0.0117782839 -0.0064404897 -0.0039262948 -0.0231223404 -0.0076579792 0.0113423420 0.0017695544 -0.0132171313 0.0089002904 0.0020055284 -0.0150245632 0.0573103728 0.0004896102 -0.0022154367 0.0012607286 0.0655654775 -0.0185044899 -0.0207966939 -0.0357075544 -0.0448617756 -0.0222911550 -0.0081232438 0.0661436971 -0.0348818231 0.0241611186 0.0044680377 -0.0202808184 0.0328291344 0.0320657706 -0.0259634962 0.0296017623 0.0028108846 0.0356217183 -0.0376406516 -0.0079346649 -0.0587956774 -0.0218143244 -0.0081627944 0.0211138202 -0.0158092942 -0.0289172841 -0.0502922833 -0.0119467088 -0.0566279875 0.0184013568 0.0103674363 0.0194976734 -0.0139325364 0.0297840884 -0.0308039900 -0.0194270707 -0.0641901792 -0.0234836306 0.0111361401 0.0257295636 -0.0753794822 -0.0327202189 -0.0360125555 -0.0363262662 -0.0735341523 -0.0192954339 -0.0142375315 0.0119734225 -0.0128228874 0.0465065040 -0.0337257349 -0.0018852314 0.0066648889 -0.0222221228 -0.0223606885 0.0537021627 -0.0062798845 -0.0175991475
-0.0307592806 -0.0307592806 0.0243858211 -0.0435187386 0.0248172009 0.0066728622 -0.0309250796 0.0084757203 0.0126897321 0.0473530352 0.0046099134 -0.0175790724 0.0255227483 -0.0246047027 0.0081671944 -0.0060258645 -0.0212425486 -0.0002437375 -0.0521850548 0.0351389993 0.0294369965 -0.0329048108 0.0069251148 0.0372406963 -0.0034333652 0.0114366384 0.0131512227 0.0015099049 -0.0176029110 -0.0059635909 -0.0053066949 -0.0196656933 0.0030029109 0.0125772457 0.0011522967 -0.0131968405 0.0103956266 0.0064438494 -0.0089684453 0.0508041191 -0.0060424740 -0.0047859173 -0.0087241293 0.0523581618 -0.0134291730 -0.0193250722 -0.0351573685 -0.0460023050 -0.0226036049 -0.0143400987 0.0398920791 -0.0291449570 0.0247355245 0.0012381956 -0.0178014258 0.0302702036 0.0246076850 -0.0335271673 0.0216229493 0.0014460453 0.0351432451 -0.0406016284 -0.0089594964 -0.0560487206 -0.0461991048 -0.0153256429 0.0229132484 -0.0158383307 -0.0278375144 -0.0490303887 -0.0102526736 -0.0571700509 0.0190883857 0.0091521583 0.0200384347 -0.0166668588 0.0042336820 -0.0264625204 -0.0177337952 -0.0614707599 -0.0235668750 -0.0207306422 0.0182287326 -0.0795786674 -0.0344720396 -0.0352658369 -0.0367395626 -0.0709819099 -0.0197529824 -0.0105621785 0.0056864825 -0.0102055903 0.0448713473 -0.0318219416 -0.0045363464 -0.0038891732 -0.0270544504 -0.0181399766 0.0443313146 -0.0180655019 -0.0163782527
-0.0265362428 -0.0265362428 0.0272361784 -0.0343597707 -0.0116426756 0.0001528132 -0.0586887395 0.0121266761 0.0106855377 0.0454748020 0.0184939223 -0.0186798610 0.0190364067 -0.0215864943 0.0073006182 -0.0076464736 -0.0187729612 -0.0015976383 -0.0489973253 0.0362325537 0.0209686368 -0.0337558898 0.0066904594 0.0332446631 -0.0096730690 -0.0005760806 0.0112695870 0.0005808205 -0.0221609669 -0.0036337343 -0.0056828469 -0.0157499332 0.0030582186 0.0115136447 0.0002116618 -0.0140330438 0.0098687409 0.0028756257 -0.0029292909 0.0416703636 -0.0148211587 -0.0044614505 -0.0117813902 0.0258452157 -0.0065119867 -0.0184276712 -0.0348577598 -0.0468202417 -0.0241564120 -0.0221074263 0.0132472868 -0.0087411071 0.0249108883 -0.0009342122 -0.0160269281 0.0263788686 0.0151601624 -0.0430801422 0.0166734594 0.0000593065 0.0321432549 -0.0419323026 -0.0106629797 -0.0523783383 -0.0446317227 -0.0207231478 0.0232217796 -0.0158697204 -0.0272226899 -0.0473587008 -0.0093740165 -0.0574596188 0.0183963344 0.0067639568 0.0202265169 -0.0188384284 -0.0119103568 -0.0168975381 -0.0172704314 -0.0584060176 -0.0243732797 -0.0295226580 0.0123296687 -0.0801651291 -0.0350133496 -0.0343506596 -0.0370399950 -0.0698860385 -0.0204755908 -0.0082995615 -0.0007932951 -0.0077715570 0.0432924411 -0.0305149048 -0.0085100411 -0.0206934813 -0.0316870369 -0.0125172095 0.0302204291 -0.0340583789 -0.0160646775
-0.0250526051 -0.0250526051 0.0291588473 -0.0247621474 -0.0423236902 -0.0067917352 -0.0665202974 0.0143871338 0.0079124223 0.0425844422 0.0244487656 -0.0209638295 0.0114470911 -0.0208028016 0.0064629811 -0.0100738701 -0.0163702671 -0.0035060762 -0.0454958670 0.0359912148 0.0118553556 -0.0345134333 0.0062328476 0.0278610359 -0.0159216845 -0.0110627892 0.0095183124 -0.0005791259 -0.0199031526 -0.0071997618 0.0016454645 -0.0130386254 0.0091652820 0.0087692752 -0.0014441387 -0.0155100297 0.0092537139 -0.0018171089 0.0008247584 0.0312696124 -0.0224562764 -0.0037824988 -0.0082704993 -0.0106687375 0.0006733758 -0.0179193863 -0.0347301590 -0.0473161045 -0.0265096452 -0.0309585891 -0.0003240082 0.0080487096 0.0248729762 -0.0024582695 -0.0148888700 0.0230167466 0.0041279705 -0.0500619930 0.0129221766 -0.0013704637 0.0260307872 -0.0426322401 -0.0129060290 -0.0704065543 -0.0413919970 -0.0245509601 0.0206012887 -0.0158505138 -0.0268977308 -0.0455381786 -0.0089957062 -0.0575961226 0.0160438498 0.0035482260 0.0201653623 -0.0205730018 -0.0216123875 -0.0159439784 -0.0173349012 -0.0560063220 -0.0257641485 -0.0322896380 0.0084244810 -0.0780565347 -0.0349984197 -0.0332223275 -0.0371917069 -0.0706789578 -0.0212281427 -0.0069141905 -0.0067503454 -0.0052212062 0.0418736239 -0.0299782829 -0.0138656033 -0.0323611691 -0.0348196814 -0.0078989841 0.0208845558 -0.0447338108 -0.0162412623
-0.0255324612 -0.0255324612 0.0305831516 -0.0152502656 -0.0631170497 -0.0140247700 -0.0674615029 0.0118660072 0.0042982208 0.0379884469 0.0234604332 -0.0241969760 0.0036334969 -0.0231109193 0.0055868148 -0.0126605775 -0.0139057850 -0.0059537322 -0.0419895879 0.0332007340 0.0020704256 -0.0351543751 0.0059073248 0.0212569852 -0.0222179554 -0.0200021143 0.0078983657 -0.0018393602 -0.0206369585 -0.0129055920 0.0003484673 -0.0125037014 0.0071760324 0.0049364692 -0.0036929884 -0.0174716540 0.0090469352 -0.0066909477 0.0035633740 0.0210973610 -0.0280710837 -0.0031462952 -0.0028599076 -0.0451420464 0.0072054456 -0.0176771466 -0.0347572573 -0.0475950387 -0.0292245809 -0.0396417054 -0.0038284889 0.0062479860 0.0247344506 -0.0039154894 -0.0143037022 0.0199902512 -0.0063682617 -0.0547066869 -0.0015403679 -0.0028539720 0.0150834580 -0.0430813316 -0.0156526118 -0.0839816305 -0.0371995887 -0.0271267595 -0.0151695611 -0.0157789573 -0.0267778955 -0.0437589818 -0.0089704037 -0.0576562709 0.0112016300 -0.0003061787 0.0198806857 -0.0219682173 -0.0277209933 -0.0153060218 -0.0175277081 -0.0536124064 -0.0276733054 -0.0333308987 0.0060829921 -0.0744009219 -0.0347723168 -0.0318560539 -0.0371894833 -0.0732659403 -0.0218759273 -0.0060361022 -0.0119851558 -0.0024485450 0.0406258792 -0.0301932575 -0.0217107332 -0.0351948320 -0.0365032350 -0.0043811499 0.0148924963 -0.0515077948 -0.0165141526
-0.0259065958 -0.0259065958 0.0316291074 -0.0064021689 -0.0716164695 -0.0213388427 -0.0668974209 0.0027767712 -0.0002036316 0.0300918248 0.0182536934 -0.0280765441 -0.0034596464 -0.0278145181 0.0045826234 -0.0152656817 -0.0113001538 -0.0089558159 -0.0385850994 0.0267910893 -0.0084590265 -0.0355859276 0.0060766561 0.0134316221 -0.0285070428 -0.0275526597 0.0063951046 -0.0031002822 -0.0237295717 -0.0198995902 -0.0011207107 -0.0119581795 0.0046749689 0.0005641458 -0.0061530966 -0.0197897282 0.0100901079 -0.0116371317 0.0054591194 0.0121826048 -0.0314952263 -0.0026956058 0.0003674943 -0.0683315384 0.0127943046 -0.0176371984 -0.0349657839 -0.0477883611 -0.0319064375 -0.0464746188 -0.0031643019 -0.0128959107 0.0245680182 -0.0057137682 -0.0144318462 0.0167807984 -0.0168468137 -0.0585144466 -0.0084814062 -0.0043961430 -0.0029239885 -0.0434335585 -0.0189160363 -0.0670072660 -0.0311264984 -0.0287620380 -0.0688533517 -0.0156677162 -0.0268267785 -0.0421483564 -0.0092345505 -0.0576835130 0.0030466415 -0.0046903685 0.0193686654 -0.0230908825 -0.0318990922 -0.0142978785 -0.0177539377 -0.0507665024 -0.0300350390 -0.0336391873 0.0044907100 -0.0699669881 -0.0345108367 -0.0302364924 -0.0370442487 -0.0763932785 -0.0223508301 -0.0054061983 -0.0165644607 0.0005327710 0.0395359171 -0.0309628447 -0.0314178971 -0.0348048922 -0.0371193997 -0.0015961224 0.0099507612 -0.0613990764 -0.0168423230
-0.0115618140 -0.0115618140 0.0322659615 0.0013573527 -0.0733612609 -0.0284510718 -0.0658569458 -0.0078579271 -0.0056964688 0.0142973939 0.0134103841 -0.0322989991 -0.0096656804 -0.0318348646 0.0033538404 -0.0179546370 -0.0085102085 -0.0125459219 -0.0352922959 0.0162093949 -0.0198336330 -0.0357840901 0.0070582502 0.0042823197 -0.0346179934 -0.0339233092 0.0049897253 -0.0042956828 -0.0242557507 -0.0278790490 -0.0018226545 -0.0116273134 0.0029520203 -0.0038421846 -0.0087498094 -0.0223479676 0.0110089500 -0.0166378158 0.0065178953 0.0048362384 -0.0328466969 -0.0026098023 0.0009884241 -0.0799877007 0.0169053131 -0.0177843758 -0.0354290729 -0.0481007005 -0.0342762809 -0.0510178556 -0.0009182581 -0.0349724571 0.0243158381 -0.0082833259 -0.0164338177 0.0130202607 -0.0276184086 -0.0615966971 -0.0140092795 -0.0059999514 -0.0235794105 -0.0437549871 -0.0227273154 -0.0553222502 -0.0251773561 -0.0301669153 -0.0723225553 -0.0155325641 -0.0270350617 -0.0407923855 -0.0097657958 -0.0576332957 -0.0075236422 -0.0095346355 0.0186201453 -0.0239848070 -0.0350259222 -0.0125702738 -0.0180263854 -0.0478676523 -0.0327612247 -0.0335677992 0.0026039160 -0.0648984326 -0.0343024791 -0.0283481427 -0.0367752414 -0.0768079756 -0.0226270690 -0.0048621118 -0.0206352152 0.0037757335 0.0385149610 -0.0320139716 -0.0409994967 -0.0339382738 -0.0377531062 0.0006405598 0.0051159785 -0.0803534139 -0.0175810855
-0.0151002464 -0.0151002464 0.0324067947 0.0078176593 -0.0725273459 -0.0349797378 -0.0643607674 -0.0190514534 -0.0125184118 0.0014546208 0.0110736879 -0.0365858111 -0.0153861504 -0.0342888874 0.0017969129 -0.0207291478 -0.0055237286 -0.0167864906 -0.0321291538 0.0017957896 -0.0321761189 -0.0357701295 0.0088362493 -0.0063604032 -0.0402923526 -0.0393127419 0.0036643253 -0.0053904634 -0.0276804478 -0.0366121858 -0.0003383750 -0.0128654851 0.0021739814 -0.0078217260 -0.0108421851 -0.0250383688 0.0109815904 -0.0216877871 0.0068137823 -0.0011570180 -0.0324127355 -0.0030922661 -0.0006290765 -0.0841306835 0.0182599704 -0.0181464847 -0.0362971093 -0.0489798455 -0.0362275150 -0.0540798953 0.0020167106 -0.0518382486 0.0235063997 -0.0122499129 -0.0229345394 0.0084657600 -0.0387782397 -0.0641164728 -0.0175002466 -0.0076671745 -0.0494139910 -0.0440756258 -0.0271098565 -0.0504374933 -0.0302006497 -0.0412689613 -0.0731324614 -0.0153899073 -0.0274062581 -0.0397540110 -0.0105634344 -0.0573134461 -0.0174833596 -0.0147889343 0.0176324566 -0.0246788840 -0.0375572964 -0.0103720273 -0.0183480660 -0.0471137874 -0.0357492134 -0.0332802438 -0.0008230977 -0.0589307889 -0.0341904703 -0.0261629314 -0.0364053531 -0.0725471878 -0.0227034008 -0.0043174511 -0.0243471523 0.0074468533 0.0373188953 -0.0331296396 -0.0498029641 -0.0327351880 -0.0412707792 0.0023822185 -0.0006847017 -0.0984899477 -0.0193719919
-0.0196615482 -0.0196615482 0.0319592460 0.0129337894 -0.0708947986 -0.0403108515 -0.0615155119 -0.0243139142 -0.0213101369 -0.0066656562 0.0097560412 -0.0407178859 -0.0210537026 -0.0358971252 -0.0001805517 -0.0235219140 -0.0023573335 -0.0218121515 -0.0291771261 -0.0151425318 -0.0456308972 -0.0355790745 0.0108560590 -0.0187147216 -0.0454414595 -0.0438889695 0.0024041270 -0.0063738935 -0.0310526222 -0.0459135440 0.0040398129 -0.0158968958 0.0018978759 -0.0109684222 -0.0007992202 -0.0277641055 0.0107644954 -0.0267793640 0.0064821012 -0.0062129387 -0.0305904733 -0.0043244718 -0.0044526364 -0.0845338934 0.0151318211 -0.0187918146 -0.0379056360 -0.0514769916 -0.0378927905 -0.0565509269 0.0045542106 -0.0592936833 0.0207581682 -0.0182097590 -0.0385454819 0.0029412680 -0.0503160120 -0.0662851651 -0.0201700502 -0.0093980028 -0.0632249918 -0.0444101192 -0.0320577939 -0.0487936781 -0.0141954178 -0.0637224148 -0.0743937611 -0.0152574418 -0.0279431925 -0.0390831955 -0.0116391917 -0.0563636550 -0.0248028822 -0.0204163159 0.0164142512 -0.0251930717 -0.0397294186 -0.0085341737 -0.0186938895 -0.0529484554 -0.0389053319 -0.0328704180 -0.0069469421 -0.0517598367 -0.0341923371 -0.0236223883 -0.0359584940 -0.0667694124 -0.0225911882 -0.0037386181 -0.0278464595 0.0113843185 0.0356652361 -0.0342069108 -0.0583751373 -0.0309897356 -0.0418949771 0.0036506086 -0.0082257782 -0.1097060239 -0.0228354812
-0.0247750586 -0.0247750586 0.0308448340 0.0167527782 -0.0690367173 -0.0432677424 -0.0594720013 -0.0264266347 -0.0319052993 -0.0183551631 0.0084500196 -0.0445677907 -0.0268896043 -0.0371679964 -0.0026050202 -0.0262273852 0.0009458331 -0.0279417249 -0.0265437716 -0.0327902389 -0.0603659779 -0.0352472950 0.0124817931 -0.0330399036 -0.0505079303 -0.0477873456 0.0011983311 -0.0072514613 -0.0341104803 -0.0556250986 0.0087870748 -0.0204542736 0.0014883522 -0.0129356420 0.0092481943 -0.0304437650 0.0105150131 -0.0318967083 0.0056926749 -0.0106643142 -0.0278466696 -0.0064488496 -0.0110817135 -0.0836001514 0.0080711184 -0.0198206328 -0.0411911097 -0.0577275958 -0.0397837058 -0.0589089673 0.0029225368 -0.0634092255 0.0138865617 -0.0260022567 -0.0527055688 -0.0036922923 -0.0621730990 -0.0682932858 -0.0225080076 -0.0111903829 -0.0697993097 -0.0447663415 -0.0375220515 -0.0485897547 -0.0027852099 -0.0654026969 -0.0757529640 -0.0151561133 -0.0286339471 -0.0388294718 -0.0130123728 -0.0542657813 -0.0297105510 -0.0263948221 0.0149862770 -0.0255422677 -0.0416654423 -0.0075753369 -0.0190292103 -0.0615707403 -0.0421652575 -0.0324034011 -0.0157898920 -0.0435452153 -0.0343073329 -0.0206148385 -0.0354582030 -0.0658466354 -0.0223070839 -0.0031254608 -0.0312799568 0.0144889317 0.0338034886 -0.0352341011 -0.0686149809 -0.0287144409 -0.0361740570 0.0044714710 -0.0165597762 -0.1169398052 -0.0278540955
-0.0304007633 -0.0304007633 0.0289996161 0.0193598948 -0.0670189289 -0.0419941530 -0.0582691446 -0.0273519061 -0.0420068596 -0.0308255449 0.0068694464 -0.0481027147 -0.0328677290 -0.0383320677 -0.0053735565 -0.0286870672 0.0043211527 -0.0359726353 -0.0242790478 -0.0495869526 -0.0765760338 -0.0348295574 0.0135224647 -0.0496553727 -0.0562342649 -0.0511152406 0.0000402686 -0.0080377099 -0.0370857487 -0.0656028391 0.0115009419 -0.0262383352 0.0005246087 -0.0133903162 0.0060332644 -0.0330140532 0.0102098879 -0.0370148259 0.0046233887 -0.0138350711 -0.0247104670 -0.0096570839 -0.0221573348 -0.0828230517 -0.0195482402 -0.0213714966 -0.0487927561 -0.0749561909 -0.0430770078 -0.0614032908 -0.0074470940 -0.0658341147 0.0027209384 -0.0358504537 -0.0624048678 -0.0115452738 -0.0742743139 -0.0703000023 -0.0246455781 -0.0130394064 -0.0725069004 -0.0451490664 -0.0434084122 -0.0490095866 0.0024897535 -0.0660783729 -0.0765096886 -0.0151128255 -0.0294451489 -0.0390685727 -0.0147064863 -0.0503628822 -0.0331238556 -0.0327254970 0.0133799043 -0.0257386174 -0.0434304764 -0.0074000772 -0.0193271078 -0.0614455453 -0.0454990715 -0.0319311303 -0.0253499547 -0.0353474233 -0.0345167760 -0.0169594689 -0.0349268869 -0.0679930577 -0.0218688252 -0.0024964968 -0.0347688006 0.0151306407 0.0325812701 -0.0362473381 -0.0815469241 -0.0261385526 -0.0316226026 0.0048760320 -0.0237811499 -0.1216177417 -0.0332421551
-0.0362555854 -0.0362555854 0.0263667596 0.0208508974 -0.0646442450 -0.0360842674 -0.0572219968 -0.0280009600 -0.0502360474 -0.0413521134 0.0050799646 -0.0513567482 -0.0387573980 -0.0394994547 -0.0013335033 -0.0306267833 0.0076915128 -0.0478975216 -0.0223388832 -0.0647482672 -0.0944861848 -0.0346475678 0.0140817119 -0.0692088607 -0.0630279624 -0.0539580379 -0.0010728292 -0.0087510550 -0.0403325116 -0.0757089981 0.0123365871 -0.0329993110 -0.0011337680 -0.0119122096 0.0004238658 -0.0354303725 0.0097935473 -0.0421019147 0.0034245703 -0.0083101206 -0.0218459849 -0.0148113322 -0.0404558256 -0.0836751952 -0.0446317775 -0.0240378693 -0.0647880600 -0.1219477118 -0.0497042738 -0.0645913088 -0.0184976419 -0.0673249282 -0.0112781474 -0.0487073331 -0.0661623439 -0.0206921896 -0.0865501845 -0.0724431868 -0.0266209755 -0.0149368671 -0.0736665594 -0.0455615699 -0.0495847104 -0.0496729028 0.0047767540 -0.0666351824 -0.0763364147 -0.0151635824 -0.0303640005 -0.0399410596 -0.0167456271 -0.0441443005 -0.0357104308 -0.0394449416 0.0116346048 -0.0257927947 -0.0450599731 -0.0077103924 -0.0195736588 -0.0543593114 -0.0489017105 -0.0314986448 -0.0329677331 -0.0286779899 -0.0347791293 -0.0124377568 -0.0343852706 -0.0664594580 -0.0212928711 -0.0018776190 -0.0383736162 0.0130311772 0.0324070037 -0.0373029619 -0.0889801573 -0.0235452502 -0.0303276428 0.0048947082 -0.0292723881 -0.1245854231 -0.0378415516
-0.0417312960 -0.0417312960 0.0228867497 0.0213219873 -0.0612037596 -0.0299265309 -0.0562359870 -0.0287215789 -0.0573950102 -0.0277043678 0.0037923746 -0.0543937020 -0.0442238821 -0.0407072590 0.0024346202 -0.0315163988 0.0109790919 -0.0666131427 -0.0206053244 -0.0782829566 -0.1143563745 -0.0381811967 0.0139133071 -0.0956601081 -0.0708880293 -0.0563844615 -0.0021402939 -0.0094105473 -0.0441873800 -0.0858086238 0.0121316371 -0.0403871277 -0.0034696413 -0.0080093848 -0.0166542922 -0.0376667812 0.0091945468 -0.0471252730 0.0021774398 0.0060440361 -0.0202806936 -0.0275417852 -0.0660641435 -0.0893430608 -0.0625072620 -0.0694617644 -0.1051739755 -0.1822423333 -0.0599661167 -0.0705593097 -0.0155095990 -0.0682917507 -0.0345903939 -0.0634510849 -0.0677764982 -0.0311483225 -0.0989587298 -0.0748504394 -0.0284510878 -0.0168710558 -0.0741749153 -0.0460063442 -0.0558881666 -0.0503955745 0.0057316862 -0.0670734364 -0.0754087427 -0.0153563388 -0.0317741189 -0.0416709898 -0.0191492477 -0.0378583829 -0.0378261911 -0.0466408063 0.0097951748 -0.0257146616 -0.0465743628 -0.0082735869 -0.0197654567 -0.0454928173 -0.0523768838 -0.0311463093 -0.0375148844 -0.0242848974 -0.0350191367 -0.0069426545 -0.0338518468 -0.0642212027 -0.0205929687 -0.0012940038 -0.0420853863 0.0100990767 0.0333220946 -0.0384689673 -0.0904706325 -0.0211444497 -0.0308605270 0.0045513517 -0.0335104598 -0.1264848897 -0.0414953485


==> plot_paper/ex1/MCMC/Cau_Gau/1dpcncaugau.txt <==
x 	 r1 	 r2 	 r3 	 r4 	 r5 	 r6
-1.0000000000 -0.4790386035 -0.5266784445 -0.5023684245 -0.5001360310 -0.5124002593 -0.5660293759
-0.9842519685 -0.4787440664 -0.5267135649 -0.5022867581 -0.5025045311 -0.5076815171 -0.6011172084
-0.9685039370 -0.4790380967 -0.5267559486 -0.5021909150 -0.5055296390 -0.5267234288 -0.5780696912
-0.9527559055 -0.4810337446 -0.5268072593 -0.5020791068 -0.5096094485 -0.5187452917 -0.5429607695
-0.9370078740 -0.4578483411 -0.5268695397 -0.5019496033 -0.5149530010 -0.5149535332 -0.5425069386
-0.9212598425 -0.4718323020 -0.5269452596 -0.5018008677 -0.5198966701 -0.5129637065 -0.5424973230
-0.9055118110 -0.4771597234 -0.5270373231 -0.5016317326 -0.5218500401 -0.5121267489 -0.5424894299
-0.8897637795 -0.4788095598 -0.5271489715 -0.5014416221 -0.5204837393 -0.5133803144 -0.5424209586
-0.8740157480 -0.4791833182 -0.5272834551 -0.5012308154 -0.5167039865 -0.5185189328 -0.5422155522
-0.8582677165 -0.4792426232 -0.5274432117 -0.5010007353 -0.5121913744 -0.5277617325 -0.5417131425
-0.8425196850 -0.4792511511 -0.5276279672 -0.5007542265 -0.5091287426 -0.5379298599 -0.5405294025
-0.8267716535 -0.4792530456 -0.5278301984 -0.5004957706 -0.5077402010 -0.5446401577 -0.5376913894
-0.8110236220 -0.4792543536 -0.5280225062 -0.5002315724 -0.5152359976 -0.5478411728 -0.5310967221
-0.7952755906 -0.4792555875 -0.5281123722 -0.4999694499 -0.5221308319 -0.5492857106 -0.5119611191
-0.7795275591 -0.4792564428 -0.5277295753 -0.4997184945 -0.4986172411 -0.5499995628 -0.4559793071
-0.7637795276 -0.4792559889 -0.5250184601 -0.4994885110 -0.5050106536 -0.5504506476 -0.4888960548
-0.7480314961 -0.4792511358 -0.5124279693 -0.4992892061 -0.5361831809 -0.5508917361 -0.4449717886
-0.7322834646 -0.4792309871 -0.4973723318 -0.4991285169 -0.5343377112 -0.5513801309 -0.4677273295
-0.7165354331 -0.4791575006 -0.4967167983 -0.4990064621 -0.5312938584 -0.5505478315 -0.4700919513
-0.7007874016 -0.4788920364 -0.4987241238 -0.4988858566 -0.5292813789 -0.5372294601 -0.4740724835
-0.6850393701 -0.4777339009 -0.5014403275 -0.4985354561 -0.5320881871 -0.5140834568 -0.4812358683
-0.6692913386 -0.4693396179 -0.5047529277 -0.4964521241 -0.5430467362 -0.4877176307 -0.4917764008
-0.6535433071 -0.4922613278 -0.5054693234 -0.4873518064 -0.5429406562 -0.4854722065 -0.4878502786
-0.6377952756 -0.4892167483 -0.5088110194 -0.4907739412 -0.5401159011 -0.4861476601 -0.4621479608
-0.6220472441 -0.4937537727 -0.5116252643 -0.4916461560 -0.5319769878 -0.4877335468 -0.4695544288
-0.6062992126 -0.4814961687 -0.5136005454 -0.5017343257 -0.5185471172 -0.4855604115 -0.4740831918
-0.5905511811 -0.4618024959 -0.5129887588 -0.5199386711 -0.4726936570 -0.4797120783 -0.4741873885
-0.5748031496 -0.4600046463 -0.4732301937 -0.4683349860 -0.3916065137 -0.4814634017 -0.4670739185
-0.5590551181 -0.4618312002 -0.4326409580 -0.4554723974 -0.3239030285 -0.3839668409 -0.4610520905
-0.5433070866 -0.4046378382 -0.4297714031 -0.3866886041 -0.3084104544 -0.4099490704 -0.4703098281
-0.5275590551 -0.3936253292 -0.4086295573 -0.3770933393 -0.2930477790 -0.3554197940 -0.4736261998
-0.5118110236 -0.2193392194 -0.1785374326 -0.3515098330 -0.2333683642 -0.3149761890 -0.3834519382
-0.4960629921 0.0158920754 0.1280746063 -0.1907404641 -0.0324718693 -0.0163399825 -0.0005711377
-0.4803149606 0.4339415250 0.2304241198 0.2675472651 0.3806209953 0.1904873376 0.1891388466
-0.4645669291 0.4536934975 0.5055396676 0.3320081577 0.4430364594 0.5502714155 0.5101262745
-0.4488188976 0.5058449586 0.5078380711 0.3419426909 0.4520787137 0.5406473373 0.5663387714
-0.4330708661 0.5093118867 0.5148599838 0.3752971206 0.5313302966 0.5410803965 0.5880298128
-0.4173228346 0.5089636084 0.5219164152 0.4000436587 0.5693117897 0.5096592021 0.5917751730
-0.4015748031 0.5013887517 0.5294736900 0.4083073307 0.5551402425 0.4759887755 0.5909623746
-0.3858267717 0.4967380085 0.5400049519 0.4176259867 0.5385561243 0.5351725817 0.5565284043
-0.3700787402 0.4879893745 0.5427277388 0.4746635829 0.5341030698 0.5619879786 0.5546483029
-0.3543307087 0.4993847100 0.5429218272 0.5491501775 0.5338709724 0.5629529789 0.5522975662
-0.3385826772 0.5187071869 0.5423079833 0.6037312596 0.5452841447 0.5632459800 0.5618938312
-0.3228346457 0.6036621519 0.5412312608 0.6108585361 0.5448010463 0.5636715579 0.5629387948
-0.3070866142 0.5791437783 0.5397008569 0.6073306477 0.5415823065 0.5640967078 0.5365249243
-0.2913385827 0.5646093861 0.5376021013 0.6071571952 0.5352655451 0.5656117356 0.5215886592
-0.2755905512 0.5629838780 0.5346229630 0.6067862778 0.5775231068 0.5661682857 0.5154406792
-0.2598425197 0.5623522344 0.5300417004 0.6009939287 0.5772043827 0.5558577531 0.5072422791
-0.2440944882 0.5622787008 0.5141090026 0.5863718990 0.5770175992 0.5401813440 0.4951405870
-0.2283464567 0.5624445321 0.5108408749 0.5820956335 0.5769589475 0.5398781724 0.4792763531
-0.2125984252 0.5626821107 0.5147633574 0.5771664395 0.5774563122 0.5419476840 0.4643771363
-0.1968503937 0.5628131232 0.5378527380 0.5749745609 0.5778587863 0.5569649781 0.4900151113
-0.1811023622 0.5624721039 0.5490902464 0.5710981736 0.5778575263 0.5693340051 0.5128591803
-0.1653543307 0.5615034549 0.5641780315 0.5377162701 0.5517769523 0.5504102851 0.5140277606
-0.1496062992 0.5649175561 0.5722079483 0.5348044033 0.5517648076 0.5553345903 0.5133236901
-0.1338582677 0.5405175570 0.5425897577 0.5343347637 0.5517647303 0.5575734411 0.5126679285
-0.1181102362 0.4834621037 0.5365702878 0.5385798771 0.5517643200 0.5445609650 0.5120336925
-0.1023622047 0.4525662992 0.5231534071 0.5392813354 0.5517607943 0.5524299511 0.5113628206
-0.0866141732 0.4735392876 0.5000869461 0.5393624337 0.5516772828 0.5531963068 0.5106156684
-0.0708661417 0.4853356077 0.4979134564 0.5357400165 0.5238502450 0.5609221387 0.5097699559
-0.0551181102 0.4861858052 0.4975715899 0.5289039595 0.5237371825 0.5325764900 0.5080896147
-0.0393700787 0.4420621415 0.4985129349 0.4984584003 0.5237352697 0.5206481947 0.5267010434
-0.0236220472 0.4291382607 0.5214927357 0.4589245303 0.5237352719 0.4947859766 0.5657307407
-0.0078740157 0.3801531459 0.4999864295 0.4604915628 0.5237352699 0.4789214184 0.5505879584
0.0078740157 0.4557931192 0.5096081075 0.5418220114 0.5237352483 0.4793912067 0.5348396443
0.0236220472 0.5372365970 0.5152425649 0.5403438573 0.5237352665 0.4791747873 0.5340758545
0.0393700787 0.5429062388 0.5155519552 0.5368838784 0.5237353060 0.4791088930 0.5347879380
0.0551181102 0.5381333583 0.5155056787 0.5325968394 0.5237348845 0.4790869352 0.5454069568
0.0708661417 0.5373114241 0.5154054253 0.5306959628 0.5237328500 0.4787297175 0.5660009698
0.0866141732 0.5402681950 0.5152555852 0.5490894735 0.5237276650 0.4758147736 0.5844281346
0.1023622047 0.5423683158 0.5150139171 0.5460966131 0.5237178786 0.4720548135 0.5922958746
0.1181102362 0.5432625009 0.5146078634 0.5442816196 0.5237024358 0.4745673843 0.5978263142
0.1338582677 0.5436585013 0.5139256765 0.5298220301 0.5236807640 0.4819189408 0.6012048436
0.1496062992 0.5440147904 0.5129027174 0.5158209097 0.5236527128 0.4925305491 0.6029911659
0.1653543307 0.5446416569 0.5239852303 0.5070245230 0.5236184142 0.4984677415 0.5057223843
0.1811023622 0.5457813380 0.5234283886 0.4827072983 0.5235781104 0.4861051206 0.5066952081
0.1968503937 0.5084451402 0.5120152523 0.4626435337 0.5235319789 0.4884367845 0.5080480641
0.2125984252 0.5094408566 0.5095562366 0.4559058657 0.5234799841 0.4908900664 0.5093028219
0.2283464567 0.5005353344 0.5077664624 0.4540861605 0.5234218016 0.4931432538 0.5104828318
0.2440944882 0.4888713875 0.5070039514 0.4523377794 0.5233569720 0.5103605841 0.5115669337
0.2598425197 0.4841106314 0.5072366153 0.5395893249 0.5232858041 0.5171321127 0.5124807499
0.2755905512 0.4786065619 0.5081217882 0.5390378936 0.5232127772 0.5180597927 0.5130876780
0.2913385827 0.5179933108 0.5092728962 0.5384085828 0.5231583316 0.5187043309 0.5132637332
0.3070866142 0.5165510634 0.5104632995 0.5376971523 0.5231983551 0.5191389647 0.5142678658
0.3228346457 0.5156593925 0.5115545115 0.5369390500 0.5235743230 0.5193939647 0.5230707435
0.3385826772 0.5151903836 0.4995985178 0.5361806829 0.5245785268 0.5194592223 0.5269256861
0.3543307087 0.5149474972 0.5512478994 0.5354615634 0.5236494293 0.5192889650 0.5331175743
0.3700787402 0.5148226142 0.5923352416 0.5348072641 0.5232731943 0.4932610248 0.5393604654
0.3858267717 0.5147587722 0.6016881802 0.5342295892 0.4986965902 0.5173212598 0.5426213317
0.4015748031 0.5147259795 0.6021272782 0.5337298008 0.5021258693 0.5179823872 0.5445297996
0.4173228346 0.5147078487 0.6014185106 0.5333020573 0.4829368703 0.5179008224 0.5454402205
0.4330708661 0.5146938176 0.5984451310 0.5329356627 0.4874447982 0.5179328412 0.5448876492
0.4488188976 0.5146680901 0.5832009817 0.5326154244 0.4890750922 0.5180242960 0.5409450531
0.4645669291 0.5145000242 0.5704004808 0.5323161312 0.4808233920 0.4333868429 0.5261051643
0.4803149606 0.3891923570 0.2310568748 0.5317329930 0.4407816993 0.2136057162 0.4700139287
0.4960629921 -0.0355286330 0.1511759330 0.1263013745 0.2011255887 0.1065739696 -0.0512311030
0.5118110236 -1.3387039275 -1.3360398260 -1.3072859498 -0.8924147720 -1.3205927582 -1.1741746044
0.5275590551 -1.3522532914 -1.3716924263 -1.3622800689 -1.4048403589 -1.3478506213 -1.2411743593
0.5433070866 -1.3523693719 -1.3712830657 -1.3641243564 -1.4053147023 -1.3480899111 -1.3737744373
0.5590551181 -1.3524811409 -1.3712442100 -1.3645917156 -1.4053950368 -1.3481250237 -1.3737554996
0.5748031496 -1.3525959051 -1.3715391767 -1.3641067467 -1.4054648283 -1.3481468611 -1.3705342217
0.5905511811 -1.3527130447 -1.3719075665 -1.3583908444 -1.4055565544 -1.3481643285 -1.3605670796
0.6062992126 -1.3528296994 -1.3722412304 -1.3471573181 -1.4057078462 -1.3481782150 -1.3469783079
0.6220472441 -1.3529386592 -1.3725160742 -1.3429653460 -1.4060101329 -1.3481882406 -1.3372895237
0.6377952756 -1.3530093991 -1.3727376325 -1.3417753675 -1.4065330729 -1.3481946160 -1.3326398034
0.6535433071 -1.3528153156 -1.3729191009 -1.3413418919 -1.4048219062 -1.3482349073 -1.3308212097
0.6692913386 -1.3493148646 -1.3730360822 -1.3411498649 -1.2530755945 -1.3213665877 -1.3304362105
0.6850393701 -1.3270189161 -1.3085777104 -1.3375489151 -1.2534900196 -1.1282257032 -1.1291944355
0.7007874016 -0.4022188966 -0.4729006544 -0.4885344833 -0.3510338182 -0.1781342324 -0.4280877104
0.7165354331 -0.1027081602 -0.1025502161 -0.0813499821 -0.1943421479 -0.1070211287 -0.0255864448
0.7322834646 -0.1034633977 -0.0922829935 -0.0102099236 -0.0465819512 -0.1085391406 -0.0212288655
0.7480314961 -0.1037356592 -0.0225474703 -0.0142523448 -0.0441111363 -0.1333323974 -0.0066112285
0.7637795276 -0.0723154296 -0.0025137078 -0.0170344869 -0.0436935354 -0.2065655110 -0.0067198705
0.7795275591 -0.0413671758 -0.0040958371 -0.0176635171 -0.0440086778 -0.1431336586 -0.0067762438
0.7952755906 -0.0414970164 -0.0070003312 -0.0165751189 -0.0454580920 -0.1171659762 -0.0068173572
0.8110236220 -0.0417613903 -0.0099892800 -0.0147444521 -0.0485143851 -0.0462131872 -0.0068562871
0.8267716535 -0.0422847094 -0.0137598097 -0.0126504633 -0.0519958784 -0.0466810090 -0.0068965097
0.8425196850 -0.0433144133 -0.0174103842 -0.0103362206 -0.0538390605 -0.0473188239 -0.0069387874
0.8582677165 -0.0455796873 -0.0203119067 -0.0075941523 -0.0551923690 -0.0479177994 -0.0069830550
0.8740157480 -0.0532238740 -0.0224137007 -0.0040729697 -0.0909149936 -0.0485792925 -0.0070288231
0.8897637795 -0.0742274661 -0.0238875656 0.0005369617 -0.1204294198 -0.0493493534 -0.0070751395
0.9055118110 -0.0527972365 -0.0249207437 0.0059920813 -0.1077430669 -0.0502565535 -0.0071203340
0.9212598425 -0.0474255384 -0.0256568607 0.0109808552 -0.1090284495 -0.0513270239 -0.0071615186
0.9370078740 -0.0205600863 -0.0261939858 0.0139410654 -0.1120614320 -0.0525903782 -0.0071936818
0.9527559055 -0.0090482570 -0.0265962323 0.0142981556 -0.1142731212 -0.0540855253 -0.0072080936
0.9685039370 -0.0069238565 -0.0269050742 0.0010574248 -0.1121216613 -0.0558723211 -0.0071896124
0.9842519685 -0.0064722081 -0.0271475427 -0.0298984591 -0.1079658466 -0.0580557518 -0.0071125641
1.0000000000 -0.0063452250 -0.0273415841 -0.0325700781 -0.1042465932 -0.0608280785 -0.0069357575


==> plot_paper/ex1/MCMC/Cau_Gau/1dpcncaugaumeanstd.txt <==
x 	 mean 	 std
-1.0000000000 -0.5281898744 0.0330895643
-0.9842519685 -0.5293482963 0.0308041879
-0.9685039370 -0.5302395459 0.0292273824
-0.9527559055 -0.5308281502 0.0273889030
-0.9370078740 -0.5308633317 0.0271345264
-0.9212598425 -0.5311031159 0.0266859404
-0.9055118110 -0.5309256236 0.0264217346
-0.8897637795 -0.5297739013 0.0261292258
-0.8740157480 -0.5289722791 0.0262943971
-0.8582677165 -0.5276217298 0.0260907577
-0.8425196850 -0.5255471179 0.0263017132
-0.8267716535 -0.5230930687 0.0261540521
-0.8110236220 -0.5217272841 0.0267009448
-0.7952755906 -0.5185501200 0.0268134923
-0.7795275591 -0.5143172353 0.0276091043
-0.7637795276 -0.5090030397 0.0285386474
-0.7480314961 -0.5029810793 0.0292610526
-0.7322834646 -0.4964031702 0.0298717248
-0.7165354331 -0.4914072781 0.0310441001
-0.7007874016 -0.4892348068 0.0319532130
-0.6850393701 -0.4887784035 0.0326374652
-0.6692913386 -0.4882723016 0.0315560759
-0.6535433071 -0.4872621433 0.0320484816
-0.6377952756 -0.4851850147 0.0328194656
-0.6220472441 -0.4832774015 0.0343268976
-0.6062992126 -0.4798870879 0.0353997798
-0.5905511811 -0.4748762506 0.0369247455
-0.5748031496 -0.4667956141 0.0380957253
-0.5590551181 -0.4545965783 0.0439232028
-0.5433070866 -0.4311228982 0.0499266939
-0.5275590551 -0.3840839284 0.0678131640
-0.5118110236 -0.2669020122 0.1092486609
-0.4960629921 0.0189251956 0.1569393959
-0.4803149606 0.2948287938 0.1085216111
-0.4645669291 0.4026110384 0.0676890061
-0.4488188976 0.4418543304 0.0541059064
-0.4330708661 0.4633991172 0.0485146306
-0.4173228346 0.4794943700 0.0476246760
-0.4015748031 0.4920566217 0.0446701776
-0.3858267717 0.5037880708 0.0415478442
-0.3700787402 0.5134103487 0.0390800418
-0.3543307087 0.5216956871 0.0368283400
-0.3385826772 0.5306678302 0.0344400426
-0.3228346457 0.5369580474 0.0347152226
-0.3070866142 0.5408645438 0.0322327654
-0.2913385827 0.5439824000 0.0320391665
-0.2755905512 0.5451524702 0.0332466609
-0.2598425197 0.5445149706 0.0334568401
-0.2440944882 0.5439231871 0.0321874208
-0.2283464567 0.5437184402 0.0318408213
-0.2125984252 0.5419654926 0.0318118223
-0.1968503937 0.5397904739 0.0312482040
-0.1811023622 0.5353464081 0.0310559360
-0.1653543307 0.5313950114 0.0306076437
-0.1496062992 0.5276299006 0.0305347526
-0.1338582677 0.5240178905 0.0316392810
-0.1181102362 0.5201661415 0.0325776503
-0.1023622047 0.5164330241 0.0320316902
-0.0866141732 0.5135606485 0.0340920473
-0.0708661417 0.5136671331 0.0329837271
-0.0551181102 0.5134905828 0.0332230271
-0.0393700787 0.5127579758 0.0345031795
-0.0236220472 0.5119581292 0.0353907828
-0.0078740157 0.5119079913 0.0382472971
0.0078740157 0.5143848430 0.0371867956
0.0236220472 0.5170036835 0.0330595934
0.0393700787 0.5199029827 0.0303344133
0.0551181102 0.5197220658 0.0302108058
0.0708661417 0.5194953395 0.0300926499
0.0866141732 0.5185351743 0.0300328103
0.1023622047 0.5176060779 0.0306877016
0.1181102362 0.5144125905 0.0314389535
0.1338582677 0.5113651429 0.0308688768
0.1496062992 0.5101351391 0.0313484317
0.1653543307 0.5078019960 0.0294702939
0.1811023622 0.5064733579 0.0303742961
0.1968503937 0.5046826023 0.0316898205
0.2125984252 0.5050128214 0.0319378300
0.2283464567 0.5066236315 0.0312653996
0.2440944882 0.5095618058 0.0314546003
0.2598425197 0.5134463389 0.0314596105
0.2755905512 0.5186538793 0.0313706964
0.2913385827 0.5258605420 0.0314566442
0.3070866142 0.5315578886 0.0309093076
0.3228346457 0.5379079698 0.0320465720
0.3385826772 0.5410660852 0.0319414442
0.3543307087 0.5452642600 0.0321645743
0.3700787402 0.5490726473 0.0333020206
0.3858267717 0.5516626007 0.0354996638
0.4015748031 0.5528302458 0.0364915597
0.4173228346 0.5541756610 0.0377637908
0.4330708661 0.5526204544 0.0394175483
0.4488188976 0.5427260316 0.0424234199
0.4645669291 0.5073070296 0.0605230355
0.4803149606 0.3703936039 0.1350471349
0.4960629921 -0.1832944018 0.3018177219
0.5118110236 -1.0884907353 0.1872413877
0.5275590551 -1.3174773814 0.0543883808
0.5433070866 -1.3494216898 0.0294144821
0.5590551181 -1.3562998147 0.0268597867
0.5748031496 -1.3588645323 0.0267050186
0.5905511811 -1.3600263441 0.0270608027
0.6062992126 -1.3598859214 0.0273049315
0.6220472441 -1.3588367935 0.0273133493
0.6377952756 -1.3565185661 0.0276298934
0.6535433071 -1.3515013777 0.0296405721
0.6692913386 -1.3376589261 0.0430570391
0.6850393701 -1.2312186471 0.1911766170
0.7007874016 -0.4905775941 0.3559232954
0.7165354331 -0.0914727921 0.0881653233
0.7322834646 -0.0510722690 0.0531111319
0.7480314961 -0.0386353667 0.0430188794
0.7637795276 -0.0311942303 0.0377202548
0.7795275591 -0.0260494301 0.0351856526
0.7952755906 -0.0228415479 0.0326812016
0.8110236220 -0.0218572545 0.0312318766
0.8267716535 -0.0208136850 0.0304347104
0.8425196850 -0.0213502025 0.0294411427
0.8582677165 -0.0233711769 0.0289632466
0.8740157480 -0.0265494628 0.0283570582
0.8897637795 -0.0302285540 0.0281581113
0.9055118110 -0.0324360900 0.0280691227
0.9212598425 -0.0337949155 0.0286866217
0.9370078740 -0.0348795139 0.0303674207
0.9527559055 -0.0351984775 0.0313134863
0.9685039370 -0.0346251511 0.0331527536
0.9842519685 -0.0335527054 0.0377618457
1.0000000000 -0.0322847990 0.0416359314


==> plot_paper/ex1/MCMC/Cau_Gau/1dpcncaugaumore.txt <==
-0.4790386035 -0.4790386035 -0.5556692700 -0.5555222513 -0.4956921577 -0.4778368006 -0.5023684245 -0.5741909743 -0.5182880118 -0.5556033116 -0.5570448272 -0.5124002593 -0.5192550611 -0.5376570799 -0.5104297061 -0.5762290007 -0.4879128157 -0.4867512434 -0.5555161193 -0.5322608062 -0.4722537557 -0.5757142889 -0.5612219833 -0.5618839838 -0.5249523548 -0.4945998334 -0.5664462435 -0.5178904624 -0.5391464592 -0.4857300810 -0.5637357728 -0.4884481328 -0.4847107974 -0.4628525236 -0.4903086328 -0.5165351993 -0.5483003391 -0.5529680705 -0.5057812667 -0.5562634972 -0.5324400135 -0.4756488451 -0.5419507619 -0.5699396512 -0.5543054269 -0.5374244656 -0.5254394346 -0.5283550876 -0.5069064240 -0.5183602981 -0.5295082266 -0.5404948737 -0.4843058222 -0.5187183205 -0.5723018801 -0.5433461100 -0.5171412256 -0.5337305788 -0.5662206241 -0.4894163583 -0.5110053270 -0.5336160428 -0.5187291071 -0.5160234100 -0.5511128330 -0.5208231475 -0.4965547454 -0.5191025122 -0.6083295371 -0.5640520469 -0.4861372117 -0.5249968307 -0.5024688442 -0.4967183142 -0.5544748671 -0.5243565878 -0.5096472569 -0.5451108524 -0.5118591954 -0.5221534885 -0.5611866964 -0.5361533958 -0.5212013817 -0.5166857871 -0.5767752819 -0.4999608102 -0.5488011676 -0.5304129586 -0.5374206129 -0.4805227780 -0.5712322683 -0.4649458954 -0.4982404847 -0.5175051037 -0.5357913598 -0.4788328073 -0.5102200175 -0.5298027919 -0.5557989162 -0.5336037240 -0.5468751556
-0.4787440664 -0.4787440664 -0.5562180631 -0.5514033084 -0.5035511066 -0.4778598732 -0.5022867581 -0.5741839931 -0.5131894127 -0.5595189994 -0.5603428784 -0.5076815171 -0.5196348881 -0.5376998774 -0.5309646692 -0.5754946093 -0.4873708763 -0.4862242486 -0.5559495412 -0.5282952827 -0.4705716471 -0.5746662275 -0.5558927555 -0.5467793236 -0.5249228471 -0.5096736916 -0.5666848805 -0.5187567070 -0.5393717393 -0.4908129541 -0.5645485814 -0.4773162193 -0.4908414269 -0.5586392101 -0.4868008636 -0.5587136486 -0.5478465629 -0.5533954044 -0.5052358655 -0.5580306768 -0.5345478611 -0.5392635683 -0.5420027994 -0.6209922727 -0.5649435381 -0.5309307990 -0.5237375321 -0.5288475440 -0.5056537193 -0.4660099389 -0.5289455549 -0.5538863539 -0.4828703093 -0.5180880783 -0.5673016757 -0.5433200917 -0.5503602827 -0.5341786307 -0.5668374101 -0.4932499968 -0.5202779066 -0.5337255755 -0.5198241561 -0.5343139803 -0.5268506068 -0.5211662558 -0.4958573551 -0.5212748838 -0.6021898870 -0.5654062891 -0.4865167746 -0.5248637579 -0.5026501301 -0.4965055323 -0.5542258467 -0.5245220977 -0.5161108864 -0.5466437426 -0.5116700057 -0.5221602725 -0.5610805327 -0.5357286933 -0.5212591346 -0.5270261938 -0.5772952855 -0.5010682985 -0.5364232741 -0.5282330417 -0.5368702738 -0.4854920283 -0.5713331926 -0.4694256947 -0.5049803452 -0.5174470179 -0.5357299668 -0.5114191241 -0.5080395544 -0.5438721479 -0.5525567187 -0.5340039677 -0.5458390536
-0.4790380967 -0.4790380967 -0.5543783408 -0.5483906080 -0.5040366089 -0.4778781837 -0.5021909150 -0.5738256450 -0.5103824526 -0.5603299462 -0.5606780002 -0.5267234288 -0.5199353534 -0.5377800655 -0.5540577589 -0.5747972986 -0.4892443981 -0.4860300866 -0.5564422761 -0.5286814018 -0.4901526973 -0.5727998725 -0.5522416887 -0.5396331585 -0.5248925545 -0.5148848923 -0.5693130480 -0.5205549560 -0.5396917626 -0.4957509062 -0.5648940361 -0.5630236152 -0.5598288904 -0.5631070424 -0.4844333565 -0.5658380859 -0.5476181987 -0.5537372132 -0.5145346349 -0.5592690629 -0.5367704853 -0.5478407925 -0.5420495766 -0.6094273366 -0.5731665716 -0.5290246919 -0.5235762821 -0.5301792028 -0.5424390387 -0.4787493202 -0.5284872821 -0.5541328968 -0.4809249148 -0.5178289899 -0.5643533265 -0.5431986759 -0.5493143157 -0.5356143235 -0.5639976259 -0.5354770080 -0.5338052412 -0.5338204589 -0.5154871776 -0.5355428003 -0.5276610526 -0.5218090526 -0.4952228571 -0.5215878419 -0.5442194582 -0.5701850210 -0.4876566709 -0.5246945351 -0.5027455824 -0.4962787029 -0.5542242208 -0.5246385393 -0.5182707958 -0.5488165187 -0.5115158947 -0.5221667613 -0.5608998865 -0.5351832928 -0.5213096350 -0.5281214491 -0.5774473631 -0.5015770395 -0.5226645404 -0.5262389817 -0.5355244090 -0.4883624304 -0.5661422122 -0.4913066554 -0.5091650021 -0.5170963592 -0.5356708182 -0.5206259315 -0.5052634138 -0.5423904968 -0.5493400097 -0.5344309154 -0.5446281692
-0.4810337446 -0.4810337446 -0.5510073618 -0.5462300400 -0.5040520871 -0.4778919904 -0.5020791068 -0.5708236432 -0.5080585053 -0.5547949297 -0.5610612594 -0.5187452917 -0.5201836389 -0.5379296395 -0.5564411195 -0.5740900296 -0.4944490224 -0.4860381356 -0.5570416226 -0.5322392189 -0.4863486063 -0.5694899007 -0.5503335283 -0.5187297184 -0.5248636422 -0.5154928172 -0.5835088192 -0.5234990808 -0.5401255793 -0.5037928890 -0.5647991407 -0.5604583830 -0.5531200875 -0.5651954551 -0.4872094486 -0.5673159912 -0.5475081915 -0.5540104114 -0.5189719194 -0.5600886830 -0.5379407592 -0.5488897356 -0.5420913450 -0.6100325678 -0.5373237655 -0.5276079528 -0.5240859495 -0.5346145167 -0.5220657845 -0.5057697585 -0.5281020357 -0.5322886387 -0.4791016541 -0.5177299494 -0.5624906281 -0.5429258745 -0.5243798108 -0.5388564641 -0.5747875406 -0.5356183547 -0.5390440528 -0.5339049485 -0.5135911038 -0.5364323881 -0.5279423468 -0.5228240426 -0.4946562291 -0.5208608518 -0.5185624646 -0.5779652872 -0.4943499497 -0.5244815120 -0.5027951154 -0.4960371349 -0.5541990773 -0.5247081092 -0.5266627196 -0.5121106840 -0.5114061864 -0.5221728457 -0.5606545973 -0.5344647633 -0.5213559207 -0.5277041271 -0.5772805285 -0.5020217968 -0.5144518396 -0.5245800320 -0.5316364260 -0.4898895969 -0.5627727061 -0.5140223106 -0.5119726461 -0.5164288258 -0.5356119439 -0.5313860798 -0.5021391218 -0.5393059473 -0.5463111027 -0.5348754542 -0.5432771655
-0.4578483411 -0.4578483411 -0.5447711005 -0.5440291939 -0.5040576118 -0.4779012778 -0.5019496033 -0.5593497294 -0.5051968774 -0.5449136588 -0.5614624557 -0.5149535332 -0.5203838705 -0.5381911227 -0.5584739077 -0.5733290279 -0.5056328740 -0.4861819810 -0.5577714778 -0.5521186796 -0.4841712891 -0.5644111733 -0.5493201062 -0.5085699206 -0.5248356643 -0.5163397388 -0.5858328849 -0.5261856741 -0.5406917296 -0.5184112002 -0.5640011663 -0.5588988349 -0.5414276254 -0.5679848691 -0.5307931820 -0.5672272895 -0.5474566878 -0.5542285656 -0.5196064026 -0.5605978084 -0.5351337938 -0.5488756708 -0.5421282997 -0.5436223275 -0.5403533337 -0.5259425374 -0.5251692043 -0.5474236721 -0.5334433639 -0.5225068434 -0.5277500520 -0.5277159545 -0.4489196576 -0.5176974796 -0.5613028042 -0.5424613895 -0.5063788506 -0.5428952725 -0.5602740795 -0.5359397821 -0.5406714414 -0.5339774667 -0.5392966667 -0.5372462866 -0.5280006277 -0.5242977002 -0.4941568932 -0.5197460981 -0.5293067342 -0.5865079522 -0.5057794761 -0.5242136530 -0.5028206786 -0.4957796874 -0.5541335798 -0.5247313425 -0.5295176526 -0.5152523396 -0.5113525105 -0.5221783595 -0.5603531499 -0.5335225553 -0.5214010164 -0.5272571272 -0.5766851431 -0.5024493201 -0.5099388282 -0.5233320556 -0.5276420121 -0.4907333148 -0.5618568044 -0.5149112085 -0.5164574061 -0.5154053586 -0.5355513468 -0.5365653810 -0.5002673455 -0.5357921975 -0.5435340312 -0.5353221829 -0.5418068815
-0.4718323020 -0.4718323020 -0.5344819867 -0.5420160813 -0.5040642477 -0.4779058633 -0.5018008677 -0.5143064289 -0.5024166810 -0.5623384747 -0.5617926278 -0.5129637065 -0.5205202794 -0.5386107362 -0.5659308057 -0.5724741992 -0.5190347788 -0.4864979367 -0.5586198009 -0.5527571784 -0.4885340250 -0.5590181175 -0.5484427407 -0.5057137172 -0.5248079437 -0.5175218324 -0.5863174776 -0.5264024401 -0.5413962533 -0.5359523277 -0.5622049250 -0.5582195671 -0.5831668344 -0.5729400764 -0.5600344289 -0.5664071474 -0.5474334300 -0.5544022945 -0.5193011770 -0.5608783571 -0.5372387357 -0.5485237360 -0.5421602473 -0.5434974553 -0.5665584292 -0.5244109391 -0.5268021973 -0.5600423102 -0.5331239465 -0.5402794738 -0.5273306032 -0.5235230560 -0.4824862506 -0.5176902174 -0.5605011541 -0.5418229802 -0.5199598160 -0.5432232413 -0.5484481168 -0.5370281327 -0.5418829394 -0.5340335832 -0.5393093274 -0.5382732872 -0.5279601260 -0.5263342547 -0.4937207837 -0.5185819375 -0.5342055359 -0.5825074750 -0.5069929853 -0.5238754228 -0.5028339088 -0.4955051226 -0.5539974872 -0.5247078799 -0.5297396341 -0.5192766966 -0.5113694966 -0.5221830638 -0.5600094793 -0.5323060961 -0.5214480153 -0.5268266856 -0.5752343290 -0.5027625878 -0.5071450502 -0.5224926676 -0.5263623903 -0.4913308292 -0.5531757270 -0.5142235943 -0.5265836892 -0.5139823254 -0.5354868264 -0.5045797689 -0.5016348805 -0.5319258619 -0.5410069455 -0.5357518800 -0.5402190735
-0.4771597234 -0.4771597234 -0.5221417244 -0.5403674687 -0.5040727550 -0.4779054865 -0.5016317326 -0.5077941119 -0.5282754219 -0.5654435883 -0.5556485051 -0.5121267489 -0.5205547251 -0.5392123205 -0.5259168079 -0.5714914072 -0.5258709845 -0.4873240616 -0.5487166760 -0.5468578433 -0.4856184295 -0.5792956450 -0.5472977574 -0.5039162540 -0.5247797822 -0.5191585236 -0.5852904428 -0.5236701293 -0.5185661095 -0.5436996570 -0.5587808409 -0.5578040433 -0.5991822462 -0.5812023948 -0.6062036232 -0.5608428529 -0.5474230392 -0.5545396645 -0.5153810034 -0.5609804176 -0.5419403978 -0.5478285422 -0.5421853582 -0.5435185067 -0.5685945545 -0.5234430826 -0.5289760151 -0.6206545259 -0.5327831074 -0.5499097805 -0.5263943665 -0.5150557375 -0.4895857629 -0.5176916779 -0.5599463646 -0.5411216414 -0.5229581240 -0.5360494156 -0.5398877779 -0.5385416517 -0.5429755662 -0.5340679338 -0.5399213841 -0.5398087321 -0.5279236289 -0.5290503672 -0.4933418306 -0.5175096822 -0.5375983088 -0.5704674448 -0.5082157706 -0.5234450692 -0.5028408888 -0.4952123032 -0.5523375120 -0.5246370339 -0.5301841245 -0.5234884095 -0.5114758782 -0.5221866266 -0.5596449808 -0.5307689714 -0.5215001603 -0.5264126823 -0.5715662766 -0.5028314881 -0.5261995447 -0.5220226694 -0.5259756764 -0.4919471868 -0.5212745186 -0.5131728757 -0.5349329290 -0.5121292365 -0.5354157939 -0.5029765414 -0.5111790486 -0.5278804072 -0.5386946217 -0.5361421826 -0.5384911459
-0.4788095598 -0.4788095598 -0.4823493945 -0.5391204064 -0.5040838453 -0.4778998878 -0.5014416221 -0.5077946800 -0.5113134861 -0.5620642264 -0.5547036502 -0.5133803144 -0.5204187568 -0.5399425141 -0.5225083733 -0.5703591104 -0.5287598186 -0.4899409950 -0.5689240871 -0.5417991622 -0.4801594552 -0.5751083911 -0.5456286190 -0.5026717967 -0.5247504981 -0.5213878253 -0.5467205700 -0.5199081195 -0.5157694091 -0.5445960235 -0.5369037904 -0.5571104405 -0.5976778390 -0.5895299854 -0.5664797998 -0.5574291062 -0.5474157517 -0.5546465099 -0.5007195707 -0.5609309384 -0.5231506772 -0.5045034517 -0.5421954552 -0.5435251390 -0.5114176270 -0.5230701047 -0.5316729922 -0.6811993954 -0.5325100026 -0.5579433229 -0.5229252267 -0.5006344491 -0.5092085929 -0.5176956404 -0.5595626822 -0.5405034145 -0.5234506034 -0.5258796117 -0.5336036136 -0.5398025039 -0.5438562931 -0.5340747847 -0.5404395419 -0.5420321332 -0.5279704564 -0.5325474191 -0.4930129599 -0.5165694565 -0.5385903688 -0.5605082079 -0.5098501482 -0.5228920538 -0.5028448104 -0.4949003301 -0.5506153627 -0.5245177954 -0.5446028896 -0.5117330259 -0.5116961241 -0.5221885949 -0.5592865665 -0.5288763445 -0.5215609243 -0.5260102315 -0.5617636167 -0.5025645375 -0.5489516265 -0.5218910824 -0.5257567038 -0.4927734297 -0.5094719315 -0.5288874921 -0.5342907892 -0.5098486845 -0.5353350661 -0.5010564561 -0.5197615440 -0.5239488286 -0.5365507173 -0.5364659501 -0.5365691733
-0.4791833182 -0.4791833182 -0.4771144377 -0.5382283013 -0.5040985495 -0.4778888839 -0.5012308154 -0.5076975720 -0.5091783018 -0.5521010139 -0.5367098073 -0.5185189328 -0.5200010845 -0.5406056358 -0.5350917894 -0.5690843895 -0.5301420707 -0.4973921167 -0.6085644636 -0.5368957679 -0.4715339419 -0.5693156895 -0.5431452419 -0.5000429402 -0.5247194481 -0.5243413704 -0.5367713247 -0.5173294481 -0.5163851190 -0.5442321680 -0.5307286804 -0.5530535442 -0.5877735602 -0.5953329858 -0.5490624809 -0.5510644082 -0.5474017927 -0.5547266243 -0.4947805775 -0.5607631095 -0.5209238379 -0.5186664318 -0.5421590533 -0.5435275684 -0.5118482829 -0.5214514356 -0.5348788975 -0.6427387802 -0.5322607735 -0.5591995610 -0.5150419307 -0.5318939811 -0.5133384002 -0.5176998379 -0.5592999183 -0.5400140821 -0.5236841937 -0.5647711827 -0.5298632439 -0.5405218551 -0.5443795155 -0.5340479694 -0.5404306896 -0.5447493529 -0.5281393713 -0.5367931479 -0.4927267817 -0.5157548470 -0.5326972228 -0.5471300012 -0.5162030319 -0.5221733032 -0.5028474027 -0.4945686662 -0.5477812998 -0.5243480691 -0.5574413036 -0.5072033349 -0.5120627480 -0.5221883589 -0.5589592130 -0.5266148854 -0.5216340939 -0.5256105527 -0.5413281332 -0.5019291197 -0.5537583387 -0.5221049056 -0.5229537092 -0.4940042704 -0.5043161096 -0.5262592415 -0.5271950614 -0.5071753126 -0.5352406208 -0.4990413211 -0.5189491531 -0.5203961646 -0.5345299916 -0.5366873477 -0.5343566699
-0.4792426232 -0.4792426232 -0.4748903274 -0.5376155515 -0.5041184062 -0.4778724422 -0.5010007353 -0.5073901685 -0.5061071967 -0.5490111863 -0.5305885403 -0.5277617325 -0.5191349219 -0.5408621334 -0.6180469622 -0.5677438957 -0.5305327868 -0.4972092633 -0.5869082647 -0.5339988881 -0.4843422078 -0.5623363125 -0.5394723993 -0.4908711687 -0.5246860451 -0.5281380415 -0.5380279435 -0.5154716985 -0.5169758042 -0.5421141402 -0.5200409135 -0.5341485469 -0.5940639257 -0.6180387116 -0.5587604211 -0.5423438135 -0.5473673506 -0.5547817824 -0.4939581230 -0.5606333066 -0.5201871331 -0.5223286250 -0.5419656516 -0.5435350434 -0.5120323497 -0.4941751937 -0.5386661069 -0.5898136078 -0.5320178276 -0.5535182622 -0.5487597251 -0.5009081259 -0.5153420924 -0.5177034580 -0.5591207875 -0.5396167200 -0.5237141078 -0.5665029694 -0.5279112067 -0.5406553859 -0.5443623711 -0.5339809101 -0.5398909759 -0.5474067095 -0.5284155635 -0.5403875510 -0.4924761088 -0.5150416068 -0.5297485423 -0.5329863442 -0.5175671689 -0.5212279734 -0.5028496933 -0.4942172671 -0.5428603013 -0.5241231884 -0.5578714239 -0.5126761351 -0.5126194576 -0.5221851024 -0.5586511116 -0.5240034594 -0.5217238608 -0.5252015547 -0.5223442338 -0.5009185941 -0.5566602605 -0.5227251410 -0.4741275104 -0.4959172395 -0.5013632384 -0.5232870138 -0.5449301153 -0.5041328129 -0.5351272954 -0.4970310753 -0.5004968811 -0.5173371560 -0.5325937347 -0.5367561801 -0.5316963517
-0.4792511511 -0.4792511511 -0.4739961821 -0.5372076133 -0.5041457599 -0.4778507541 -0.5007542265 -0.5069082500 -0.5003149139 -0.5468187987 -0.5233770489 -0.5379298599 -0.5176010010 -0.5403635556 -0.6242835413 -0.5666176126 -0.5297395003 -0.4359203037 -0.5585821185 -0.5333921971 -0.4908704324 -0.5521391310 -0.5341916519 -0.4822364210 -0.5246497693 -0.5379286380 -0.5390372810 -0.5023739808 -0.5023184188 -0.5315585223 -0.5088803393 -0.5285659252 -0.5614718416 -0.6326112646 -0.5570436369 -0.5348051605 -0.5464547673 -0.5548115356 -0.4940259835 -0.5615828958 -0.5249078576 -0.5198044787 -0.5412691118 -0.5436222768 -0.5116614151 -0.4762371397 -0.5433395363 -0.5790892705 -0.5317654204 -0.5466345698 -0.5207386309 -0.4803989146 -0.5174486293 -0.5177061684 -0.5589954154 -0.5393057766 -0.5234911275 -0.5659989814 -0.5270612921 -0.5400883991 -0.5435835855 -0.5338671495 -0.5388923207 -0.5494439987 -0.5287334286 -0.5375299178 -0.4922543744 -0.5144010181 -0.5174799531 -0.5228660013 -0.5182695067 -0.5199708694 -0.5028524321 -0.4938467264 -0.5354225872 -0.5238340353 -0.5581025483 -0.5182572500 -0.5134252461 -0.5221777392 -0.5574486221 -0.5211010654 -0.5218349226 -0.5247691347 -0.5141821221 -0.4995121348 -0.5586929316 -0.5238641744 -0.4740338513 -0.4989883635 -0.4989650026 -0.5201172662 -0.5389353831 -0.5007336631 -0.5349884004 -0.4950637143 -0.4918711148 -0.5147548346 -0.5307107390 -0.5366020145 -0.5283443247
-0.4792530456 -0.4792530456 -0.4735776048 -0.5369421380 -0.5041842594 -0.4778243051 -0.5004957706 -0.5064428653 -0.4917702049 -0.5451378315 -0.5179888505 -0.5446401577 -0.5151848143 -0.5389520195 -0.5843529706 -0.5665689419 -0.5270334577 -0.5082667178 -0.5521088284 -0.5352074785 -0.4983003737 -0.5305552407 -0.5040177532 -0.4789546831 -0.5246101712 -0.5432191924 -0.5393595724 -0.4852925877 -0.5166734184 -0.5095334853 -0.5028753089 -0.5265042770 -0.5237076525 -0.6331856721 -0.5564189219 -0.5298805091 -0.5296205890 -0.5548126695 -0.4971298265 -0.5677600071 -0.5340908646 -0.5162015880 -0.5391715590 -0.4748260651 -0.5039701648 -0.4748771313 -0.5494086591 -0.5725928380 -0.5314815145 -0.5389389929 -0.5180483982 -0.4647314994 -0.5179355539 -0.5177077052 -0.5588951290 -0.5390816733 -0.5209500314 -0.5644564429 -0.5269113983 -0.5384705297 -0.5418243758 -0.5337014766 -0.5374610186 -0.5399036018 -0.5289970267 -0.5400926922 -0.4920559421 -0.5138044417 -0.4949906882 -0.5174523674 -0.5182588733 -0.5182864797 -0.5028563572 -0.4934584365 -0.5262729153 -0.5234652334 -0.5583302846 -0.5227208083 -0.5145592536 -0.5221648257 -0.5390629910 -0.5180074679 -0.5219725983 -0.5242995634 -0.5089000627 -0.4976691332 -0.5595101141 -0.5256269539 -0.4739784561 -0.5040409315 -0.4966178801 -0.5169182751 -0.5304206108 -0.4972987578 -0.5348152149 -0.4931230712 -0.4912088879 -0.5125717211 -0.5288482646 -0.5361325485 -0.5239465372
-0.4792543536 -0.4792543536 -0.4733440676 -0.5367641804 -0.5042397115 -0.4777939257 -0.5002315724 -0.5062518332 -0.4816300885 -0.5438236673 -0.5148989194 -0.5478411728 -0.5118380193 -0.5367279191 -0.5592841474 -0.5686202016 -0.5193652710 -0.5172429822 -0.5533723502 -0.5404981561 -0.5079010522 -0.5120443494 -0.4733898745 -0.4777701277 -0.5245668646 -0.5463180719 -0.5394638268 -0.4825937536 -0.5401606857 -0.4974138370 -0.5001061557 -0.5233324675 -0.5256407902 -0.6402002295 -0.5564843247 -0.5267241843 -0.5292856830 -0.5547780099 -0.5086686221 -0.5566254996 -0.5407629710 -0.5118423114 -0.5340931347 -0.4752044603 -0.4760093713 -0.4724931292 -0.5549258447 -0.5685557141 -0.5311352930 -0.5253059652 -0.5173603522 -0.4624335054 -0.4862168789 -0.5177076271 -0.5587752310 -0.5473595132 -0.4937498164 -0.5616751052 -0.5272090246 -0.5354770877 -0.5390100007 -0.5334813274 -0.5355968880 -0.4976954932 -0.5291156382 -0.5448043463 -0.4918762682 -0.5132232720 -0.5032186408 -0.5150996345 -0.5175611584 -0.5160310988 -0.5028624130 -0.4930547599 -0.5175917990 -0.5229937958 -0.5585591482 -0.5116444061 -0.5161253739 -0.5221444473 -0.5292026204 -0.5148532373 -0.5221429555 -0.5237838251 -0.5031032921 -0.4953783284 -0.5586670890 -0.5279232858 -0.4739475378 -0.5120888093 -0.4941946007 -0.5138661294 -0.5252778792 -0.4952052537 -0.5345963198 -0.4911292087 -0.4934868452 -0.5106980516 -0.5268514752 -0.5352487932 -0.5180588268
-0.4792555875 -0.4792555875 -0.4731992081 -0.5365252048 -0.5043215641 -0.4777608068 -0.4999694499 -0.5065448339 -0.4719340541 -0.5427339334 -0.5133224609 -0.5492857106 -0.5078976279 -0.5339136889 -0.5375434262 -0.5677106576 -0.5446409817 -0.5304801848 -0.5365141136 -0.5345627544 -0.5254611537 -0.5042273547 -0.4531812590 -0.4772288743 -0.5245195076 -0.5303745363 -0.5400538854 -0.4800096615 -0.5441409542 -0.4918164308 -0.4986261934 -0.5194714769 -0.5262164534 -0.6218643250 -0.5575456938 -0.5244496020 -0.5288529555 -0.5546933234 -0.5223068160 -0.5317050101 -0.5433410792 -0.5071103106 -0.5252358092 -0.4752526987 -0.4811157314 -0.4682941384 -0.5548339516 -0.5642963895 -0.5306903250 -0.5139397422 -0.5124404016 -0.4814026697 -0.4859711674 -0.5177050346 -0.5585082204 -0.5463937613 -0.4831794546 -0.5268195426 -0.5277973841 -0.5322008536 -0.5542804113 -0.5332077757 -0.5333075208 -0.4980215804 -0.5292094315 -0.5471013862 -0.4917118854 -0.5126266591 -0.4993318342 -0.5143956781 -0.5157230482 -0.5130635398 -0.5028719946 -0.4926392023 -0.5112514757 -0.5223882416 -0.5588022413 -0.4773399307 -0.5182489835 -0.5221140650 -0.4995535282 -0.5117800452 -0.5223529284 -0.5232279692 -0.4970148194 -0.4927605388 -0.5556170322 -0.5302220819 -0.4739344310 -0.5226107691 -0.4917812997 -0.5111304262 -0.5222076470 -0.4963914626 -0.5343167095 -0.4888499007 -0.4992636044 -0.5090518859 -0.5231226344 -0.5339173436 -0.5103151978
-0.4792564428 -0.4792564428 -0.4738654946 -0.5344352134 -0.5044455170 -0.4777264511 -0.4997184945 -0.5073745371 -0.4641472943 -0.5411034884 -0.5125710520 -0.5499995628 -0.5040713342 -0.5306472028 -0.5308900739 -0.5537158812 -0.5660974689 -0.5386806864 -0.4888864027 -0.4791034861 -0.5476136917 -0.5000746479 -0.4425063738 -0.4769250279 -0.5244677727 -0.5265879090 -0.5420780409 -0.4778689692 -0.5462011853 -0.4737812524 -0.4977027274 -0.5161939059 -0.5257888335 -0.6108525868 -0.5217084829 -0.5226206571 -0.5282061603 -0.5545253674 -0.5295170157 -0.5144696904 -0.5437413308 -0.5023595847 -0.5150538578 -0.4752491242 -0.4902921144 -0.5188656507 -0.5404143935 -0.5433656657 -0.5301243436 -0.4741146331 -0.4815808626 -0.5104153207 -0.5012848567 -0.5176980769 -0.5575927352 -0.5448566702 -0.5169068102 -0.5230365839 -0.5286098419 -0.5297175002 -0.5505178575 -0.5328853385 -0.5306310370 -0.5000818519 -0.4788414028 -0.5404842997 -0.4915602315 -0.5119745738 -0.4988194211 -0.5146546883 -0.4730211863 -0.5093435600 -0.5028872915 -0.4922165771 -0.5075046031 -0.5216076872 -0.5590822285 -0.4737528938 -0.5206446695 -0.5220703163 -0.4982979949 -0.5089170511 -0.5226103268 -0.5227055181 -0.4913858456 -0.4901558418 -0.5498426487 -0.5318414646 -0.4739322833 -0.5311517027 -0.4895442545 -0.5088798129 -0.5202221510 -0.4987721056 -0.5339566118 -0.4855392587 -0.5097028195 -0.5075644690 -0.5169164860 -0.5324580902 -0.5008697734
-0.4792559889 -0.4792559889 -0.5026746431 -0.5146506409 -0.5046381195 -0.4776925468 -0.4994885110 -0.5084913761 -0.4581390158 -0.5392418386 -0.5122380454 -0.5504506476 -0.5009659013 -0.5268695829 -0.5266770454 -0.5298542174 -0.5510510826 -0.5442033063 -0.4893029921 -0.4843564897 -0.5598670110 -0.4677760279 -0.4464119406 -0.4767379732 -0.5244113037 -0.5270924935 -0.5416578754 -0.4761083908 -0.5470298191 -0.4671668820 -0.4970703861 -0.5136521597 -0.5249122258 -0.6089981376 -0.5175912909 -0.5211194035 -0.5273129557 -0.5541507792 -0.5324263235 -0.5132642511 -0.5432606784 -0.4978296126 -0.5070607687 -0.4752330296 -0.4943773024 -0.5057224459 -0.5432654260 -0.5169803469 -0.5294934591 -0.4769952636 -0.4566958755 -0.5222916471 -0.5425837278 -0.5176829600 -0.5535291421 -0.5216197630 -0.5225847346 -0.5030670082 -0.5288675607 -0.5264620968 -0.5472270683 -0.5325201212 -0.5276440381 -0.5022332500 -0.5030929944 -0.5222334055 -0.4914193955 -0.5111917647 -0.4994825499 -0.5157829599 -0.4771266921 -0.5051203669 -0.5029118253 -0.4917931469 -0.5055906812 -0.5206001436 -0.5591021727 -0.4747127593 -0.5031749759 -0.5220087597 -0.4978851661 -0.5063614985 -0.5229232903 -0.5229026264 -0.4867684910 -0.4880478410 -0.5412155462 -0.5328942700 -0.4739343973 -0.4757889782 -0.4876033053 -0.5073200958 -0.5187754996 -0.4991750223 -0.5334899268 -0.4812566246 -0.5199619095 -0.5061797610 -0.5143525370 -0.5321833919 -0.4906146076
-0.4792511358 -0.4792511358 -0.5059896256 -0.4956836180 -0.5049446722 -0.4776607727 -0.4992892061 -0.5091513001 -0.4532148340 -0.5052379982 -0.5121065345 -0.5508917361 -0.4986419566 -0.5223808481 -0.5110781705 -0.5092177125 -0.4817218357 -0.5507740029 -0.4894111927 -0.4869603920 -0.5348225733 -0.4512549320 -0.4525617245 -0.4766308206 -0.5239247837 -0.4845838165 -0.5334165486 -0.4560018836 -0.5460492627 -0.4575674776 -0.4966153771 -0.5017574017 -0.5240269908 -0.5459627825 -0.5202234041 -0.5199848318 -0.5280915810 -0.5527290228 -0.5335936325 -0.5204411349 -0.5421437874 -0.4936962091 -0.5020594773 -0.4751626617 -0.4955046751 -0.5028800201 -0.5458115278 -0.4775826252 -0.4883604658 -0.4766887922 -0.4978007839 -0.4872674623 -0.4931078880 -0.5176518859 -0.5294269557 -0.4970520829 -0.5228585180 -0.5010352484 -0.5063439728 -0.5229894738 -0.5447357046 -0.5321162546 -0.5244536293 -0.5043293204 -0.4932473494 -0.5104253085 -0.4912878706 -0.5100831589 -0.5006049827 -0.5181270920 -0.4761340682 -0.5010729855 -0.5029513246 -0.4913767280 -0.5047018154 -0.5187610454 -0.5823168504 -0.4694371771 -0.4993891131 -0.5219235732 -0.4966998380 -0.5041693414 -0.5232970038 -0.5264220167 -0.4835133258 -0.4867997666 -0.5083688962 -0.5057702751 -0.4739344737 -0.4733244618 -0.4859919063 -0.5066580982 -0.5175863762 -0.4977807618 -0.5328821902 -0.4803220172 -0.5089262598 -0.5048520458 -0.5124963517 -0.5309175133 -0.4677959857
-0.4792309871 -0.4792309871 -0.5077516957 -0.4907702278 -0.5054416839 -0.4776326097 -0.4991285169 -0.4999070837 -0.4491260673 -0.4827079666 -0.5120692626 -0.5513801309 -0.4967552057 -0.5170491248 -0.4809238878 -0.5032699719 -0.4679386918 -0.5044387474 -0.4892965547 -0.4873418641 -0.5031305991 -0.4397668005 -0.4581025463 -0.4765973708 -0.4815873044 -0.4859577858 -0.5323268331 -0.4521168375 -0.5279681196 -0.4732156316 -0.4962788950 -0.4590217055 -0.5232930480 -0.4980614732 -0.5197087486 -0.5192641964 -0.4801733779 -0.4991830487 -0.5026310505 -0.5113832312 -0.5376430351 -0.4901234225 -0.4990987717 -0.4745528454 -0.4957262287 -0.4455735728 -0.5384568090 -0.4769483829 -0.4849767675 -0.4728702914 -0.5356718354 -0.4634537357 -0.4402769650 -0.5175887276 -0.4597578464 -0.4766511204 -0.5229062068 -0.5006537558 -0.5005686698 -0.5128283772 -0.5430653988 -0.5316708028 -0.5211759233 -0.5062230517 -0.4798391585 -0.5092488655 -0.4911643669 -0.5082103354 -0.5019015138 -0.5039369678 -0.4738277852 -0.4980418404 -0.5030151666 -0.4909767429 -0.5043171920 -0.5022843425 -0.5377958062 -0.4663510859 -0.4608884111 -0.5218072869 -0.4909069025 -0.5023566968 -0.5237150514 -0.5270828118 -0.4817324206 -0.4864460641 -0.4976393122 -0.5353665420 -0.4739267469 -0.4662977091 -0.4846822430 -0.5067394976 -0.5165119902 -0.4937792622 -0.5320879701 -0.4616236079 -0.4570767923 -0.5035431071 -0.5106273234 -0.5159919304 -0.4384365127
-0.4791575006 -0.4791575006 -0.5049328507 -0.4902002521 -0.5062514213 -0.4776094509 -0.4990064621 -0.4460460581 -0.4459700339 -0.4812334495 -0.5120788659 -0.5505478315 -0.4949740317 -0.5110571557 -0.4623978851 -0.5052868569 -0.4665225588 -0.5064097613 -0.4889614150 -0.4851129392 -0.4967797137 -0.4384963651 -0.4619925432 -0.4766470349 -0.4514108551 -0.4869315079 -0.5367661950 -0.4516758678 -0.5031307747 -0.4735921789 -0.4960259634 -0.4245245697 -0.5226937066 -0.4699418498 -0.5180195165 -0.4959171147 -0.4698275491 -0.4166233307 -0.4121170227 -0.5054087920 -0.5141945241 -0.4872481036 -0.4972235862 -0.4563697250 -0.4956184498 -0.4692973534 -0.5018548814 -0.3819825449 -0.4926651755 -0.4712766454 -0.4948077987 -0.4498931565 -0.4415914618 -0.5174599486 -0.4335696464 -0.4655000530 -0.5230435108 -0.5240484225 -0.4824205872 -0.5109001132 -0.5421064143 -0.5311680637 -0.5179085872 -0.5078030074 -0.4727439009 -0.5122440023 -0.4910476890 -0.5102795587 -0.5032394402 -0.4879918951 -0.4722412696 -0.4963781254 -0.5031187580 -0.4906041972 -0.5041629467 -0.5001300458 -0.4778378025 -0.4713206475 -0.4661531689 -0.5216508616 -0.4683704435 -0.5009087513 -0.5240185180 -0.5260748458 -0.4808985902 -0.4867356383 -0.4878058738 -0.5090069068 -0.4739060175 -0.4557354664 -0.4836205848 -0.5070452328 -0.5154836109 -0.4865295522 -0.5310476381 -0.4881651474 -0.4747005216 -0.5022195548 -0.5088828764 -0.4916811551 -0.4362885937
-0.4788920364 -0.4788920364 -0.5029982707 -0.4900385292 -0.5075374915 -0.4775945797 -0.4988858566 -0.4405135826 -0.4437765024 -0.4807882168 -0.5121192586 -0.5372294601 -0.4931858524 -0.5049633506 -0.4612119599 -0.5548431969 -0.4704362975 -0.4337559883 -0.4882535338 -0.4685432427 -0.5013069661 -0.4393894081 -0.4637993204 -0.4768013299 -0.4513039084 -0.4893635367 -0.5372334188 -0.4513058589 -0.4979257564 -0.5083911621 -0.4958338179 -0.4245179743 -0.5221644693 -0.4547960783 -0.5110751226 -0.4958464423 -0.4632604132 -0.4282448707 -0.4117310062 -0.5042338707 -0.4884884996 -0.4851298380 -0.4958608906 -0.4263619310 -0.4952279029 -0.4744553416 -0.5028227277 -0.4044789916 -0.5339221057 -0.4714138421 -0.4911235799 -0.4442444965 -0.4441366532 -0.5171958987 -0.4097140993 -0.4650792547 -0.5233813240 -0.5059070396 -0.4841390743 -0.5100732288 -0.5417634356 -0.5305807029 -0.5147070243 -0.5090225294 -0.4664586217 -0.5155585992 -0.4909366287 -0.5023898436 -0.5045484652 -0.4746847014 -0.4714330078 -0.4957410047 -0.5032874278 -0.4902715471 -0.5041089704 -0.4973872586 -0.4849789279 -0.4689644730 -0.4726579168 -0.5214444466 -0.4411280094 -0.4997914490 -0.5230152252 -0.5231201427 -0.4752245593 -0.4873256424 -0.4752811899 -0.4970230898 -0.4738675833 -0.4731861681 -0.4827492549 -0.5073716183 -0.5144757823 -0.4668530371 -0.5296835288 -0.4892098385 -0.4757524669 -0.5008507223 -0.5006266536 -0.4699143607 -0.4374112630
-0.4777339009 -0.4777339009 -0.5031044594 -0.4898214893 -0.5094073823 -0.4776076364 -0.4985354561 -0.4422886796 -0.4423928041 -0.4821568519 -0.5121908087 -0.5140834568 -0.4914543624 -0.4994654727 -0.4830254344 -0.5072735059 -0.4807914895 -0.4636138232 -0.4865731738 -0.4840709652 -0.4546647375 -0.4408904095 -0.4592605213 -0.4770946352 -0.4512149995 -0.4933167020 -0.5051462095 -0.4508823248 -0.4954329719 -0.5085502079 -0.4956868053 -0.4245198115 -0.5216521638 -0.4534616738 -0.4802830222 -0.5229877769 -0.4628669423 -0.5054561656 -0.4994102851 -0.5040349236 -0.5076551511 -0.4837252397 -0.4946842543 -0.4757646373 -0.4941975975 -0.4763496471 -0.4381320082 -0.4087245247 -0.5491097378 -0.4719472824 -0.4957200323 -0.4453057958 -0.4487083925 -0.5166547964 -0.4079928272 -0.4653806115 -0.5241798774 -0.5061444326 -0.4476263982 -0.5097027864 -0.5420387643 -0.5299166170 -0.5115710860 -0.5099114666 -0.4541853828 -0.5179577662 -0.4908297997 -0.4863980807 -0.5057905262 -0.4751032711 -0.4710526498 -0.4955869698 -0.5035626145 -0.4899923900 -0.5040968834 -0.4939650320 -0.4984355061 -0.4595051518 -0.4795702325 -0.5211627027 -0.4322781667 -0.4989622212 -0.5139536451 -0.5167481648 -0.4724504430 -0.4879421517 -0.4693417476 -0.4925922289 -0.4738070276 -0.4655859843 -0.4820153597 -0.5077502410 -0.5134911807 -0.4397945071 -0.5278956051 -0.4881372228 -0.4774339470 -0.4994078203 -0.4690457224 -0.4547677965 -0.4340385453
-0.4693396179 -0.4693396179 -0.5046594932 -0.4893719363 -0.5115951988 -0.4777773992 -0.4964521241 -0.4450473551 -0.4415904980 -0.4848072897 -0.5123036686 -0.4877176307 -0.4898930595 -0.4951107882 -0.4902372817 -0.5080576815 -0.4994043306 -0.4592382679 -0.4819804212 -0.4861837105 -0.4458605815 -0.4427893916 -0.4587431974 -0.4775740592 -0.4511097098 -0.4978679807 -0.5024892418 -0.4503523053 -0.4935251055 -0.5082166146 -0.4955737873 -0.4245205267 -0.5211290779 -0.4515957890 -0.4462714610 -0.5264106718 -0.4625811002 -0.5688077215 -0.5010527724 -0.5039917253 -0.4992164698 -0.4829127895 -0.4934532951 -0.4877758486 -0.4905898088 -0.4767408373 -0.4538806638 -0.4084064019 -0.4757541925 -0.4937615622 -0.5131135281 -0.4960038676 -0.4606352394 -0.5155685639 -0.4183427001 -0.4664614053 -0.5208449987 -0.5071410512 -0.4428565350 -0.5096716521 -0.5430593574 -0.5293737344 -0.5084454508 -0.5105586102 -0.4560846971 -0.5194871982 -0.4907252928 -0.4863319890 -0.5069551026 -0.5028082124 -0.4707244898 -0.4574654844 -0.5040110384 -0.4897808564 -0.5041014258 -0.4898581842 -0.5100089351 -0.4475350881 -0.4542279549 -0.5202405065 -0.4303259638 -0.4983770850 -0.4974444835 -0.4996946883 -0.4715624999 -0.4884389369 -0.4673338685 -0.4848635432 -0.4737196431 -0.4584470145 -0.4813716484 -0.5081599416 -0.5125524485 -0.4359164657 -0.5255568011 -0.4876908791 -0.4829142231 -0.4978656088 -0.4673626460 -0.4457814683 -0.4150837601
-0.4922613278 -0.4922613278 -0.5057072880 -0.4881848862 -0.5087095967 -0.4784392891 -0.4873518064 -0.4482030597 -0.4411685708 -0.4883328872 -0.5124747350 -0.4854722065 -0.4885777727 -0.4924244745 -0.4887290816 -0.5072919690 -0.5197869174 -0.4506494498 -0.4711315474 -0.4887165048 -0.4392517915 -0.4449157293 -0.4098502406 -0.4782869491 -0.4509822566 -0.5023059692 -0.5023364769 -0.4496622452 -0.4912979319 -0.5079929759 -0.4954866627 -0.4245207388 -0.5205929450 -0.4483549704 -0.4389110146 -0.5296197315 -0.4622965560 -0.5217556582 -0.4993255605 -0.5039780173 -0.5118391687 -0.4825504571 -0.4918818527 -0.4875841844 -0.4471986867 -0.4789567432 -0.4442398302 -0.4078230976 -0.4758886821 -0.5047078913 -0.5330533451 -0.5063062117 -0.4838454994 -0.5135458279 -0.4527287992 -0.4692007515 -0.5371903805 -0.5079203708 -0.4485672477 -0.5100001813 -0.5448784634 -0.5223883495 -0.5052371587 -0.5110690515 -0.4580951274 -0.5204468921 -0.4906199106 -0.4859350974 -0.5080783515 -0.4871524929 -0.4703192671 -0.4575186494 -0.5047358786 -0.4896505091 -0.5041119354 -0.4852448395 -0.5159515760 -0.4397578210 -0.4562042151 -0.5070516847 -0.4294480523 -0.4979869574 -0.4937796597 -0.4873615527 -0.4695350597 -0.4887815261 -0.4667325249 -0.4785628837 -0.4735985947 -0.4535713400 -0.4807730027 -0.5084988360 -0.5116972575 -0.4343011098 -0.5225079580 -0.4879342209 -0.4944050268 -0.4962083737 -0.4647856554 -0.4403463178 -0.4181985944
-0.4892167483 -0.4892167483 -0.4845900493 -0.4833822143 -0.5098424885 -0.4919857741 -0.4907739412 -0.4511057686 -0.4409946357 -0.4914026942 -0.5127236678 -0.4861476601 -0.4875261542 -0.4933156854 -0.5182842706 -0.5338056468 -0.4955374849 -0.4462400286 -0.4576652818 -0.4984028315 -0.4373339531 -0.4470277084 -0.3861347729 -0.4792390587 -0.4508246980 -0.5062952892 -0.5018689634 -0.4486139832 -0.4885131110 -0.5078906485 -0.4954194585 -0.4245208492 -0.5200654499 -0.4453046352 -0.4309665231 -0.5320242319 -0.4623374920 -0.5138737958 -0.4965698872 -0.5039488909 -0.4662770506 -0.4825314090 -0.4894733668 -0.4873216911 -0.4576340256 -0.5242459914 -0.4321584751 -0.4073548804 -0.4756054380 -0.5177944440 -0.5413175356 -0.5099297781 -0.4958193281 -0.5103889064 -0.5143583096 -0.4756254999 -0.5045096046 -0.5083924592 -0.4584773353 -0.5109014705 -0.5463507579 -0.4727297228 -0.5018597802 -0.5115255224 -0.4598662344 -0.5210644054 -0.4905074440 -0.4887589754 -0.5093141995 -0.4718626851 -0.4698070581 -0.4576991457 -0.5058814776 -0.4896124738 -0.5041232134 -0.4805504485 -0.5181660150 -0.4392778327 -0.4372555138 -0.4973481099 -0.4284035658 -0.4976569978 -0.4938302673 -0.4639773751 -0.4659709851 -0.4889834190 -0.4669950002 -0.4732180063 -0.4734287383 -0.4502317579 -0.4801693672 -0.5086067627 -0.5109752917 -0.4340556164 -0.5185509528 -0.4885867097 -0.5035276198 -0.4944413936 -0.4529006558 -0.4247817906 -0.4214760658
-0.4937537727 -0.4937537727 -0.4742460914 -0.4619495574 -0.5103237853 -0.4619829223 -0.4916461560 -0.4535444868 -0.4410345091 -0.4936795858 -0.5130603986 -0.4877335468 -0.4867130936 -0.4990241179 -0.5185283008 -0.5388986743 -0.5047019403 -0.4473349844 -0.4458488164 -0.5209563623 -0.4418936966 -0.4488408242 -0.3865513525 -0.4803684877 -0.4506296519 -0.5097328474 -0.4992121004 -0.4465504660 -0.5079383433 -0.5079126360 -0.4953677526 -0.4245209727 -0.5195894952 -0.4432298637 -0.3864866767 -0.5335025219 -0.4636153290 -0.4802072892 -0.5060940423 -0.4995830096 -0.4567444308 -0.4828099048 -0.4852689091 -0.4871429631 -0.5010371862 -0.5281398488 -0.4210569353 -0.4070816104 -0.4809053791 -0.5232692773 -0.5427451386 -0.5113434675 -0.5664055909 -0.4906845333 -0.5192983848 -0.4953549857 -0.4931554931 -0.5084351879 -0.4209962543 -0.5132655584 -0.5431845759 -0.4549285448 -0.4983167440 -0.5119734434 -0.4613224906 -0.5214792870 -0.4903753313 -0.5000345898 -0.5111213709 -0.4738543760 -0.4691732337 -0.4580894028 -0.5075984102 -0.4896725367 -0.5030249838 -0.4763573536 -0.5163394880 -0.4452895575 -0.4407722169 -0.4959351531 -0.4252323232 -0.4961781267 -0.4936334109 -0.4473116370 -0.4552735110 -0.4888158416 -0.4677353916 -0.4676485167 -0.4731673257 -0.4479058914 -0.4794936221 -0.5082594562 -0.5104483955 -0.4344810571 -0.5134342100 -0.4892746557 -0.5068275564 -0.4926059025 -0.4325299432 -0.4226825709 -0.4239852398
-0.4814961687 -0.4814961687 -0.4753372821 -0.4498723328 -0.5078826915 -0.4619891581 -0.5017343257 -0.4555324002 -0.4416947088 -0.4956255306 -0.5134441766 -0.4855604115 -0.4860892616 -0.4497524394 -0.5185934027 -0.4364358525 -0.5094303052 -0.4527177619 -0.4446838572 -0.5293611519 -0.4903771792 -0.4500937787 -0.3865946705 -0.4914714187 -0.4503961468 -0.5309179614 -0.4877224134 -0.4414796608 -0.5381067403 -0.5080734652 -0.4953283318 -0.4245211222 -0.5182434808 -0.4419653712 -0.3589180432 -0.5337605744 -0.4678871201 -0.4608675812 -0.5009766460 -0.3855384511 -0.4561768588 -0.4833716712 -0.4778139975 -0.4868340183 -0.4571702772 -0.5471447141 -0.4116356359 -0.4072726348 -0.4979574406 -0.5282936259 -0.5415775252 -0.5137114529 -0.5777524018 -0.4724368842 -0.5008674486 -0.4978195569 -0.4363943771 -0.5077709898 -0.4228174288 -0.5259011033 -0.5245245565 -0.4545287338 -0.4948064367 -0.5124179861 -0.4624507942 -0.5217783831 -0.4903050836 -0.5040217441 -0.5144635473 -0.4746314371 -0.4684490731 -0.4587795241 -0.5063351653 -0.4898271854 -0.4954559238 -0.4731391494 -0.5014625452 -0.4565021625 -0.4444251835 -0.5073899266 -0.4163296978 -0.4824030582 -0.4940438251 -0.4397424223 -0.4357861053 -0.4891333298 -0.4686283891 -0.4614292390 -0.4726951413 -0.4223141141 -0.4786406235 -0.5071285188 -0.5102055919 -0.4348632798 -0.5068106977 -0.4897346392 -0.5081292325 -0.4907929573 -0.4268073165 -0.4215505915 -0.4257383914
-0.4618024959 -0.4618024959 -0.4391513832 -0.4448662670 -0.4760541533 -0.4619880656 -0.5199386711 -0.4569559386 -0.4535562629 -0.4955582814 -0.5135060421 -0.4797120783 -0.4855930225 -0.3483631234 -0.5167159795 -0.4491591987 -0.5105546352 -0.4621877843 -0.4445727840 -0.5299419119 -0.4542474366 -0.4506669320 -0.3857265401 -0.4957923403 -0.4501072862 -0.5329048149 -0.4607374681 -0.4282021682 -0.5374280587 -0.5084109592 -0.4952991084 -0.4245212713 -0.4940438928 -0.4412067722 -0.3513053494 -0.5322877524 -0.4750380095 -0.4560765917 -0.4923817524 -0.4499532372 -0.4551934376 -0.4841498713 -0.4671218211 -0.4851466098 -0.4551930856 -0.5558747266 -0.4028364963 -0.4092653984 -0.5234320348 -0.5502122605 -0.5395447871 -0.5232099316 -0.5638568018 -0.4726007784 -0.4732526991 -0.5005173547 -0.4155676709 -0.5054920155 -0.4373539103 -0.5568642684 -0.4881354198 -0.4540687190 -0.4917511749 -0.5128149407 -0.4632551630 -0.5220236093 -0.4993613351 -0.5078803180 -0.5198604633 -0.4801514928 -0.4679022541 -0.4739655255 -0.4728752743 -0.4900592638 -0.4954305882 -0.4710326589 -0.5127508011 -0.4693814293 -0.4468235931 -0.4976684316 -0.4095982489 -0.4543727478 -0.5016356519 -0.4368976334 -0.4213847078 -0.5092455019 -0.4694554761 -0.4549818157 -0.4717441084 -0.4099468625 -0.4774315194 -0.5047014299 -0.5104628160 -0.4347954457 -0.4664657510 -0.4896720592 -0.5093938352 -0.4891719813 -0.4242661021 -0.4206297776 -0.4268809802
-0.4600046463 -0.4600046463 -0.4853653851 -0.4415026864 -0.4731998036 -0.4619824340 -0.4683349860 -0.4573015124 -0.4185531367 -0.4879535709 -0.5004439907 -0.4814634017 -0.4851843647 -0.3389633041 -0.5100899737 -0.4493947493 -0.5111539327 -0.4833879445 -0.4445204672 -0.5159375392 -0.4434041900 -0.4508870022 -0.3830610399 -0.4853264391 -0.4494403252 -0.5329634398 -0.4419796746 -0.4058505033 -0.4356560947 -0.5089639381 -0.4952796049 -0.4245213632 -0.4522645004 -0.4407445966 -0.3511836612 -0.5280087715 -0.4859820632 -0.5074298734 -0.4878025341 -0.4489069969 -0.4530244957 -0.4850173496 -0.4581642155 -0.4720004535 -0.4917930504 -0.5577354737 -0.3945107125 -0.4188334212 -0.5363175386 -0.5702776919 -0.5374210521 -0.5299677726 -0.5538494197 -0.4755481151 -0.4647944644 -0.5004401761 -0.4068098079 -0.4969238597 -0.4514208983 -0.5556959745 -0.4818008458 -0.4541967031 -0.5346382282 -0.5130514507 -0.4639746926 -0.5222720670 -0.4739357428 -0.5146975031 -0.5232914519 -0.5463446311 -0.4686766771 -0.4048921822 -0.4747537553 -0.4903346194 -0.4954391103 -0.4698591678 -0.5229178888 -0.4787074858 -0.4686744835 -0.4968844637 -0.4070406800 -0.4388329956 -0.4966005857 -0.4368731123 -0.4079755414 -0.4961424615 -0.4700866448 -0.4497911487 -0.4699511056 -0.3970462806 -0.4755571706 -0.5001551933 -0.5120383597 -0.4346366059 -0.4543306480 -0.4806528779 -0.5117810621 -0.4881450104 -0.4217102749 -0.4195341337 -0.4275828975
-0.4618312002 -0.4618312002 -0.4633614588 -0.4387617151 -0.4639014452 -0.4619707476 -0.4554723974 -0.4114339817 -0.4091840276 -0.4784418509 -0.3070176882 -0.3839668409 -0.4849776376 -0.3367505244 -0.5018325029 -0.4467050661 -0.4454403679 -0.4494427114 -0.4445012926 -0.4451271400 -0.3761722701 -0.4640902773 -0.3766264767 -0.4137900665 -0.4455496662 -0.5330749898 -0.4359796489 -0.3934217289 -0.3950762363 -0.4739316255 -0.4955973217 -0.4245212917 -0.4003017086 -0.4404575826 -0.3519261750 -0.5203902253 -0.4484334598 -0.4210285078 -0.4856976449 -0.3987808683 -0.4468853178 -0.4857828798 -0.4546933539 -0.4111183061 -0.4440690044 -0.5312941112 -0.3712691547 -0.4764428377 -0.4049675115 -0.5577069685 -0.5094590164 -0.4898424131 -0.4888877952 -0.5151963396 -0.4388932855 -0.4769976832 -0.4106105155 -0.4854877006 -0.4383549694 -0.3299910230 -0.5016180120 -0.4841840190 -0.5294492945 -0.5068216038 -0.5103876975 -0.5225962806 -0.4810488640 -0.5212552375 -0.5315556673 -0.5276685523 -0.4724631800 -0.4137602926 -0.4775997048 -0.4905960986 -0.4954472040 -0.4693165533 -0.5171531715 -0.4832336342 -0.4888129450 -0.4700248941 -0.4055522722 -0.4258046379 -0.4885789499 -0.4384198595 -0.4092593035 -0.4308511366 -0.4704271336 -0.4463457175 -0.4671393544 -0.4028587592 -0.4724918998 -0.4918917308 -0.4894263482 -0.4015061133 -0.4351697465 -0.4765517370 -0.5170614834 -0.4888205240 -0.4188324756 -0.4175339385 -0.4279939244
-0.4046378382 -0.4046378382 -0.3884212549 -0.3849094868 -0.4564022758 -0.4619511200 -0.3866886041 -0.3053940759 -0.4089474545 -0.4814892619 -0.3031469633 -0.4099490704 -0.4851571213 -0.3548551684 -0.4986712398 -0.4449576864 -0.4039433685 -0.4226035406 -0.4007742059 -0.3498336210 -0.2031287763 -0.3656322819 -0.3199916042 -0.3813599086 -0.4207666456 -0.5333128802 -0.3845089405 -0.4480403842 -0.4020130413 -0.4636843865 -0.5680971976 -0.4245208423 -0.4002419054 -0.4402752070 -0.3532507268 -0.5176033161 -0.4613229139 -0.4037994052 -0.4845816944 -0.4295892339 -0.4299689034 -0.4130849451 -0.4545821288 -0.4209587100 -0.4299431741 -0.4274114558 -0.3680239804 -0.5045891990 -0.4102575096 -0.4520736837 -0.4814129924 -0.4627046073 -0.4300655782 -0.4490955109 -0.3753426069 -0.4449055888 -0.4230230423 -0.5067558007 -0.4063793380 -0.3747571789 -0.5139531864 -0.3776650796 -0.4614889329 -0.3676817664 -0.4223293273 -0.5231018665 -0.4453198418 -0.5141608902 -0.5297885083 -0.5182187732 -0.4585279738 -0.4151152482 -0.4793505635 -0.4906898144 -0.4956246443 -0.4691250914 -0.5033762502 -0.4849062074 -0.4381096197 -0.4623375384 -0.4042042319 -0.4264263451 -0.4410798555 -0.4418896421 -0.4266651951 -0.4045862262 -0.4704295566 -0.4341680665 -0.4614112243 -0.4007611199 -0.4672949513 -0.4422456730 -0.4470037725 -0.3927552167 -0.4072277242 -0.4716272868 -0.5218337667 -0.4935898962 -0.4161053644 -0.4128687379 -0.4282281250
-0.3936253292 -0.3936253292 -0.3731146893 -0.3303141631 -0.4373703235 -0.4619266871 -0.3770933393 -0.2781209450 -0.3566120660 -0.3521961056 -0.3024663471 -0.3554197940 -0.4681778934 -0.3113845390 -0.5011911737 -0.4331567157 -0.3199051241 -0.3827445944 -0.3985007438 -0.3300246642 -0.1939025338 -0.3123516301 -0.3060854036 -0.3266246033 -0.3971048325 -0.4516710917 -0.3423317859 -0.4526418191 -0.4021333949 -0.4690314532 -0.5727764040 -0.4245196270 -0.3999790225 -0.4400319277 -0.3574661852 -0.5108542368 -0.4546611278 -0.3281044795 -0.3921150903 -0.3902055287 -0.4076912082 -0.3472012308 -0.4335562641 -0.3909892001 -0.2489658860 -0.3108621946 -0.3233339910 -0.4574484900 -0.4635473552 -0.4224466904 -0.3387361276 -0.3978794151 -0.2005281641 -0.4188120953 -0.2867464519 -0.4068684287 -0.3587696591 -0.2413520394 -0.3955504222 -0.3352760581 -0.4545096242 -0.3717044888 -0.4759935995 -0.1920527090 -0.3644428935 -0.3160625075 -0.4032708287 -0.4694623654 -0.4490224093 -0.4751939816 -0.4304209365 -0.3250822967 -0.4187065706 -0.4895884340 -0.5740590902 -0.4688421196 -0.4923804296 -0.4854320590 -0.4042536632 -0.4498647117 -0.4026858575 -0.4266809117 -0.4066717275 -0.4532901049 -0.4224787151 -0.3623904368 -0.4703753767 -0.3536254736 -0.4337552844 -0.3980731399 -0.4597966962 -0.3536453790 -0.4096284901 -0.3879082964 -0.3943749962 -0.4289044337 -0.4513822708 -0.5132167901 -0.4200371452 -0.4036521424 -0.4281629934
-0.2193392194 -0.2193392194 -0.2095595784 -0.2479663285 -0.2807102858 -0.4104948272 -0.3515098330 -0.2463270684 -0.1958748757 -0.2232751727 -0.2455053662 -0.3149761890 -0.2631098333 -0.1961041931 -0.4427516035 -0.3869684307 -0.2411620372 -0.3791958212 -0.3416688196 -0.2612039673 -0.2131343368 -0.2368356862 -0.2885488099 -0.2304279260 -0.1535690568 -0.4432880097 -0.3112521037 -0.4808839664 -0.3504816363 -0.4326549524 -0.5372126070 -0.4245245065 -0.3355374436 -0.3006019884 -0.3518725806 -0.2994938982 -0.2034862794 -0.1735863567 -0.1921085842 -0.2812463101 -0.2999484420 -0.2639963240 -0.2192344878 -0.1574277917 -0.0472052010 -0.1387888996 -0.3194448217 -0.3241620338 -0.3525055257 -0.2475295936 -0.2672348579 -0.2028737440 -0.0594352936 -0.3395771512 -0.2175534484 -0.1932228702 -0.2492593658 -0.1392247559 -0.3219110556 -0.2699081573 -0.3449322570 -0.1893034865 -0.3117829130 -0.1798075625 -0.3197456353 -0.2407582942 -0.2000257529 -0.2698550439 -0.2328193464 -0.2092243415 -0.2417788739 -0.2058669035 -0.4246441799 -0.2341464050 -0.4264226564 -0.4297092078 -0.4536047502 -0.4395037922 -0.3837494177 -0.4161794033 -0.4009545915 -0.4089233702 -0.4065752050 -0.2603667575 -0.4169291882 -0.3242645615 -0.3708651281 -0.3041110819 -0.0538124754 -0.3614814913 -0.4210925511 -0.1025171756 -0.2442209222 -0.3953924071 -0.3672413127 -0.3330718420 -0.0873456468 -0.2004717349 -0.4217380280 -0.4143718059 -0.4000973511
0.0158920754 0.0158920754 0.1727462663 -0.1377933821 0.1462145081 -0.2841766411 -0.1907404641 -0.1200163706 0.1228507461 -0.0089111957 -0.1102897927 -0.0163399825 -0.0271547383 -0.0308725791 0.0202802003 0.0586171379 -0.0827654095 0.0305839557 0.0082571032 -0.0015335679 -0.1398398895 0.0574715217 -0.1567547430 -0.1144883775 0.0517648164 -0.0570283885 -0.1169882363 0.0932876037 0.4149021679 0.1269209672 0.3419103988 -0.3935863646 0.1361527500 0.0677051066 -0.1831922028 0.2302731703 0.1528715751 -0.1681601036 -0.0290800530 -0.0427191574 -0.0606660856 -0.0908211623 0.1867686246 0.0474603304 0.0924018297 0.0425105597 0.0003874046 -0.1181308224 -0.0669752649 -0.0286359450 -0.0535355437 0.0251421297 0.0051297925 -0.0659494976 0.0073229370 -0.1547295402 -0.0386496052 0.2131761721 0.0618949569 -0.2121541414 -0.1535247926 0.0169787249 0.0370942583 -0.0717124693 0.0394342286 0.0815119526 -0.0185474116 -0.1641084035 0.0169296763 -0.2268741145 0.1633601848 0.4419748846 -0.0555867784 0.3842526907 0.1294903395 0.2077835688 0.2113211067 0.3615125904 -0.3543618811 0.0712745828 -0.4039454709 -0.0005696108 -0.1170327949 0.0771303790 -0.2293857920 0.0572810687 0.0745098747 0.1320897866 0.1596241674 0.0232604803 0.2608799142 -0.0116332749 -0.0759177864 -0.0134455324 0.0284149099 -0.2366331905 0.0060119901 0.1540556005 0.2123116848 -0.0225706982 -0.1736753776
0.4339415250 0.4339415250 0.3510848093 0.4043642629 0.3061575278 0.3770418296 0.2675472651 0.2558696478 0.4315796191 0.1308191319 0.1428503247 0.1904873376 0.3024494256 0.1919563108 0.3173787608 0.2021301996 0.0687166214 0.3142458507 0.3240102376 0.0932236063 0.1587116691 0.1760230468 0.2944654121 0.2528752735 0.2620775168 0.3708676469 0.2160220570 0.2123970256 0.4126225239 0.4042731297 0.4707469517 0.2443510239 0.4242675237 0.2939484376 0.1327476977 0.3122807627 0.2676943750 0.1425198873 0.3787971669 0.1831050546 0.1083490901 0.1645059261 0.2820342460 0.2633001672 0.2656854311 0.3393564440 0.2064745042 0.2860971753 0.2602661997 0.2366507085 0.2353866981 0.2665325051 0.1429996954 0.2932662203 0.3165080751 -0.0058942056 0.2289305326 0.3532053479 0.4096083240 0.1774070486 0.1144628143 0.2837943410 0.3344745434 0.2020816892 0.2784729168 0.2817122264 0.2634736046 0.4504203987 0.3584106281 0.3502854141 0.3229102033 0.4363201499 0.4026001414 0.3817435096 0.2946670174 0.3824646944 0.4414348479 0.4226024543 0.4648836712 0.4614771121 0.2738188958 0.3697473860 0.3831628570 0.4279408171 0.2760676787 0.2107434430 0.1611518177 0.3626333362 0.2626181248 0.1967838038 0.3704716837 0.1203217802 0.2439547872 0.2230311428 0.4358897156 0.3007182383 0.2324040859 0.3792207405 0.3865666791 0.2609890830 0.3516579270
0.4536934975 0.4536934975 0.3968137194 0.4166185135 0.3525071734 0.4442942619 0.3320081577 0.4844619465 0.4514528365 0.3550111849 0.3236215447 0.5502714155 0.3826341836 0.3840270417 0.3984378637 0.4403276568 0.4310680636 0.4344327142 0.4362441920 0.2991669706 0.3338627522 0.2182920284 0.4809057706 0.4306567775 0.2971131909 0.3914746664 0.2381953268 0.3255610523 0.4124611638 0.4096426385 0.4705673962 0.4797531079 0.4438821427 0.2829626354 0.4061130565 0.4678854175 0.3104952425 0.4754506681 0.4737436893 0.3442633135 0.2640678489 0.3469695174 0.4436717697 0.3942707202 0.2510716014 0.4248013002 0.2573351577 0.3838776039 0.3741725516 0.3326382422 0.3583638350 0.3699025754 0.3705428595 0.3621505562 0.3792691851 0.3921115184 0.4542903731 0.4926230447 0.3946929802 0.3381384026 0.4018893519 0.3911380067 0.4396775206 0.4060527623 0.4635547316 0.3912640161 0.4779298516 0.5374000101 0.4009734979 0.3887418408 0.3608990690 0.4415110779 0.4733095379 0.3776947932 0.3475178484 0.3760538760 0.5110310644 0.4695985986 0.4674369279 0.4147313601 0.5030931187 0.4249483419 0.4795473192 0.4225500192 0.4933009228 0.3560935881 0.2685251986 0.3845143597 0.4959824164 0.3481380191 0.4003765737 0.2174331825 0.4056488314 0.3288740670 0.4650993983 0.3848758744 0.3490422985 0.4221415517 0.4478194886 0.3939035935 0.4516995118
0.5058449586 0.5058449586 0.3986305739 0.4160599121 0.3899910186 0.5087892134 0.3419426909 0.4982992301 0.4514955240 0.3973793825 0.4257026461 0.5406473373 0.4577266419 0.4666336846 0.4660978936 0.4665885391 0.4867875314 0.4851093935 0.4495739178 0.4637740218 0.3737478152 0.4878073028 0.4843178541 0.4884123439 0.3183144253 0.3919415561 0.4257741592 0.3508561104 0.4154905213 0.4076325904 0.4698995936 0.4758024161 0.4325263507 0.3610598819 0.4003036809 0.4670563747 0.3376242300 0.4810219994 0.5097477533 0.4654977922 0.4885965238 0.4718951514 0.4834219594 0.3931620286 0.5161188522 0.4541649658 0.3875939650 0.4448880151 0.4346765014 0.4086348851 0.5194547576 0.4989774856 0.3750237102 0.5006427867 0.4853355616 0.4926951840 0.4569352424 0.5014932479 0.4318495030 0.3638503517 0.4248945692 0.4203873549 0.4759149601 0.4347414785 0.4799247835 0.3950098173 0.4840225159 0.5363365220 0.4334502089 0.4354102472 0.3684792651 0.4423829079 0.5105041683 0.3750695000 0.4285971236 0.3764263526 0.5244747343 0.4750457695 0.4658397648 0.4345245767 0.5183818751 0.4230152024 0.4648781614 0.4005370156 0.5010016700 0.4732757720 0.3572926207 0.3953917222 0.5052519916 0.4550310329 0.4040342579 0.4941391439 0.4590758410 0.3960940169 0.4827888563 0.4211254828 0.4107358428 0.4408075980 0.5484416892 0.3980096942 0.4607332764
0.5093118867 0.5093118867 0.3999989308 0.4143485967 0.3926067071 0.5067037967 0.3752971206 0.4995758465 0.4510591349 0.3934980607 0.4654220129 0.5410803965 0.4650887979 0.5095715233 0.5061657065 0.4656862152 0.4887200381 0.4838151117 0.4863513429 0.4813411198 0.3883643488 0.5307473927 0.4650527310 0.4936173698 0.3502257657 0.4366849648 0.4710965000 0.3362711962 0.4174020844 0.4040141174 0.4688298002 0.4747745908 0.4297360063 0.4147163305 0.4279500533 0.4647876438 0.3289560787 0.4909429846 0.5023493361 0.4779022357 0.5035647524 0.4831532171 0.4933453815 0.4548951436 0.5066491424 0.4541478134 0.4361049727 0.4858886835 0.4340879556 0.4891132910 0.5219372047 0.5361075879 0.3805618547 0.5053009612 0.4922705219 0.5161223713 0.5078965129 0.3930133160 0.4320770137 0.3760579113 0.4273922319 0.4273205693 0.4753292667 0.5388852455 0.5422745200 0.3833819033 0.4886449327 0.5352625796 0.4508627560 0.4398891781 0.4212147893 0.4426848675 0.5026071603 0.3733018875 0.4284771508 0.3789645413 0.5202737279 0.4748513524 0.4681994939 0.4551647810 0.5097807795 0.4232947122 0.4610231492 0.4405874654 0.5051254294 0.4863956917 0.3734816902 0.4034084554 0.5200329398 0.4763978181 0.4126754421 0.5023380348 0.4665532803 0.4877706077 0.4972923842 0.4375279158 0.4428930276 0.4539767077 0.5351248738 0.4066103926 0.4577634400
0.5089636084 0.5089636084 0.4011540398 0.4135144588 0.4014001385 0.5071150683 0.4000436587 0.4990731693 0.4501894949 0.4646301273 0.4702798779 0.5096592021 0.4650779404 0.5133723147 0.4989320890 0.4662391467 0.4907601546 0.4892737271 0.4999661380 0.4888207292 0.4239919721 0.5300662619 0.4598459129 0.4934414052 0.4315043360 0.4927796875 0.5280964221 0.3963364498 0.4187743196 0.4751359673 0.4669850677 0.4745367926 0.4619775341 0.3997411018 0.4485244347 0.4640502298 0.4710600013 0.4936857583 0.5018786196 0.4933605859 0.5251596128 0.4848417069 0.5114092400 0.5081059236 0.4512125274 0.4533823985 0.4577256641 0.4923797289 0.5429837274 0.4573926011 0.4984572462 0.5432406129 0.4255715626 0.5371550468 0.5217275778 0.5306074479 0.5029823034 0.3968795276 0.4336802124 0.3912430197 0.4556073423 0.4458618978 0.4675424141 0.5413905851 0.5448854100 0.4395003799 0.4907578188 0.5344551926 0.4542916471 0.4639701003 0.4461851553 0.4432523334 0.4665427788 0.3739188187 0.4201646774 0.3812516191 0.4926597923 0.4740930386 0.4705949584 0.4603581029 0.5047409772 0.4453564282 0.4673693088 0.4435761983 0.5079059646 0.4481209732 0.3789407199 0.4098545067 0.5371396799 0.4834053455 0.4589348350 0.5011431153 0.4678447055 0.4986317876 0.5147739572 0.4695555421 0.4934405070 0.4950518925 0.5457221271 0.4000549615 0.4556783717
0.5013887517 0.5013887517 0.4023567522 0.4135088110 0.5761636698 0.5071676075 0.4083073307 0.4967918178 0.4299517361 0.4529804662 0.5181296489 0.4759887755 0.4650399375 0.5143590909 0.5456037130 0.4691580171 0.4984465157 0.4881383346 0.5082587663 0.4920890758 0.4873956758 0.5298831249 0.4590879951 0.4933921412 0.4723465713 0.5109080519 0.5379505818 0.4269714963 0.4198195555 0.5279373008 0.4638565376 0.4945442506 0.4829012145 0.4019818756 0.5017165995 0.4659144627 0.4958797889 0.4945810805 0.4917285476 0.4771303373 0.5293035608 0.4842076090 0.5168219295 0.5163840784 0.4396434185 0.4537915965 0.5206049562 0.5030715883 0.5404370829 0.4625333444 0.5400423923 0.5470738930 0.4908657085 0.5705370817 0.5280152154 0.5347712829 0.5107951670 0.4095692978 0.4453652213 0.3949055468 0.4879723672 0.4461774859 0.5138267636 0.5415033534 0.5453804157 0.4721588338 0.4922541264 0.5422858430 0.4626059355 0.4875280621 0.4430128855 0.4445235489 0.4419708495 0.3842212435 0.4053151770 0.3886253806 0.4968030042 0.4773949008 0.4725333553 0.4651347447 0.4904390340 0.4515774599 0.4809180202 0.4731209979 0.5101202864 0.4338049620 0.3975631424 0.4156779836 0.5418106372 0.5006500530 0.4649753104 0.5058733098 0.4675461015 0.5002837664 0.5276225098 0.5298809099 0.5055155651 0.4932756486 0.5186472815 0.4046271371 0.4590532122
0.4967380085 0.4967380085 0.4035797801 0.5897952286 0.5883189813 0.5071778727 0.4176259867 0.4662836379 0.3971352611 0.4474433361 0.5196878141 0.5351725817 0.4650309145 0.5045960033 0.5432711055 0.4778345836 0.5034698613 0.4864054699 0.5238842628 0.5023441046 0.4794657757 0.5297973066 0.4593190488 0.4960235350 0.5454434850 0.5236962297 0.5430925417 0.4338413862 0.4204457199 0.5300014357 0.4592444463 0.5473445984 0.4452388275 0.4280986985 0.5043328489 0.4710032546 0.5029692307 0.4948350142 0.4691120353 0.4502766387 0.5654498829 0.5527096044 0.5178569553 0.5328918518 0.4825924633 0.4563488549 0.5233065519 0.5064671236 0.5386998704 0.4598422109 0.5550006974 0.5498271090 0.4973895325 0.5758458841 0.5298453468 0.5247142971 0.5464438727 0.4717499544 0.5088222351 0.5043282544 0.5059412605 0.4768730485 0.5371716724 0.5416465607 0.5458731826 0.4787426416 0.4941294158 0.5481595970 0.4779695016 0.4946880982 0.4949585923 0.4471575501 0.4563797400 0.4179422668 0.4156791777 0.4898259140 0.4983159498 0.4919992329 0.5056818709 0.4884977461 0.5060874521 0.4983216019 0.5136727911 0.4892772864 0.5120237330 0.4877107313 0.5278085786 0.4246632103 0.5636340574 0.5067205656 0.5049281402 0.5353240739 0.5458445589 0.5015268639 0.5395187266 0.5593688569 0.5100909612 0.4900458789 0.5363173897 0.4274432944 0.4774935650
0.4879893745 0.4879893745 0.4048185907 0.5917435417 0.5921415185 0.5071516821 0.4746635829 0.4615843032 0.4511292361 0.4918463851 0.5204587930 0.5619879786 0.4650584146 0.5100260864 0.5329491236 0.4874580796 0.5324471749 0.5048068628 0.5295666355 0.5121357660 0.4922039960 0.5296693479 0.4775661051 0.4517646098 0.5629390157 0.5245224000 0.5582996071 0.4346706523 0.4205357161 0.5305249995 0.4541946249 0.5704905642 0.4368367202 0.5361315647 0.5028758830 0.4784970674 0.5053918290 0.4947627358 0.4686160445 0.4557974192 0.5725503523 0.5748970597 0.5149848840 0.5340669382 0.4838568966 0.4615306143 0.5226288113 0.4964561000 0.5378581903 0.4703662617 0.5615194025 0.5520992528 0.5542647783 0.5774436494 0.5308433239 0.5542142938 0.5355422705 0.4825986443 0.5824373797 0.5521163369 0.5171211590 0.5038731018 0.5530955558 0.5418184923 0.5463839472 0.4839157557 0.4997226813 0.5476208162 0.4922621300 0.4964388030 0.5055490173 0.5095936679 0.5365065273 0.5194858427 0.5342564013 0.5476605029 0.4382966956 0.5184402144 0.5057422098 0.5193063664 0.4981605609 0.5080912111 0.5357994704 0.5028846704 0.5130875436 0.5405610957 0.5707012515 0.4671213313 0.6205435537 0.5249379915 0.5024648859 0.5484529462 0.5459622184 0.5051079702 0.5447652439 0.5671384661 0.5507171485 0.4879448460 0.5474270240 0.4720082626 0.5107176489
0.4993847100 0.4993847100 0.4057453884 0.5925476377 0.5936811819 0.5069664219 0.5491501775 0.5562639501 0.5034786575 0.5021708230 0.5208654501 0.5629529789 0.4653922438 0.5164362023 0.5414323299 0.4857686936 0.5198520225 0.5059156395 0.5312967203 0.5160090954 0.4972985458 0.5293852270 0.4844829377 0.4538456241 0.5701169494 0.5243454512 0.5574922972 0.4354723723 0.4206217386 0.5317813975 0.4509361773 0.5706766735 0.5164062401 0.5347681808 0.4850365082 0.4840803168 0.5056620452 0.4944181466 0.5175502793 0.5089564382 0.6181265788 0.6130759847 0.5097681501 0.5408949433 0.5344777593 0.4707170892 0.5481172553 0.5640746946 0.5375170549 0.4644438786 0.5669845033 0.5540452497 0.5569572272 0.5782644123 0.5314432412 0.5641684528 0.5454495890 0.4928564555 0.5851502294 0.5570255388 0.5215250752 0.5161890766 0.5627565246 0.5420179274 0.5468741174 0.4915718530 0.5575655962 0.5469731531 0.5008439288 0.4969327037 0.5017257206 0.5166146187 0.5452706732 0.6349207753 0.5679198251 0.5734262867 0.4551619510 0.4953567781 0.5585451327 0.5464703235 0.4910654130 0.5079919217 0.5295908365 0.5255824159 0.5120944708 0.5612427505 0.5723873499 0.4892795704 0.6372071735 0.5355339864 0.5005958017 0.5558247212 0.5485885594 0.5127668629 0.5474863427 0.5733510663 0.5674141456 0.4873054775 0.5527866693 0.4961438661 0.5221516872
0.5187071869 0.5187071869 0.5443414130 0.5935486169 0.5943389616 0.5060503159 0.6037312596 0.5426608656 0.5495314424 0.5459916931 0.5212178268 0.5632459800 0.4989434531 0.5334992336 0.5414897644 0.5244938248 0.5145078478 0.5207707753 0.5307741367 0.5173298577 0.4970839680 0.5219570560 0.4957264819 0.4573344451 0.5713061933 0.5241648813 0.5568511660 0.4229243253 0.4631634259 0.5188297070 0.4858946356 0.5706802982 0.5819282606 0.5342542427 0.4847770517 0.4834451399 0.5055221017 0.4938122199 0.5756575454 0.5129211320 0.6511013079 0.5528766144 0.5198445032 0.5564055139 0.5399498993 0.5483304356 0.5085580599 0.5768779982 0.5373468252 0.4962105479 0.5728159801 0.5556699435 0.5573096909 0.5787694522 0.5318114080 0.5642088303 0.5384054669 0.5151606421 0.5869223198 0.5660788728 0.5225972489 0.5191493592 0.5657547996 0.5422438356 0.5472982174 0.5022604516 0.5588461650 0.5465878871 0.5053198053 0.4970769330 0.5052739707 0.5420838690 0.5718716814 0.6043078826 0.5993756622 0.5803732008 0.4698591814 0.4803552572 0.5414572237 0.5956280659 0.4860232545 0.5102258733 0.5305814714 0.5472329207 0.5095954073 0.5682508910 0.5674566684 0.5210320470 0.5730841127 0.5385194441 0.5001808860 0.5628471518 0.5563465830 0.5244877284 0.5488785760 0.5893926932 0.5730643680 0.4876632407 0.5337646139 0.5451190880 0.5245057598
0.6036621519 0.6036621519 0.5662453695 0.5947097735 0.5946297258 0.5078864499 0.6108585361 0.5495421650 0.5504475710 0.5407048900 0.5217239020 0.5636715579 0.4674294185 0.5462501798 0.5414946962 0.5301244675 0.5079279271 0.5188860205 0.5226019013 0.5106125932 0.4950386828 0.5227857632 0.5123131131 0.4996024245 0.5713371208 0.5249553031 0.5557335551 0.4871252625 0.5199338335 0.5050943949 0.5853067788 0.5353271079 0.5777251722 0.5498231035 0.4847826712 0.4669372302 0.5053974995 0.5196452663 0.5727574037 0.5160696890 0.5589550216 0.5457684498 0.5878831900 0.5598747792 0.5410094183 0.5167807117 0.4643738925 0.5774440687 0.5372413654 0.5128865312 0.5772719284 0.5569057921 0.5546141064 0.5537128126 0.5320424018 0.5637202971 0.5259679560 0.5435026690 0.5914518942 0.5683545810 0.5233583960 0.5199047079 0.5665941974 0.5424932543 0.5476069959 0.5022711418 0.5589164726 0.5464237090 0.5076920484 0.4970848572 0.5593757162 0.5655770510 0.5740485667 0.6243801739 0.5989827744 0.5878931319 0.4762866922 0.4802962515 0.5236065832 0.6034344246 0.4829947984 0.5288345639 0.5389510675 0.5545840206 0.5090310676 0.5547215527 0.5614728127 0.5457503477 0.6022096812 0.5385151875 0.4993873593 0.5688062314 0.5553726071 0.5320460997 0.5496701636 0.5765830566 0.5528983100 0.4887594677 0.5123323817 0.5457741160 0.5252018189
0.5791437783 0.5791437783 0.5685430299 0.5964426235 0.5947594537 0.5705312153 0.6073306477 0.5504692082 0.5510342470 0.5342073008 0.5230593289 0.5640967078 0.5508121165 0.5349292327 0.5414953822 0.5218019716 0.5368696807 0.5173292852 0.5195705038 0.5073362452 0.4943718170 0.5288792272 0.5185506036 0.5391236132 0.5710831627 0.5320179298 0.5384486226 0.5360067273 0.5570076172 0.4956448050 0.5800469974 0.5397773408 0.6058689598 0.5631616630 0.4847423548 0.5120949448 0.5053702138 0.5352793211 0.5733930133 0.5178739703 0.5535445783 0.5459715671 0.5878627741 0.5597944013 0.5420509025 0.5163223164 0.4491883312 0.5800324334 0.5371828242 0.5268247837 0.5792461287 0.5576424224 0.5531436607 0.5210371629 0.5321911732 0.5640077012 0.5348946466 0.5561507382 0.5979693535 0.5715518804 0.5246854113 0.5219434507 0.5668292084 0.5427613535 0.5477514426 0.5009380044 0.5578420119 0.5464106319 0.5090165308 0.4970141972 0.5699096377 0.6207078291 0.5748101853 0.6023888397 0.5983560183 0.5938354420 0.5452597302 0.4816022020 0.5552719802 0.6044594815 0.4812065360 0.5506997978 0.5756631460 0.5599349418 0.5932969898 0.5429220439 0.5659048077 0.5689477432 0.5997488848 0.5385882479 0.5505835130 0.5734462466 0.5508949987 0.5578397524 0.5498312123 0.5927179779 0.5363481727 0.4907343104 0.5138834446 0.5412384470 0.5246621586
0.5646093861 0.5646093861 0.5687527382 0.5995116453 0.5948170829 0.5727719271 0.6071571952 0.5480657195 0.5515258380 0.5287398782 0.5437416592 0.5656117356 0.5480451547 0.5460602595 0.5414935481 0.5345033029 0.5641497838 0.5163461362 0.5240734728 0.4715200450 0.4871246446 0.5297879935 0.5205294403 0.5977423328 0.5707926813 0.5376975890 0.5438483707 0.6001147478 0.5469433701 0.4983200935 0.5878713822 0.5399583720 0.5981379302 0.5739211719 0.4836136285 0.5391502514 0.5054717302 0.5354027001 0.5685365064 0.5210940558 0.5421365552 0.5273415827 0.5873517288 0.5238439041 0.5893549478 0.5186762008 0.4728734222 0.5823189933 0.5371574209 0.5168701509 0.5795380632 0.5577616495 0.5528527155 0.4917840725 0.5322894620 0.5649471782 0.5387075049 0.5600937396 0.6445505719 0.5740795446 0.5256724770 0.5764773616 0.5668875144 0.5430422325 0.5476898699 0.5011488560 0.5562237398 0.5464254467 0.5097824615 0.4968827960 0.5718372101 0.5580242410 0.5746995966 0.5812764188 0.5975432713 0.5984954142 0.5758316139 0.4818195841 0.5946549631 0.6077105784 0.4801360993 0.5521770375 0.5874402325 0.5594630930 0.5973663334 0.5384803507 0.6026896239 0.5828807866 0.6127059177 0.5385012049 0.5511758828 0.6029088976 0.5430127653 0.5571208964 0.5485490277 0.5863119760 0.5303616538 0.4942301301 0.5158396305 0.5366365374 0.5235735607
0.5629838780 0.5629838780 0.5688150486 0.6037064562 0.5948420209 0.5725514867 0.6067862778 0.5460648924 0.5523339972 0.5253742205 0.5583557206 0.5661682857 0.5479086545 0.5438095198 0.5414899412 0.5342879945 0.5160449087 0.5157568243 0.5330349683 0.4612530767 0.4871394786 0.5224252489 0.5724633588 0.5996083707 0.5707507293 0.5827588155 0.5438441157 0.5999914776 0.5675839291 0.5054057642 0.5823503699 0.5400795343 0.6055737942 0.5583718755 0.5519630148 0.5317019952 0.5057348486 0.5267248451 0.5617976464 0.5278558039 0.5320870274 0.5257013485 0.5873783992 0.5187985377 0.5874648140 0.5246434467 0.4723533066 0.5824416143 0.5371492290 0.5223644965 0.5788867860 0.5571953111 0.5556469150 0.4526096802 0.5323556069 0.5261912281 0.5367354012 0.5614512969 0.6418469732 0.5757216438 0.5259559163 0.5783089750 0.5668902774 0.5433298288 0.5473967630 0.4991454165 0.5544974466 0.5461488170 0.5105585579 0.4966977218 0.5727798569 0.5371647244 0.5742555358 0.5652921243 0.5338760152 0.6026587587 0.5693161311 0.4791984684 0.5741228149 0.5780178076 0.4795370802 0.5495293714 0.5930550923 0.5580700662 0.5847555094 0.5371123287 0.5980826081 0.6026028331 0.6131140419 0.5381702774 0.5566344690 0.5970461502 0.5370554454 0.5554489261 0.5381286862 0.5838860682 0.5495888775 0.5005206043 0.5174401166 0.5326751549 0.5224857803
0.5623522344 0.5623522344 0.5688506366 0.6067806978 0.5948512241 0.5305070439 0.6009939287 0.5443199462 0.5539760922 0.5239268256 0.5227711474 0.5558577531 0.5492558734 0.5312041224 0.5414844472 0.5762062354 0.5301467780 0.5153936923 0.5347999377 0.4628364610 0.4872972903 0.5275717132 0.5729613519 0.5982005153 0.5245705983 0.5355318289 0.5437101880 0.5925309054 0.6368630248 0.4484874456 0.5740673817 0.5401319423 0.5759394317 0.5552876958 0.5566930655 0.5400218478 0.5061294794 0.5147371356 0.5564794712 0.5354432770 0.5184850636 0.5734802661 0.5372600098 0.5059594838 0.5360454268 0.5381172829 0.5164386129 0.5823934524 0.5371457344 0.5582053596 0.5686244883 0.5559887156 0.5682875130 0.4555321482 0.5324001815 0.5398617059 0.5369611021 0.5619659390 0.6025343632 0.5771695820 0.5254241904 0.5797392097 0.5668720498 0.5436186374 0.5468701321 0.5108153574 0.5527203087 0.5444708512 0.5174436003 0.4964637842 0.5732839352 0.5166647202 0.5737652921 0.5649196508 0.5360087390 0.6068724507 0.5722252925 0.4863417450 0.5810712324 0.5738600703 0.4792834384 0.5548257610 0.5972827541 0.5570869052 0.5703479490 0.5366006946 0.5883796650 0.5727759854 0.6116129680 0.5376347447 0.5588859753 0.5808677096 0.5369839996 0.5537698820 0.4673598804 0.5828195886 0.5563218721 0.5106614901 0.5187477662 0.5294014384 0.5216945762
0.5622787008 0.5622787008 0.5688658558 0.5988336473 0.5948508402 0.5088994274 0.5863718990 0.5426874397 0.5555411201 0.5243864365 0.5038156809 0.5401813440 0.5511068726 0.4875953521 0.5414757634 0.5759623093 0.5296194427 0.5152429166 0.5353137833 0.4620315815 0.4874465713 0.5281335847 0.5641737507 0.5884451116 0.5244412971 0.5942078257 0.5436792281 0.5597293291 0.6279801028 0.4489840842 0.5670338085 0.5004647923 0.5570917341 0.5532130043 0.5326349783 0.5420766008 0.5197201647 0.5024842791 0.5532920272 0.5391776845 0.5468502449 0.5732658155 0.5365350202 0.4984664946 0.4996094210 0.5680298830 0.5287991031 0.5821108228 0.5371374899 0.6023628835 0.5389031318 0.5543252486 0.5816033038 0.4598239774 0.5324291494 0.5448420753 0.5404098609 0.5550219892 0.5220403406 0.5799814473 0.5216706426 0.5814201040 0.5668407143 0.5439039709 0.5461322161 0.5431297990 0.5509168526 0.5339182281 0.5571766160 0.4961852151 0.5735252261 0.5221503203 0.5733403908 0.5647654609 0.5343549697 0.6090410200 0.5553195268 0.4977716141 0.5940189080 0.5612937453 0.4792921532 0.5407917032 0.5896208728 0.5556910699 0.5706186118 0.5362390343 0.5617299341 0.5523973904 0.6074451532 0.5369649226 0.5623530681 0.5726189117 0.5406129429 0.5524319923 0.4626220770 0.5823021445 0.5556127118 0.5327687077 0.5197247876 0.5268713401 0.5213329889
0.5624445321 0.5624445321 0.5688570943 0.5794637917 0.5948412785 0.5080283012 0.5820956335 0.5410438517 0.5499626973 0.5275750615 0.5019327259 0.5398781724 0.5530854921 0.4866633355 0.5414597910 0.5757041001 0.5290415933 0.5162300553 0.5356225830 0.5222689764 0.4875523757 0.5287737507 0.5576596550 0.5753108297 0.5246304806 0.5920272642 0.5438425895 0.5349052009 0.6086006740 0.4492375520 0.5634332159 0.5467660312 0.5914895720 0.5606655797 0.5290719207 0.5436715112 0.5073012535 0.4923655167 0.5413632593 0.5457017001 0.5557686978 0.5676543972 0.5296613703 0.4950995567 0.5170005068 0.5771976409 0.5656040996 0.5811534996 0.5371111569 0.5981910626 0.5228866908 0.5524818718 0.5570058512 0.5454319412 0.5324456139 0.4943886502 0.5492917495 0.5866878401 0.4572455776 0.5904524616 0.5162736844 0.5832680945 0.5667942544 0.5441811992 0.5452202901 0.5564557088 0.5493040072 0.5027859207 0.5717949215 0.4958555405 0.5733299060 0.5245106884 0.5729837737 0.5571825618 0.5338727900 0.6014945587 0.5606637948 0.5399491456 0.5945694996 0.5355840913 0.4795767083 0.5076823977 0.5418147141 0.5072039048 0.5698345096 0.5357852109 0.5481791211 0.5170423775 0.5736149791 0.5362424455 0.5665044530 0.5637664499 0.5473216539 0.5514962070 0.4615487764 0.5820672316 0.5553033278 0.5595671153 0.5198695988 0.5250533142 0.5173660190
0.5626821107 0.5626821107 0.5688121254 0.5793631970 0.5406392299 0.5441452696 0.5771664395 0.5392477890 0.5501403615 0.5396131395 0.5448714531 0.5419476840 0.5162138559 0.5039690591 0.5414136049 0.5754828821 0.5286684697 0.5254514581 0.5359079448 0.5485800221 0.4876257806 0.5275482135 0.5565573188 0.5728457752 0.5272338625 0.6019644442 0.5374806541 0.5354481326 0.6075487457 0.4493855433 0.5438026824 0.5253114678 0.5902554848 0.6110662588 0.5290610124 0.5449138804 0.5167869300 0.4856949908 0.5290500626 0.5519827409 0.5576860200 0.5273355421 0.5279004649 0.4930326259 0.5306462622 0.5479186271 0.5716313885 0.5773993565 0.5370231093 0.5894368939 0.5260150427 0.5507387068 0.5525801440 0.5510091565 0.5324508674 0.4937496512 0.5232637000 0.5861570703 0.4718310891 0.6156888082 0.5104184363 0.5851639842 0.5667240008 0.5444420130 0.5441733430 0.5576770462 0.5481357994 0.5349584865 0.5723802523 0.4953535035 0.5723655405 0.5239688674 0.5725953897 0.5502086290 0.5345338937 0.5946671288 0.5622708964 0.5561908244 0.5935266180 0.5241274698 0.4806254936 0.5261022308 0.5422451528 0.5003978382 0.5441304528 0.5349128127 0.5452999956 0.5204764584 0.5562213050 0.5355669486 0.5413326781 0.5562911393 0.5589259539 0.5509001604 0.4613475553 0.5820083723 0.5555130109 0.5448065670 0.5175508062 0.5238155807 0.4955635882
0.5628131232 0.5628131232 0.5686973133 0.5796474644 0.5406225452 0.5368466922 0.5749745609 0.5379352400 0.5475362280 0.6033558952 0.5527849770 0.5569649781 0.5167098999 0.5030382277 0.5397077871 0.5753305998 0.5284817409 0.5684060964 0.5362705271 0.5430704144 0.4876880497 0.5352436496 0.5529780402 0.5351186617 0.5035919783 0.5728154220 0.5344804656 0.5378756700 0.6034551113 0.4721087723 0.5429869378 0.5037204650 0.5885797520 0.5903910024 0.5290608795 0.5457438040 0.5276731166 0.4829448090 0.5247627702 0.5078716679 0.5489465662 0.5275513130 0.5284570937 0.4916539821 0.5351206891 0.5436175786 0.5728947471 0.5641066833 0.5367433752 0.5787224987 0.5262093022 0.5492999039 0.5820014739 0.5497120172 0.5324459728 0.4940227543 0.5251339350 0.5847716567 0.4719606502 0.5100098545 0.5025636603 0.5867263199 0.5666111452 0.5446587013 0.5430284868 0.5509631945 0.5437852341 0.5158178273 0.5722120679 0.4933314941 0.5624085806 0.5259797099 0.5605259283 0.5528444060 0.5349243272 0.5784717055 0.5625676608 0.5605447219 0.6032894087 0.5059460150 0.4842750423 0.5513422219 0.5582127366 0.4998748711 0.5286336655 0.5315638955 0.5441017113 0.5248981303 0.5264381777 0.5350618697 0.5243924121 0.5533553942 0.5656748163 0.5505334811 0.4610633305 0.5820673010 0.5562875823 0.5137346324 0.5144708267 0.5229988078 0.4961527155
0.5624721039 0.5624721039 0.5684415939 0.5796815976 0.5406426994 0.5229987017 0.5710981736 0.5424032920 0.5490318202 0.6084045365 0.5555829944 0.5693340051 0.5173474854 0.5018659693 0.4958887100 0.5752514559 0.5284112098 0.5472580740 0.5367841367 0.5411589836 0.4877521859 0.5401289335 0.5082236414 0.5345889437 0.5023881125 0.5460627997 0.5509399619 0.5380060554 0.5554419818 0.5156650349 0.5425366901 0.5040057430 0.5830302812 0.5789535359 0.5290604301 0.5462624578 0.5263089889 0.4844432206 0.5162015155 0.5050173947 0.5435631341 0.5318184662 0.5290373330 0.4908054837 0.5371078024 0.5416354729 0.5735164012 0.5504488084 0.5386846843 0.5182262443 0.5255174243 0.5482621618 0.5732210023 0.5400195689 0.5324455451 0.4943609802 0.5253397038 0.5809738407 0.4735286904 0.4659476595 0.5024965415 0.5811365883 0.5664132597 0.5447007430 0.5418325329 0.5488153715 0.4999680537 0.5086196294 0.5720599221 0.4759499451 0.5496577347 0.5269400522 0.5777254529 0.5546863769 0.5350821603 0.5441581896 0.5859508232 0.5619339736 0.6432797152 0.5305028305 0.4931361872 0.5529543866 0.5388114468 0.4999169561 0.5263368952 0.5187102972 0.5434432181 0.5290246128 0.5205575919 0.5348680119 0.5051650861 0.5519257947 0.5678849018 0.5501674235 0.4610469940 0.5820847569 0.5579285504 0.5332979195 0.4830407511 0.5224661675 0.4989795873
0.5615034549 0.5615034549 0.5679511359 0.5429694592 0.5407364144 0.5130385748 0.5377162701 0.5545335740 0.5523890075 0.5112607688 0.5518409638 0.5504102851 0.5177232793 0.5003999680 0.4922503424 0.5752399160 0.5283904221 0.5407836121 0.5369598633 0.5394461152 0.5053045090 0.5394453654 0.5069971479 0.5342848440 0.5021540130 0.5360969549 0.5470187471 0.5366238440 0.4994905150 0.5159039510 0.5422958715 0.5037497646 0.5704242261 0.4884151874 0.5290595507 0.5466113985 0.5071790242 0.4909616172 0.5101099953 0.5006710971 0.5437008720 0.5193634437 0.5331803816 0.4904942904 0.5377537704 0.5139892573 0.5737154501 0.5508652804 0.5919712490 0.5106733230 0.5282749936 0.5476212796 0.5698483435 0.5351643548 0.5327099360 0.4586319830 0.5257413214 0.5701182660 0.4740043034 0.4643750770 0.4480085631 0.5524108288 0.5660168719 0.5436739427 0.5406557012 0.5487234951 0.5380657324 0.5073352487 0.5719658537 0.5481712745 0.5439876883 0.5273536275 0.5811064019 0.5423914352 0.5350901357 0.5008175014 0.5852536851 0.5642550253 0.6102422303 0.5384311228 0.5048806849 0.4903798214 0.5238176013 0.5002944997 0.5253441962 0.5061282804 0.5431989816 0.5335041027 0.5159260084 0.5351248463 0.5012785121 0.5494860080 0.5555923937 0.5485134939 0.4700024862 0.5534613783 0.5613046126 0.5443182166 0.4952227607 0.5221164709 0.5024377844
0.5649175561 0.5649175561 0.5661658612 0.5429555017 0.5410387434 0.5120874588 0.5348044033 0.5420312820 0.5720291236 0.5580347571 0.5138961815 0.5553345903 0.5174277806 0.4987452210 0.4508419655 0.5752918574 0.5283653428 0.5397028333 0.5322881173 0.5378001311 0.5136585416 0.5587650394 0.5069776141 0.5341027013 0.5016023367 0.5255047617 0.5029296293 0.5336166067 0.4875171408 0.5174449312 0.5421719920 0.5034617778 0.4767422769 0.5117639858 0.5290580944 0.5469006513 0.4609116312 0.5038407509 0.5052713554 0.4962346973 0.5516338450 0.5017625664 0.5187560087 0.4908641281 0.5378393399 0.5160164510 0.5736058566 0.5690875056 0.5662953540 0.5153383955 0.5376414404 0.5471941744 0.5589499077 0.5341610368 0.5473199389 0.4507622790 0.5288289004 0.5487791468 0.4740080889 0.4550555656 0.4475358133 0.5497147035 0.5649767333 0.5348402535 0.5395968744 0.5483683796 0.5362356432 0.5069461278 0.5719652870 0.5514572035 0.5436905037 0.5274681885 0.5445812371 0.4932991983 0.5349607199 0.4925182226 0.5303674969 0.5744842486 0.5751891293 0.5396889516 0.4875593265 0.4985469881 0.5259843396 0.5008386362 0.5239383463 0.5030959216 0.5413787323 0.5401415265 0.5114612315 0.5359436174 0.5158702607 0.5402547673 0.5456463255 0.5398385275 0.4437717920 0.5475680777 0.5577733366 0.5442419148 0.5062697192 0.5218796960 0.5060403042
0.5405175570 0.5405175570 0.5962804925 0.5429509673 0.5423700762 0.5095305181 0.5343347637 0.5088006558 0.5655813880 0.5524519263 0.5102623680 0.5575734411 0.5165065580 0.4972863212 0.4474733441 0.5753996528 0.5282930849 0.5394195309 0.5307875576 0.5363043270 0.4962882141 0.5155518688 0.5069744512 0.5339970065 0.5009444738 0.5240147516 0.4668503404 0.5295498002 0.4855382397 0.4970692446 0.5421114354 0.5031651857 0.4668228204 0.5121588662 0.5290557919 0.5471554542 0.4701495612 0.5233974223 0.5166369114 0.4901516512 0.5428958200 0.4290633809 0.4796924452 0.4922126103 0.5376932707 0.5117246510 0.5731694940 0.5369389078 0.5945599105 0.4976740562 0.5535731565 0.5443532230 0.4818374923 0.5369592499 0.4442016108 0.4575887848 0.5179865943 0.5213581149 0.4736569978 0.4502684162 0.4474839089 0.5408972906 0.5594488282 0.5229842750 0.5388069057 0.5473543259 0.5313622321 0.5068781423 0.5724294625 0.5523964012 0.5441423006 0.5274310780 0.4853772199 0.4638679662 0.5346302885 0.4904665585 0.5225359350 0.5843640563 0.5044883615 0.5396467469 0.4941328875 0.4925177191 0.4911212209 0.5013491810 0.5217619440 0.5026595290 0.5378203710 0.5516145431 0.5153939082 0.5373790491 0.5512225817 0.5139941980 0.5406451933 0.5364839379 0.4481757547 0.5358824069 0.5058361964 0.5491137006 0.5103313667 0.5217086288 0.5093529872
0.4834621037 0.4834621037 0.5935101079 0.5429499942 0.5525369673 0.5095706491 0.5385798771 0.5013036921 0.5562591103 0.5211463177 0.4866993211 0.5445609650 0.5156609719 0.4967505898 0.4529149818 0.5755369682 0.5281445931 0.5393174828 0.5311886939 0.5350604860 0.4930352201 0.5326144372 0.5069732835 0.5339435900 0.5006081546 0.5396125660 0.4787710094 0.5177199038 0.4861826777 0.4515984966 0.5420864051 0.5028702162 0.4646813191 0.5121555971 0.5290521356 0.5466861997 0.4879063356 0.5407341773 0.4765764314 0.4847457353 0.5045109785 0.4303433125 0.4829153186 0.4949021461 0.5374470676 0.5081155870 0.5723047767 0.5377928450 0.5472798070 0.4906592045 0.5575326776 0.4967097628 0.4753744037 0.4759583982 0.4685310783 0.4597515659 0.5175559218 0.4955744350 0.4727803972 0.4973364644 0.4474745098 0.5249754900 0.5402075717 0.5214649029 0.5386321807 0.5449300669 0.5302065389 0.5070594939 0.5774701240 0.5530653509 0.5454384747 0.5273310115 0.4820564245 0.4595423589 0.5339224333 0.4904947207 0.5058167195 0.5354093864 0.5043748346 0.5467906505 0.4992504012 0.5280723465 0.4827184706 0.5015588469 0.5191219920 0.5030833760 0.5376874800 0.5660547621 0.5088695023 0.5394538787 0.5356793472 0.4869910709 0.5380693248 0.5068958498 0.4593332963 0.4825202951 0.5261758544 0.5539926826 0.5077272175 0.5215716790 0.5122331345
0.4525662992 0.4525662992 0.5286938432 0.5035719620 0.5728431405 0.5089036315 0.5392813354 0.4914799842 0.5210438149 0.5173226849 0.4653702857 0.5524299511 0.5152876993 0.4979644082 0.4586336491 0.5756564108 0.5279241920 0.5392809616 0.5309254527 0.5341494582 0.4921014052 0.5406245596 0.5266322239 0.5339290093 0.5007121832 0.5376493652 0.4821031389 0.4873658324 0.4879114964 0.4491867490 0.5420844713 0.5025857293 0.4631283479 0.5122949329 0.5290460934 0.5589020823 0.4959016779 0.5395468578 0.4838432657 0.4820523634 0.5046500895 0.4305316803 0.5113341845 0.4982533127 0.5371361833 0.5056463275 0.5702552055 0.5399022351 0.4854228457 0.4767258802 0.5891690720 0.4568671049 0.4744115937 0.4963068416 0.4950680600 0.4596697078 0.5306948202 0.4941861659 0.4710461404 0.5040605308 0.4474717026 0.4797800649 0.5395392960 0.5275729780 0.5403110528 0.5386012840 0.5299947691 0.5174762166 0.5860396630 0.5523754890 0.5444861265 0.5272152339 0.4790331934 0.4610686803 0.5323846507 0.4933896972 0.5021732740 0.5342766009 0.5045987040 0.5917040432 0.5035486387 0.5401985544 0.4881291298 0.5012104395 0.5204562639 0.5043595523 0.5387754684 0.5715876596 0.5070286282 0.5423818864 0.5408228786 0.4872395505 0.5360255095 0.5045430276 0.5048473607 0.4801988014 0.5323506310 0.5464051315 0.5066166416 0.5214477842 0.5148132634
0.4735392876 0.4735392876 0.5042174401 0.5035323975 0.5695136638 0.5078872566 0.5393624337 0.5400646604 0.4976954388 0.5169513043 0.4772421893 0.5531963068 0.5151767742 0.4518979021 0.4569976407 0.5757121714 0.5276873286 0.5392826587 0.5307201423 0.5289041393 0.4888252566 0.5405025240 0.5487700876 0.5339513104 0.5187195139 0.5267489538 0.4824397558 0.4780192627 0.5121931418 0.4472946653 0.5420823840 0.5023198646 0.4693182885 0.5125337819 0.5290353170 0.5296574374 0.4994707704 0.6316827678 0.4829438442 0.4788540365 0.5049882075 0.4306956719 0.4809901848 0.5004648311 0.4534726881 0.5039549988 0.5458807015 0.5409639010 0.4800461361 0.4879471085 0.5826591440 0.4569492324 0.4760248146 0.4965561522 0.4949286412 0.4601732104 0.5745849124 0.4944185953 0.4683715835 0.5065023403 0.4474703716 0.4622521545 0.5314835946 0.5632374420 0.5549367530 0.5249536808 0.5316130675 0.5566648100 0.5126197291 0.5256662987 0.5053940868 0.5271068927 0.4750296045 0.4790344728 0.5285132455 0.4875512554 0.5079435583 0.5337903157 0.5074537201 0.5718506953 0.5060414007 0.5280687067 0.4928484717 0.5017252072 0.5161725522 0.5065813186 0.5228332037 0.5659355255 0.5081534906 0.5470215340 0.4986334359 0.5088926094 0.5339230674 0.5045886363 0.5218775965 0.4773230565 0.5356971249 0.5453818704 0.5127627117 0.5213230398 0.5172913060
0.4853356077 0.4853356077 0.5032397392 0.5034251989 0.5689666529 0.5064890381 0.5357400165 0.5546265250 0.4813441446 0.5169154303 0.5220619282 0.5609221387 0.5151347724 0.4568757932 0.4558652974 0.5756653122 0.5274995014 0.5393116359 0.5160793704 0.5015802302 0.4916480508 0.5477496687 0.5523470198 0.5340429412 0.5195996335 0.5269916126 0.4823225851 0.4772023291 0.5443370533 0.4456642963 0.5573712411 0.5020801385 0.4692961465 0.5128046448 0.5290136955 0.5037805167 0.5012348393 0.5340175118 0.5210137037 0.4469414867 0.5057684925 0.4308570305 0.5556563525 0.5089693398 0.5082584064 0.5026472921 0.5442383086 0.5418314418 0.5351404983 0.5055989608 0.5822277422 0.4608476236 0.4562410283 0.4971698711 0.4894145289 0.4669801703 0.5746613485 0.4561078959 0.4654732127 0.5147341993 0.4474695901 0.4668955183 0.5228119484 0.5654686479 0.5800263854 0.5116814455 0.5376862233 0.5527815945 0.5092851393 0.4925909089 0.4964419287 0.5270175322 0.4675295377 0.4741397277 0.5136724585 0.5108637432 0.5169635276 0.5336608454 0.5144488155 0.5908461716 0.5148120595 0.5259236938 0.5022292176 0.5490558304 0.5108860659 0.5096180628 0.5116284884 0.4706053386 0.5081581212 0.5544343859 0.4646849357 0.5582164714 0.5317763395 0.5049311504 0.5340096499 0.4704170898 0.5391780205 0.5453797783 0.5220242390 0.5211885169 0.5196893656
0.4861858052 0.4861858052 0.5032355221 0.5033120915 0.5713685295 0.5045799519 0.5289039595 0.5550557306 0.4743588742 0.5169116193 0.5187538700 0.5325764900 0.5150921880 0.5317100102 0.4552484472 0.5754254414 0.5273910195 0.5393575618 0.5039835505 0.5010577721 0.4929129305 0.5068688217 0.5523094134 0.5343719459 0.5199973924 0.5270398575 0.4677116970 0.4768566554 0.5493648829 0.4445287226 0.5574152090 0.5018729913 0.4692991527 0.5130582545 0.5289624636 0.5003806172 0.5016886243 0.5301826739 0.5156610847 0.4463688922 0.5072228228 0.4311719174 0.5538601092 0.5515259900 0.5081597671 0.5008437328 0.5059201498 0.5454358530 0.5430792357 0.5386540885 0.5822810671 0.4693379807 0.4523624747 0.4984537017 0.4841704956 0.4771270063 0.5746493630 0.5332261947 0.4508227987 0.5291177944 0.4474690949 0.4637505152 0.5568257685 0.5531424174 0.5790355390 0.5071178014 0.5424075423 0.5281197561 0.5093602865 0.4804556436 0.5722861683 0.5269551371 0.4948032416 0.4711108957 0.4850685879 0.5131775673 0.5243699235 0.5337672516 0.5275148504 0.5771638384 0.5371878210 0.5270558620 0.5054144960 0.5563848504 0.5433661017 0.5130867138 0.5154031733 0.4606280959 0.5073834724 0.5613416567 0.4695551564 0.5484718125 0.5297727944 0.5052809268 0.5422537064 0.4582554890 0.5427451812 0.5460496252 0.5275107605 0.5210388366 0.5211780088
0.4420621415 0.4420621415 0.5028857642 0.5032570519 0.5414845030 0.5058477248 0.4984584003 0.5553325223 0.4874975883 0.5169146390 0.5131163276 0.5206481947 0.5148307750 0.5325452594 0.4552729751 0.5740678744 0.5273809539 0.5394431571 0.5045932867 0.4977879751 0.5029686356 0.4986332613 0.5404494086 0.5356991364 0.5200251240 0.5270719643 0.4527061700 0.4766213911 0.5480783128 0.4442144154 0.5571685107 0.5017026556 0.4693031146 0.5132767915 0.5288009899 0.5002386815 0.5011643977 0.5264335415 0.5129587892 0.4456440498 0.5091770144 0.4390041693 0.5577178720 0.5487447620 0.5080486601 0.4954696207 0.5015652692 0.5591903812 0.5429289146 0.5373548604 0.5822544488 0.5035735789 0.4580058613 0.4734199234 0.4911763117 0.4795947134 0.5746340847 0.5681972127 0.3969108816 0.5273052452 0.4474687712 0.4662027182 0.5654899619 0.6008132295 0.5690853916 0.5134538842 0.5324587213 0.5041613707 0.5090639437 0.5157876610 0.5138007102 0.5269299244 0.4969568836 0.4659289950 0.5007603296 0.5109864145 0.5287128525 0.5345897057 0.5197570666 0.5774258258 0.5250717409 0.5294569905 0.5075771308 0.5921883262 0.5409660303 0.5165222777 0.5130011281 0.4653516088 0.5064945230 0.5480819191 0.4575133421 0.5475524073 0.5279099348 0.5048638170 0.5468746982 0.4506500508 0.5365656578 0.5211271738 0.5303945236 0.5208712130 0.5161830427
0.4291382607 0.4291382607 0.5547587247 0.5000158085 0.5034863186 0.5055466680 0.4589245303 0.5580686730 0.5129564261 0.5169287644 0.5118858574 0.4947859766 0.5407307529 0.5325626360 0.4516372438 0.5171496257 0.5275603121 0.5399011271 0.5044944091 0.4923491695 0.5149746361 0.4806345040 0.4816424267 0.5344721266 0.5199102154 0.5271139400 0.4228077214 0.4764099356 0.5463798814 0.5022322522 0.5758166376 0.5015676653 0.4693077296 0.5134769692 0.5224502549 0.5113264440 0.5000595170 0.5241045678 0.5130201840 0.4451767660 0.5137006557 0.5165064829 0.5621722493 0.5603980222 0.5079331008 0.4744819724 0.5259404776 0.5531910811 0.5429675320 0.5513553884 0.5821312668 0.5215114053 0.4678014865 0.4710683539 0.4942202629 0.4799877260 0.5746010544 0.5784460532 0.3911802544 0.4976789950 0.4474685570 0.4913657650 0.5548239447 0.6151512254 0.5655099721 0.5351760738 0.5622399218 0.5061855388 0.5116807700 0.5441795331 0.4663323013 0.5269559816 0.4971972960 0.4338319917 0.5122965713 0.5886893475 0.5307833200 0.5360858183 0.5159920762 0.5694044865 0.4913269798 0.5309235156 0.5113230471 0.5935807885 0.5378466652 0.5195853000 0.5101919777 0.4741398885 0.5056718087 0.5763761137 0.4419736578 0.5517797211 0.5255458016 0.4539720596 0.5479841932 0.4532262394 0.5295253839 0.5602618887 0.5322946639 0.5206847764 0.5142533847
0.3801531459 0.3801531459 0.5481763250 0.4999977126 0.5127857772 0.5068803486 0.4604915628 0.5262917170 0.5348787454 0.5169692617 0.5114830363 0.4789214184 0.5389420420 0.5323592065 0.4529173524 0.4051757618 0.5295009362 0.5419287482 0.5008598464 0.5278305964 0.5129775534 0.5361045615 0.4793501257 0.5133926088 0.4705382932 0.5311254324 0.4227348562 0.4784449019 0.5449251232 0.5042856624 0.5748943824 0.5476324326 0.4693132935 0.5139821253 0.4801175135 0.5142286369 0.4987347472 0.5225304439 0.5137042380 0.4450318462 0.5171447829 0.5665826813 0.5626259846 0.5673673161 0.5078128658 0.4247532075 0.5259033155 0.5573261114 0.5432414907 0.5758870730 0.5816841077 0.4865216685 0.5065272277 0.5218550080 0.4945242280 0.4819896007 0.5730308026 0.5725876255 0.4545880894 0.4981855340 0.4474684168 0.4063894162 0.4416076133 0.6153798538 0.5018674192 0.5496281992 0.5314174105 0.4972493334 0.5104205221 0.5422301062 0.4631863031 0.4560077156 0.4969583882 0.4108667987 0.5154430758 0.6013191033 0.5315287829 0.5182405296 0.4768205794 0.5221266623 0.5175559450 0.5295895416 0.5159616503 0.5946594722 0.5387371117 0.5221357486 0.5295495199 0.4862069477 0.5049471127 0.5584506201 0.4392700836 0.5758873676 0.5195140422 0.4797780859 0.5330806432 0.4746129992 0.5076624209 0.5659323419 0.5335784136 0.5204800610 0.5143881882
0.4557931192 0.4557931192 0.5467654773 0.4999669154 0.5139051179 0.5109549471 0.5418220114 0.5305567368 0.5497771226 0.5170634286 0.5113344059 0.4793912067 0.5372658192 0.5181242153 0.4801118090 0.4329945126 0.5260937330 0.5504652032 0.5255910952 0.5785411992 0.5123891458 0.5249434246 0.4706947927 0.5099642567 0.4383618517 0.5788986109 0.4892535257 0.5627429059 0.5091777228 0.5160781593 0.5732044850 0.5476071744 0.5015397808 0.5151036421 0.4859372766 0.4995599100 0.5185596236 0.5127633879 0.5342100191 0.4485993395 0.4737926855 0.5305304443 0.5739107991 0.5486668849 0.5804400517 0.5407433024 0.5844399797 0.5446345365 0.4533378264 0.4621394539 0.3542258033 0.5465512909 0.5230981162 0.4558761019 0.4917823059 0.4578759344 0.5189900049 0.5555451922 0.5626808169 0.5100369310 0.5504191951 0.3980258437 0.5456233977 0.5298139336 0.5345868342 0.5510528063 0.5324657666 0.5006873757 0.5099248508 0.5402563055 0.4628508835 0.4551297390 0.4966930468 0.4497142315 0.5152014939 0.5686027338 0.4909801417 0.5242623086 0.4783076967 0.4923095322 0.5419055463 0.5224134932 0.5169508453 0.5514525103 0.5441549213 0.5241736162 0.5453978320 0.4971873794 0.5043241775 0.5394606051 0.4434192672 0.5785417484 0.5012633212 0.4790304358 0.5285636188 0.4821962473 0.5005395142 0.5471251425 0.5338244121 0.5202585783 0.5141600940
0.5372365970 0.5372365970 0.5460466532 0.4998649674 0.5146015278 0.5182408201 0.5403438573 0.5279946278 0.5386314436 0.5172478283 0.5112756505 0.4791747873 0.5542116792 0.4964447898 0.5216257750 0.4180957090 0.5123791600 0.5477923366 0.5254077482 0.5498913997 0.5126627683 0.5251902426 0.4790265059 0.4971630716 0.4373007264 0.5254836740 0.5407143216 0.5811473497 0.4786007434 0.5049446875 0.5892773608 0.5476081228 0.5038933895 0.4121062406 0.4913141628 0.4994829824 0.5148760170 0.5094932494 0.5332232502 0.4513926597 0.4763521422 0.5668300291 0.5741638625 0.5378611405 0.5803687194 0.5458087879 0.5356527845 0.5512434548 0.4568228788 0.5386030882 0.3974235703 0.5570795712 0.5355237633 0.4928648321 0.5146108864 0.4583625275 0.5181551272 0.5558736201 0.5679366415 0.5406889350 0.5490378987 0.4733913073 0.5282849721 0.5260183157 0.5348229421 0.5525295321 0.5348999004 0.5152171045 0.5053564289 0.5386696295 0.4628224975 0.4942065252 0.4965185879 0.4744180640 0.5115554571 0.5686684808 0.4904103834 0.5333643408 0.4789778506 0.4897594584 0.4927775937 0.5079180024 0.5126352418 0.5292793647 0.5446654280 0.5257513990 0.5318830953 0.5101941751 0.5038122373 0.5323028753 0.4412990938 0.5471764061 0.4910332403 0.4792276837 0.5249691695 0.4868197686 0.5010852393 0.5402245025 0.5317277994 0.5200224279 0.5136744110
0.5429062388 0.5429062388 0.5596268807 0.4995711240 0.5205733177 0.5231307192 0.5368838784 0.5242948995 0.5282181232 0.5175588870 0.5112571337 0.4791088930 0.5829582479 0.5047157006 0.5370961878 0.4458616934 0.5392905642 0.5559510438 0.5256895624 0.5468944307 0.5127224917 0.5252276820 0.4957230776 0.4870514111 0.5054027764 0.4979369241 0.5420495090 0.5814763433 0.4830622934 0.5046657693 0.5606796510 0.5475979819 0.5045164819 0.5147592114 0.4955763898 0.4994534078 0.5119687191 0.5066083811 0.5322734748 0.4556172449 0.4986827569 0.5730872159 0.5744454823 0.5008285536 0.5802616300 0.5522733649 0.5297415416 0.5511936271 0.4723496497 0.5382805694 0.5097136247 0.5326660182 0.5353841467 0.5090680557 0.5147115942 0.4587573137 0.5112178205 0.5559726134 0.5730979957 0.5477362721 0.5407949693 0.5662926134 0.5195542643 0.5105215374 0.5314390049 0.5503597566 0.5341306313 0.5059567510 0.5372297192 0.5378903590 0.4629001895 0.5067862796 0.5469804144 0.4947723969 0.5088000949 0.5736689198 0.4927823136 0.5310526239 0.4785746205 0.4903404273 0.4929870087 0.5454454957 0.5022483995 0.5352511836 0.5373956896 0.5269278380 0.5338769968 0.5390932368 0.5034583635 0.5284900502 0.4451899556 0.5422302891 0.4899104758 0.4794952173 0.5209086594 0.4891996713 0.5021110129 0.5170686891 0.5264614835 0.5197739126 0.5127964063
0.5381333583 0.5381333583 0.5595174462 0.4986831033 0.5433435508 0.5240238822 0.5325968394 0.5235463644 0.5288841617 0.5180220691 0.5112669868 0.4790869352 0.5681283171 0.5104460186 0.5398554565 0.4458385717 0.5411729023 0.5633323177 0.5264766956 0.5118263275 0.4769173149 0.5252369562 0.4961628541 0.5130822509 0.5082804720 0.5340844429 0.5420940651 0.5920262272 0.4837520680 0.5045267512 0.5584953607 0.5475661561 0.5053550428 0.5151105534 0.4984844717 0.4994436287 0.5096731562 0.5045997280 0.5312128355 0.4632801934 0.4990712623 0.5776946812 0.5747061095 0.4777847202 0.5800908447 0.5657650701 0.5375735269 0.5514168462 0.4752401722 0.5392521359 0.5141242286 0.5234619792 0.5243290796 0.5105824393 0.5139438391 0.4589534656 0.4580635915 0.5559422591 0.5563378363 0.5002198588 0.5341960985 0.5697361424 0.5155504057 0.5026984446 0.5218976497 0.5496672404 0.5309003383 0.5017629179 0.5321241741 0.4779760656 0.4630148426 0.5146701463 0.5473298564 0.5079517495 0.4852253970 0.6077172747 0.5141204879 0.5163333392 0.4780034774 0.4926415476 0.4670910632 0.5488226251 0.5375134753 0.5288506502 0.5288360548 0.5277587516 0.5206968267 0.5516528865 0.5034366426 0.5274558972 0.4610911303 0.5300495412 0.5198768567 0.4797814382 0.5164455984 0.4904962662 0.5032523542 0.5038311914 0.5196722630 0.5195151408 0.5102155143
0.5373114241 0.5373114241 0.5386589981 0.4953837121 0.5095504868 0.5157415623 0.5306959628 0.5233627993 0.5294070230 0.5186472525 0.5113035786 0.4787297175 0.5544684000 0.5126605623 0.5394884535 0.4458695215 0.5420802905 0.5698344310 0.5279830264 0.5086241377 0.4772987888 0.5252405287 0.4963200181 0.5119268958 0.5080756230 0.5328449061 0.5421063334 0.5210251359 0.4837912402 0.5044087763 0.5592639859 0.5474351051 0.5061990163 0.5151184780 0.5006929210 0.4994437993 0.5078452127 0.5035037985 0.5295242703 0.4665866930 0.4996413884 0.5768167909 0.5748947975 0.4816381198 0.5799723493 0.5913895252 0.5477389369 0.5535991304 0.5049458979 0.5488401223 0.4952223868 0.5197460721 0.5228977464 0.5098570817 0.5131584105 0.4590116122 0.4732785261 0.5556874657 0.5569816433 0.4866177243 0.5335854524 0.5707289244 0.5072336021 0.5425084242 0.5458848480 0.5495336903 0.5134949950 0.4975766264 0.5469073091 0.4795421811 0.4631338740 0.5206366597 0.5478425161 0.5192778134 0.4891340736 0.6073597433 0.4981638393 0.5150117858 0.4777265461 0.4966036992 0.4921022958 0.5757850350 0.5319261081 0.5207754572 0.5248151875 0.5282878913 0.5244557436 0.5679493512 0.5043434279 0.5286608485 0.4692299784 0.5091229872 0.4952368129 0.4800850706 0.5116160796 0.4912921842 0.5045347953 0.4951871183 0.5059444832 0.5192476166 0.5018195591
0.5402681950 0.5402681950 0.5425705397 0.4806185245 0.5111669562 0.5427194514 0.5490894735 0.5233002215 0.5297539145 0.5194331212 0.5113653037 0.4758147736 0.5471813256 0.5135287247 0.5386243560 0.4459121393 0.5422582235 0.5728086738 0.5180792669 0.5087193463 0.4772661457 0.5252422853 0.4964594438 0.5109763256 0.5080773441 0.5327839141 0.5421078904 0.5139217126 0.4837913331 0.5043360375 0.5577114908 0.5469466538 0.5069191376 0.5151491120 0.5019084280 0.4994514169 0.5063748609 0.5032418936 0.5258529624 0.4700149635 0.5003402524 0.5753601218 0.5749853309 0.5053014780 0.5836595855 0.6154965650 0.5438663442 0.5567314931 0.4777182090 0.5545679253 0.4908026977 0.5196622572 0.4950898537 0.5091611057 0.5127083318 0.4589984102 0.4775187615 0.5541096263 0.5585881117 0.4827250785 0.5338863203 0.5714801093 0.4720213370 0.5453596484 0.5207370112 0.5495785759 0.5084797634 0.4951241865 0.5808168106 0.4813717829 0.4632382881 0.5179261565 0.5483786350 0.5072956279 0.4974470866 0.6064593113 0.4969622464 0.5145051702 0.4777071889 0.5024848568 0.4975384164 0.5635806197 0.5210957138 0.5176831521 0.5227793200 0.5285128972 0.5292589772 0.5796504656 0.5080664976 0.5315805873 0.4822917637 0.5112329378 0.4988262244 0.4804097438 0.5066178336 0.4918425534 0.5060194931 0.4931934047 0.5039933050 0.5189718445 0.4909432027
0.5423683158 0.5423683158 0.5444764116 0.4528579847 0.5114633850 0.5654246213 0.5460966131 0.5232764420 0.5299993285 0.5203773354 0.5114492072 0.4720548135 0.4951404801 0.5140616150 0.5377707451 0.4459581018 0.5211584266 0.5735631939 0.4744929498 0.5089446750 0.4971535407 0.5252396727 0.4965632194 0.5103556118 0.5535946183 0.5329223260 0.5421078436 0.5141620069 0.4837794717 0.5042960763 0.5483420780 0.5450909443 0.5024475587 0.5326027486 0.5023709231 0.4994676644 0.5051810080 0.5037439008 0.5185084574 0.4731334527 0.5011068836 0.5614486754 0.5747961325 0.5103549582 0.4715003855 0.6164359431 0.5375594800 0.5595528699 0.4789619104 0.5535791747 0.5394819436 0.5194360658 0.5004801590 0.5086954989 0.5134811990 0.4589398140 0.4771650915 0.5445839365 0.5598159005 0.4932294158 0.5342544907 0.5719256321 0.4570668213 0.5452832324 0.5147678572 0.5319503100 0.5160874970 0.4222498340 0.5837887477 0.4808170839 0.4633163960 0.5091354582 0.5486198671 0.4803559878 0.5078374251 0.6017742541 0.4986135916 0.5141805033 0.4777855040 0.5137024809 0.5041685568 0.5626753192 0.5103760626 0.5145740768 0.5228395194 0.5283095964 0.5330803668 0.5853774360 0.5166849476 0.5357867089 0.4957067866 0.5185823063 0.5155222775 0.4807635717 0.5018258302 0.4922646869 0.5078043492 0.4919589971 0.5039553613 0.5186870204 0.4867880364
0.5432625009 0.5432625009 0.5049472888 0.4381143882 0.5106785809 0.5456845427 0.5442816196 0.5232678126 0.5301809636 0.5214874746 0.5115531442 0.4745673843 0.4917203349 0.5144804794 0.5370156309 0.4460023795 0.4994914137 0.5734803536 0.4761929625 0.5092024487 0.4948786870 0.5250385525 0.4966675997 0.5099674846 0.5536565907 0.5331650206 0.5421069870 0.5141706885 0.4837288424 0.5042769380 0.5413397704 0.5314864996 0.4958813873 0.4742080392 0.5018586802 0.4994962935 0.5042031356 0.5043983430 0.5112947387 0.4757196644 0.5018819823 0.5593790868 0.5712840291 0.4532055255 0.4776407283 0.5491557021 0.5365086102 0.5571469593 0.4799741463 0.5346581545 0.4969047298 0.4662168320 0.5069530063 0.5084001833 0.5223885364 0.4588388908 0.4766863217 0.5130253723 0.5651749886 0.4960232492 0.5348753206 0.5717639228 0.4399109631 0.5476354976 0.5132515483 0.4764569341 0.5727894925 0.4246085008 0.5626221155 0.4791712313 0.4633517327 0.4858301186 0.5483511374 0.4753782871 0.4821585399 0.5827594681 0.5017087627 0.5106969575 0.4778544213 0.5130335291 0.4996335971 0.4895961568 0.5056534022 0.5056881007 0.5104517467 0.5273621381 0.5362132267 0.5639028394 0.4863102510 0.5408590751 0.5046075144 0.5070979317 0.5221550655 0.4811635632 0.4976298311 0.4926193022 0.5100230202 0.4911463445 0.5039743750 0.5183909305 0.5188918900
0.5436585013 0.5436585013 0.5161835819 0.4157668558 0.4866755864 0.5196557958 0.5298220301 0.5232641776 0.5303180510 0.5227899130 0.5116778206 0.4819189408 0.4915062411 0.5147453046 0.5363652304 0.4460398444 0.5037975662 0.5729055300 0.4777445893 0.5095086903 0.5349251928 0.5191680019 0.4968247365 0.5105085342 0.5536528555 0.5334927396 0.5421031684 0.5141749836 0.4834897898 0.5042741674 0.5534938585 0.5026590441 0.4976330008 0.4740075339 0.4830447637 0.4995432393 0.5033945152 0.4998156018 0.5083813772 0.4779942322 0.5027663240 0.5604609302 0.5628316130 0.4650186193 0.4791906125 0.5444577675 0.5299890816 0.4771714134 0.4805093826 0.5098261095 0.4951981496 0.4660827993 0.5162842330 0.5081920913 0.5261085756 0.4586956926 0.4773684205 0.5001120918 0.5867883989 0.4952306957 0.5361471533 0.5702573387 0.3974125295 0.5621206955 0.5126188915 0.5192014802 0.5701261351 0.4343549145 0.5264685369 0.4693563178 0.4631316922 0.4205589773 0.5211823787 0.4732511085 0.4620260272 0.5103862684 0.5104829616 0.5092241166 0.4779832841 0.5138501068 0.4999560699 0.5070306668 0.5048795926 0.4709541308 0.4886008358 0.5286346474 0.5393752402 0.4539919492 0.4980255827 0.5463335511 0.5106008277 0.5080958791 0.5039013274 0.4816447258 0.4942812426 0.4929446881 0.5128015980 0.5019706751 0.5040314970 0.5180802153 0.5173269345
0.5440147904 0.5440147904 0.5297770185 0.4575816716 0.4796666936 0.5104324257 0.5158209097 0.5233016422 0.5304220396 0.5243367102 0.5118277512 0.4925305491 0.4914935334 0.5147734406 0.5358118120 0.4460661318 0.5114622630 0.5716684079 0.4788801639 0.5098844562 0.5355292731 0.4980649780 0.4970879176 0.5239080457 0.5527362567 0.5339050168 0.5420839900 0.5141805008 0.4827226107 0.5042936611 0.5528372441 0.5046478589 0.4985356554 0.4556670480 0.4735905613 0.4996161051 0.5027174968 0.5001956650 0.4879349321 0.4806894686 0.5152500064 0.5603262117 0.5119102824 0.4729538079 0.4799112308 0.5440731397 0.4962010108 0.4807318204 0.4721535375 0.4868166069 0.4899055872 0.4660266951 0.5164950489 0.5079320158 0.5310419569 0.4585174293 0.4793070096 0.4668244507 0.5454938991 0.4915892219 0.5375001715 0.5426072683 0.4026200861 0.5651423303 0.5129832531 0.5115562081 0.5203425611 0.4524447017 0.5212290083 0.4287593201 0.4590774504 0.4392943639 0.5177382753 0.4728513408 0.4596509853 0.4799239980 0.4962128932 0.5125379340 0.4789187050 0.5139675850 0.5031988732 0.5030140064 0.5058579233 0.4715072522 0.4872493536 0.5286207281 0.5447571580 0.4554902147 0.5141095785 0.5515448058 0.5149985552 0.5121736721 0.5200254178 0.4822777896 0.4918650190 0.4932736098 0.5164168615 0.5251027921 0.5040990376 0.5177510077 0.4874535399
0.5446416569 0.5446416569 0.5146677616 0.4522660595 0.4779799988 0.5079026473 0.5070245230 0.5252036266 0.5305010111 0.5262122942 0.5120116942 0.4984677415 0.4916636113 0.5145045610 0.5353453271 0.4460783805 0.5120939472 0.5692272650 0.4796968760 0.5103496700 0.5359515523 0.4890231096 0.5276010369 0.5239026883 0.5332714583 0.5344041508 0.5419270843 0.5141876192 0.4823245617 0.5043605132 0.5549036496 0.5094016257 0.4994860038 0.4451353583 0.4734172147 0.4997230141 0.5021402691 0.5038673381 0.5499734815 0.4860967134 0.5166343664 0.5584497165 0.5078839433 0.4774464573 0.4803753507 0.5438189376 0.4936480898 0.4657431687 0.4644255338 0.4560343441 0.4777093188 0.4658582541 0.5164611384 0.5074312984 0.5377427474 0.4583197013 0.4815376233 0.4518192869 0.5503523302 0.4817907792 0.5090348901 0.5322831776 0.4736143563 0.5645360196 0.5149893542 0.4985072810 0.5063499859 0.5163754013 0.5128180783 0.4183830187 0.4468519673 0.4551379618 0.5179484632 0.4727822233 0.4687789913 0.4760741369 0.4908560303 0.4589298822 0.4820796149 0.5134279628 0.5075264478 0.5007456075 0.5082313365 0.4804191392 0.4996579555 0.5346828651 0.5579494899 0.4579290789 0.5147264660 0.4709939813 0.5182784465 0.5138811938 0.5310646692 0.4832028588 0.4903553046 0.4936460995 0.5206026165 0.5258600129 0.5040969467 0.5173992149 0.4885369784
0.5457813380 0.5457813380 0.4575015537 0.4732211602 0.4761379568 0.4941230028 0.4827072983 0.5443730666 0.5305613780 0.5285419918 0.5122433005 0.4861051206 0.4920512436 0.5139186477 0.5349514038 0.4460749690 0.5121619440 0.5652263450 0.4802922924 0.5109232802 0.5362684550 0.4906152429 0.5271850302 0.5238991300 0.5319759567 0.5349885210 0.5390494755 0.5141965865 0.4870481579 0.5045400114 0.5624460866 0.5135222213 0.5005058803 0.4438263842 0.4731384760 0.4998703949 0.5016344568 0.5078084423 0.5499444614 0.4524165882 0.5171106568 0.5547115296 0.5069385352 0.4835894631 0.4807102739 0.5435255895 0.3357476782 0.4616445652 0.5120830876 0.4475104738 0.4731579486 0.4658807463 0.5166324535 0.5067268735 0.5418386134 0.4581227179 0.4827560903 0.4512304825 0.5664697594 0.4628471507 0.5094320637 0.5307350800 0.4993699020 0.5495785741 0.5200032941 0.4448805909 0.4652716325 0.5302118025 0.5012194486 0.4721523497 0.4550829294 0.4722294939 0.5182184846 0.4727806646 0.4739718695 0.4749367630 0.4883735274 0.4602545644 0.5216275053 0.5124768066 0.5153630365 0.5013153336 0.5129675474 0.4929785558 0.5126225423 0.5479598537 0.5639520144 0.4639646782 0.5148031650 0.4726074398 0.5208741035 0.5155185894 0.5342151167 0.4846892261 0.4896807100 0.4941282815 0.5173489002 0.5250964311 0.5053549459 0.5170172459 0.4901817153
0.5084451402 0.5084451402 0.4652748423 0.4770549067 0.4742996173 0.4770038513 0.4626435337 0.5438877301 0.5306085304 0.5315036357 0.5125424902 0.4884367845 0.4927473038 0.5130787660 0.5346035982 0.4460547868 0.5121820718 0.5611702824 0.4807353397 0.5116225007 0.5365086176 0.4915168693 0.5273171127 0.5238966062 0.5308755239 0.5356486729 0.5229045073 0.5142076363 0.5177266633 0.5049635237 0.5769815412 0.5170359566 0.5016209374 0.4462030482 0.4676131761 0.5000590219 0.5011731326 0.5114034822 0.5503349617 0.4612098380 0.5174957119 0.5494956333 0.5062569340 0.4611049992 0.4809797054 0.5432563080 0.3366422115 0.4778077667 0.5350710242 0.4092052303 0.4719437489 0.5053002558 0.5169092328 0.5062224697 0.5436240072 0.4579484282 0.4825367894 0.5020287114 0.5774579408 0.4481630390 0.5105004195 0.5292262798 0.5235326581 0.5497052407 0.5290268259 0.4452820705 0.4700036594 0.5251221061 0.4908872562 0.4803129835 0.4573723839 0.4697553079 0.5177808911 0.4728611214 0.4545876600 0.4744294140 0.4846671646 0.4584167260 0.5262626463 0.5111587332 0.5169342558 0.5031513748 0.5204789935 0.4978959885 0.5209175576 0.5313989167 0.5579655618 0.4710395907 0.5148012136 0.4751009639 0.5232355169 0.4992532021 0.5325408016 0.4872172653 0.4897671657 0.4948569398 0.5010811665 0.5245678193 0.5113554159 0.5165772344 0.4909456057
0.5094408566 0.5094408566 0.4631228436 0.4622486001 0.4726537826 0.4663610275 0.4559058657 0.5437060198 0.5306471460 0.5353411001 0.5129379748 0.4908900664 0.4939204996 0.5559520100 0.5342539905 0.4460166955 0.5121946914 0.5590937366 0.4810720898 0.5124607546 0.5366919355 0.4947168234 0.5276145127 0.5238947621 0.5302382305 0.5363662622 0.5217752450 0.5142210158 0.5171388931 0.5057922516 0.5677245511 0.5206545200 0.5028648004 0.4495788902 0.4673958399 0.5002766032 0.5007290688 0.5142819637 0.5507757186 0.4640624246 0.5178020500 0.5440598079 0.5053808477 0.3734906383 0.4812188284 0.5430436573 0.3948105161 0.4892583748 0.5396050755 0.4214040639 0.4715192022 0.5181755302 0.5172424018 0.5063068119 0.5443090082 0.4578230412 0.4809605986 0.5019497061 0.5521037423 0.4344592879 0.5108909016 0.5273127988 0.5331219409 0.5757564029 0.5383017517 0.4449472723 0.4772613675 0.5033011926 0.5001233641 0.4845053253 0.4618464928 0.4665497965 0.5158443682 0.4730842011 0.4554544819 0.4742043195 0.4800021164 0.4559185438 0.5262209825 0.5094687294 0.4962993811 0.5050710071 0.4928661739 0.5016546849 0.5253127153 0.5058413383 0.5002208799 0.4737083975 0.5147738954 0.4778242342 0.5181909189 0.5018524965 0.5275057897 0.4914681453 0.4905586706 0.4961612274 0.4963368557 0.5244025805 0.5095575942 0.5159747437 0.4912602580
0.5005353344 0.5005353344 0.4572069124 0.4799218308 0.4715024973 0.5004218300 0.4540861605 0.5434396405 0.5306793772 0.5403723392 0.5134715346 0.4931432538 0.4958516588 0.5551102422 0.5338325180 0.4459593480 0.5122054576 0.5584684028 0.4813328612 0.5134447222 0.5368322294 0.5181340733 0.5283058103 0.5238933884 0.5299915364 0.5371162440 0.5215009035 0.5142370570 0.5126429309 0.5071409721 0.5488229800 0.5239434267 0.5042825957 0.4658727324 0.4672412783 0.5004822249 0.5002733346 0.5160395172 0.5510677741 0.4647921873 0.5180419382 0.5396799937 0.5045207473 0.4037232373 0.4814366105 0.5428936885 0.4009408863 0.4541669019 0.5439915083 0.4396930852 0.4709061529 0.5173206488 0.5176235567 0.5071022050 0.5444873751 0.4578649415 0.4783497367 0.5018472096 0.5435770969 0.4426665471 0.5611365051 0.5254465569 0.5112502367 0.5816770886 0.5475458841 0.5352119044 0.4688888627 0.5466713891 0.4919442483 0.4884369560 0.4421995492 0.4633629104 0.5137065971 0.4733580402 0.4564946612 0.4741422237 0.4751451227 0.4542143547 0.5252369273 0.5075971060 0.4973668514 0.5065821108 0.4403065238 0.5041650081 0.5276150836 0.4972614073 0.4600053399 0.4762276571 0.5147325984 0.4806199323 0.4905148280 0.5055927201 0.5221592626 0.4977646965 0.4920244888 0.4988296262 0.4976328039 0.5246678525 0.5069241476 0.5148806950 0.4915560108
0.4888713875 0.4888713875 0.4486848542 0.4985083335 0.4903117604 0.5312586780 0.4523377794 0.5430612849 0.5468119543 0.5469692838 0.5142153219 0.5103605841 0.4989569314 0.5544439929 0.5332657721 0.4458811599 0.5122155113 0.5582530672 0.4815370403 0.5145712237 0.5369391376 0.5239791650 0.5293897542 0.5238923589 0.5299101240 0.5378708252 0.5214538084 0.5142564486 0.5026518874 0.5096525018 0.5411867587 0.5264168035 0.5059311956 0.4955624807 0.4671298563 0.5005669482 0.4997747956 0.5158165807 0.5511175930 0.4664699895 0.5182274815 0.5366708503 0.5038940694 0.4989526615 0.4816086868 0.5428029089 0.4038211888 0.4695635737 0.5524287364 0.4507854108 0.4701882618 0.5163991050 0.5180726875 0.5084995442 0.5443998371 0.5232010143 0.4755123221 0.5015063844 0.5430375920 0.4779273054 0.5600519804 0.5235517133 0.5054778894 0.5787166215 0.5562685903 0.5360313768 0.4717845028 0.5435527935 0.4845098018 0.4931499160 0.5035160408 0.5768652007 0.5141173740 0.5088252226 0.4600043695 0.4742148548 0.4715161403 0.4533352016 0.5242588873 0.5062576362 0.5027623845 0.5075522958 0.4047810243 0.5059923505 0.5289737164 0.4946141997 0.4464923929 0.4807312040 0.5146803338 0.4832981875 0.4959313599 0.5113280724 0.5195856864 0.5046567326 0.4941567226 0.5040744944 0.5028223096 0.5253775823 0.5112403915 0.5125110189 0.4922997809
0.4841106314 0.4841106314 0.4436434157 0.5045441503 0.5028782301 0.5429258543 0.5395893249 0.5425510545 0.5471229808 0.5554597184 0.5257506356 0.5171321127 0.5037195635 0.5539769056 0.5325045286 0.4457804117 0.5122251181 0.5580844749 0.4816958547 0.5158249584 0.5370193763 0.5346141659 0.5299223459 0.5238915965 0.5298838229 0.5386028429 0.5216090554 0.5142807978 0.4962313560 0.5198128262 0.5398028766 0.5279851490 0.5078685165 0.5394408235 0.4670999397 0.5001496804 0.4992165599 0.5141484054 0.5508903791 0.4707377877 0.5183713680 0.5345818580 0.5034254065 0.5125126911 0.4816532502 0.5427675804 0.4209870255 0.4913244763 0.5592197453 0.4563859496 0.4701976320 0.5155808570 0.5186593376 0.5102459859 0.5436693495 0.5231848601 0.4730362970 0.5019682970 0.5380807508 0.4994779671 0.5560335733 0.5212746126 0.5105963504 0.5733535027 0.5631207224 0.5364090846 0.4746157539 0.5540788982 0.4799733426 0.5009088908 0.5498181241 0.5766680651 0.5169314013 0.5079190002 0.4715290584 0.4744571789 0.4729926501 0.4529262408 0.5269190548 0.5074383380 0.5142311196 0.5078859536 0.4046466674 0.5075982319 0.5299334677 0.4602928098 0.4553237612 0.4857341170 0.5146192616 0.4856655214 0.5304672781 0.5187168399 0.5196495244 0.5091971329 0.4969490865 0.5117301094 0.5298914611 0.5264380826 0.5154158230 0.5081745186 0.4939291752
0.4786065619 0.4786065619 0.4422505616 0.5151162079 0.5031306541 0.5390143286 0.5390378936 0.5419095998 0.5470354720 0.5658945972 0.5261065844 0.5180597927 0.5103854914 0.5536802311 0.5315322924 0.4788011787 0.5122343267 0.5578945245 0.4818142713 0.5171781644 0.5370774364 0.5521273649 0.5358982155 0.5238910552 0.5298742118 0.5392873725 0.5224204846 0.5143126455 0.4942778650 0.5242171847 0.5368266337 0.5280971681 0.5091723654 0.5423163246 0.4710217621 0.4955472589 0.5024912906 0.5134947722 0.5503786403 0.4808680429 0.5185023498 0.5067524137 0.5029844351 0.5341338930 0.4813690465 0.5427876629 0.4596451277 0.4984781550 0.5442675075 0.5042884151 0.4716344701 0.5149536866 0.5195804143 0.5121229180 0.5206852447 0.5242933284 0.4711087460 0.5801867303 0.5181501116 0.5391073234 0.5485473527 0.5184585931 0.5022763155 0.5671757045 0.5667884505 0.5379860113 0.4770999712 0.5531996311 0.4794968069 0.5741710538 0.5653808364 0.5766042353 0.5200196020 0.5060627174 0.5249181213 0.4752275940 0.4871166288 0.4527314797 0.5542318519 0.5161292354 0.5378864490 0.5074591330 0.4052852601 0.5093020649 0.5307289569 0.4525715896 0.4669250398 0.4961647113 0.5149678012 0.4875139203 0.5053234103 0.5254524163 0.5208676095 0.5104744354 0.5003229197 0.5203684808 0.5686825902 0.5276008247 0.5516276475 0.5049408451 0.4968909132
0.5179933108 0.5179933108 0.4585068889 0.5282949456 0.5057475378 0.5214864016 0.5384085828 0.5411762195 0.5469022614 0.5778079134 0.5265805035 0.5187043309 0.5184864492 0.5534863560 0.5303539446 0.4876260107 0.5122431189 0.5576752354 0.4818954775 0.5185928255 0.5371156130 0.5564819763 0.5970403798 0.5238907120 0.5298694501 0.5399021207 0.5251058100 0.5143541335 0.4936002308 0.5222414609 0.5350346065 0.5181852931 0.4825178212 0.5382881500 0.5912072395 0.4609738081 0.6031600433 0.5146206844 0.5496011633 0.5218452242 0.5145211768 0.5051644855 0.5025093213 0.5395770028 0.4803001317 0.5428686827 0.4737424446 0.5193035390 0.5388264440 0.5374367418 0.4921234401 0.5145787000 0.5213666693 0.5142088416 0.4853875526 0.5509288239 0.4696664998 0.5426608919 0.5203642332 0.5407131637 0.5429025526 0.5035061545 0.5038937368 0.5635125724 0.5606432570 0.5161608530 0.4576535793 0.5527203994 0.4831297253 0.5912980724 0.5905843551 0.5766353054 0.5220518026 0.5465023169 0.5096177861 0.5104738095 0.5277164431 0.4526594450 0.5776021044 0.5300593239 0.5421220986 0.5063516945 0.4378490887 0.5114207744 0.5314500877 0.4602968485 0.4797296597 0.5131440242 0.5151252442 0.4885399923 0.5238095806 0.5297615931 0.5223622087 0.5099502495 0.5039572692 0.5296224727 0.5779029658 0.5285472904 0.5464016758 0.5093907021 0.5101221995
0.5165510634 0.5165510634 0.4936993092 0.5414513701 0.5088371324 0.5125598942 0.5376971523 0.5404427136 0.5467129312 0.5694806744 0.5272048518 0.5191389647 0.5689882422 0.5533257409 0.5289914438 0.4874336592 0.5122514347 0.5574380178 0.4819593533 0.5200251875 0.5371328204 0.5575779627 0.5888586399 0.5238905627 0.5298663094 0.5404279996 0.5409856057 0.5144061480 0.4932600872 0.5221098768 0.5339848647 0.5211352796 0.4865380519 0.5581721289 0.5928337726 0.5667460810 0.6034100814 0.5349446140 0.5486286740 0.6124446212 0.5416707843 0.5038594534 0.5019765008 0.5407134025 0.4776835313 0.5430233808 0.5336063573 0.5476815669 0.5141881267 0.5358875137 0.5291244370 0.5145457404 0.5254729385 0.5170090904 0.4866414244 0.5702749950 0.4684701223 0.5457560452 0.5331843568 0.5403866356 0.5510970550 0.4995981971 0.5259057406 0.5623385645 0.5524309995 0.5173664576 0.5143337309 0.5519536477 0.4794047583 0.6100275733 0.6078805131 0.5766677751 0.5230669970 0.5449303930 0.5421022076 0.4965588764 0.5275397614 0.4549508761 0.5623579138 0.5326735195 0.5821814150 0.5048248383 0.4496701456 0.5143795714 0.5321195807 0.4900011874 0.4940869257 0.5797460166 0.5175150931 0.4881822003 0.5221574410 0.5319140098 0.5238176246 0.5089772348 0.5071784395 0.5381426738 0.5827092363 0.5290451703 0.5412451605 0.5203416677 0.5780611520
0.5156593925 0.5156593925 0.5743632868 0.5470760349 0.5016149370 0.5093137625 0.5369390500 0.5398529233 0.5464514437 0.5859057322 0.5280133366 0.5193939647 0.5772663876 0.5531533756 0.5274938327 0.4871956356 0.5122591519 0.5572241321 0.4821103714 0.5214314503 0.5371203455 0.5580691790 0.5887308247 0.5238906229 0.5298642520 0.5408508351 0.5544785226 0.5144704130 0.4930431308 0.5228322807 0.5333645257 0.5650729714 0.5146765456 0.5722292741 0.5927324807 0.5579515680 0.6039668550 0.5998177713 0.5476064920 0.6143274865 0.5520717180 0.5031892842 0.5013662379 0.5413179899 0.4884060635 0.5432737337 0.5638773623 0.5697958403 0.4718427072 0.5364721433 0.5734262057 0.5151160342 0.5339559865 0.5214591119 0.4890503730 0.5848479205 0.4671213521 0.5114741986 0.5342548649 0.5397884227 0.5325463603 0.4967955809 0.5185846948 0.5620240344 0.5464244763 0.5176422450 0.5175586798 0.5511298350 0.4900277099 0.5783804971 0.6053215705 0.5765058516 0.5234829899 0.5430044237 0.5750973837 0.4966892025 0.5270286589 0.4637257858 0.5732558879 0.5349804345 0.5999364504 0.5029927898 0.5073473984 0.5187494313 0.5327305243 0.4833758331 0.5197908618 0.5897442061 0.5216184905 0.4858468513 0.5690001966 0.5328543138 0.5251459661 0.5081901232 0.5672771394 0.5445540856 0.5818927478 0.5230113826 0.5359967388 0.5286038410 0.5787252306
0.5151903836 0.5151903836 0.5981139582 0.5489506109 0.4759332336 0.5078949132 0.5361806829 0.5396198757 0.5460957543 0.6072458093 0.5290369861 0.5194592223 0.5852150961 0.5491893634 0.5259444709 0.4868996274 0.5122660375 0.5571271581 0.4827494344 0.5227730786 0.5370476557 0.5584076535 0.5880478436 0.5238909313 0.5298638353 0.5411640092 0.5560288847 0.5145542953 0.4928845185 0.5233125383 0.5329866086 0.5830739719 0.5530359625 0.5733626572 0.5926343819 0.5597320615 0.6149284880 0.6438466524 0.5467126928 0.6143094854 0.5511285485 0.5034444985 0.5005669101 0.5424511454 0.5106789544 0.5436520686 0.5574838956 0.5819841353 0.4656297954 0.5395650918 0.5997710291 0.5171289920 0.5433032491 0.5286644201 0.4915742082 0.5750439583 0.5289065602 0.6116101096 0.5166447793 0.5390076544 0.5282256908 0.4974934353 0.4954588254 0.5034263642 0.5425358842 0.5177119257 0.5780629504 0.5504659274 0.5046747566 0.6142037161 0.6054635552 0.5758176723 0.5236050262 0.5231201828 0.5791905526 0.4963416865 0.5273947825 0.4636992073 0.5680611718 0.5785130491 0.5991027070 0.5006550466 0.5175196901 0.5250227950 0.5332671530 0.4875833956 0.5365588812 0.5854788096 0.5244066576 0.4961416973 0.5668825147 0.5332023939 0.5263480337 0.5082365857 0.5685355985 0.5481101407 0.5605302390 0.4629420863 0.5325973398 0.5299647643 0.5755654627
0.5149474972 0.5149474972 0.6003538270 0.5500570001 0.4929524773 0.5102274523 0.5354615634 0.5402911908 0.5456177980 0.6216651207 0.5303060229 0.5192889650 0.5931598899 0.5352153154 0.5244530498 0.4865325503 0.5122716758 0.5573131493 0.4850324992 0.5240204658 0.5367899355 0.5586999536 0.5875661283 0.5238915661 0.5298674924 0.5413708459 0.5567473087 0.5146773248 0.4927525923 0.5235810839 0.5327332339 0.5803492832 0.5553503945 0.5738690612 0.5925280398 0.5607238276 0.6007899870 0.6439164223 0.5460455849 0.6077895423 0.5491312247 0.5051036620 0.4900202174 0.5429029383 0.5806321148 0.5441946105 0.5266485725 0.5874957457 0.4633050740 0.5798346858 0.6194174010 0.5227621542 0.5484394495 0.5382405208 0.4940415870 0.5709121854 0.5421534247 0.6338595728 0.5404189117 0.5385574127 0.5007741354 0.5644455869 0.5044880454 0.5086254782 0.5895600525 0.5178630107 0.5834395383 0.5501007230 0.5182888451 0.6061096050 0.5897603534 0.5742910903 0.5236366773 0.5221748230 0.5739969887 0.4935719185 0.5279846987 0.4651142670 0.5504770665 0.5584934751 0.5985042309 0.4972560122 0.5064294034 0.5329191893 0.5337172434 0.5181606822 0.5600883230 0.5915067586 0.5233488717 0.5077981140 0.5659526704 0.5329340640 0.5274622626 0.5116933765 0.5701162233 0.5467194233 0.5534591348 0.4657012889 0.5454160856 0.5424973078 0.5736817451
0.5148226142 0.5148226142 0.6019608067 0.5511731152 0.4969634153 0.5099151650 0.5348072641 0.5476854441 0.5449845286 0.6268396816 0.5318785978 0.4932610248 0.5996144330 0.5217953105 0.5157870609 0.4860882451 0.5122753557 0.5580124347 0.4906109369 0.5251544502 0.5332170288 0.5589595995 0.5871066262 0.5238927556 0.5298855635 0.5414854945 0.5572745681 0.5148805269 0.4926223772 0.5237392591 0.5325309134 0.5709762441 0.5563229954 0.5744822390 0.5923292135 0.5385984650 0.5933373227 0.6430363477 0.5455631941 0.6073610276 0.5743159003 0.5305703307 0.4821921057 0.5431768381 0.5787085076 0.5449060225 0.5257573144 0.5899069945 0.4722283713 0.5815632654 0.6097844775 0.5334158455 0.5553552455 0.5464044506 0.4963171311 0.5694113065 0.5683957480 0.6346622728 0.5620508940 0.5415922245 0.4954184559 0.5974799809 0.5065465579 0.5097819625 0.5848577224 0.5181145917 0.5738772554 0.5501310401 0.5278284164 0.6060243808 0.5840434746 0.5721155773 0.5238281719 0.5213795223 0.5596255643 0.5422016880 0.5458003654 0.4890503529 0.4680535857 0.5678015025 0.5915481605 0.4918626709 0.5120020495 0.5409414087 0.5340784060 0.5215728722 0.5979971435 0.5978471061 0.5138000592 0.5458554571 0.5687161581 0.5298054152 0.5285842101 0.5274551426 0.5840518182 0.5636114220 0.5448995821 0.5278433188 0.5514776908 0.5471785245 0.5725090872
0.5147587722 0.5147587722 0.6006416925 0.5528352067 0.5166106587 0.5097788683 0.5342295892 0.5449052357 0.5441610559 0.5453653623 0.5339761086 0.5173212598 0.5989706644 0.5092395264 0.4839983120 0.4855880617 0.5122758446 0.5594484094 0.5196955111 0.5261660288 0.5270379194 0.5590618674 0.5865979299 0.5238961963 0.5299634620 0.5415318211 0.5577812141 0.5152402669 0.4924699712 0.5238502859 0.5323330531 0.5589598795 0.5575955981 0.5752922293 0.5916536841 0.5361161933 0.5708666520 0.6404970783 0.5451400889 0.6075436921 0.5309211961 0.5301963789 0.4762318437 0.5433870382 0.5718627381 0.4654603169 0.5243967663 0.5907817772 0.5109739350 0.5843644573 0.5600077368 0.5425990089 0.5544015295 0.5504227755 0.4983453094 0.5687220689 0.5683763056 0.6310064811 0.6023133064 0.5151084137 0.5023119773 0.5104269921 0.5272374982 0.5089538580 0.5596699524 0.5184638662 0.5757391432 0.5506140612 0.5331486031 0.6065143229 0.5817160725 0.5455960214 0.5244818730 0.5199984508 0.5662297328 0.5452820595 0.5459937590 0.5329172204 0.4270004057 0.5763483662 0.5935696482 0.4864015617 0.5258858491 0.5481302162 0.5343606004 0.5193379718 0.6305536763 0.5993095980 0.5061728957 0.5373647356 0.5750487048 0.5202772984 0.5309223677 0.5931030714 0.5900485797 0.5636440131 0.5366140122 0.4516760630 0.5519615472 0.5787274403 0.5746873025
0.5147259795 0.5147259795 0.5936596784 0.5564030255 0.5225443236 0.5096784351 0.5337298008 0.5387484918 0.5431168934 0.5472101585 0.5228305721 0.5179823872 0.5853637134 0.5057085705 0.4832910677 0.4851312000 0.5122706691 0.5617012309 0.5359496919 0.5270552935 0.5415587898 0.5583222580 0.5859617051 0.5240270302 0.5302824398 0.5415402008 0.5584247448 0.5158821779 0.4922825131 0.5239545414 0.5321059755 0.5548665930 0.5534756764 0.5764109894 0.5887694990 0.5338307932 0.5635017973 0.6340971261 0.5446369122 0.6082594583 0.5336661690 0.5291080608 0.4323838662 0.5434649295 0.5657899409 0.5167332625 0.5232814952 0.5908727156 0.5117271864 0.5896152199 0.5446691773 0.5463772392 0.5511195705 0.5518189361 0.5001765086 0.5680072946 0.5690393188 0.6230612300 0.6110861272 0.5169593933 0.5112373536 0.5391630997 0.5778767437 0.5088465127 0.5367690648 0.5188803129 0.5755315315 0.5513991788 0.5396835010 0.6134410931 0.5411056817 0.5443152782 0.5252441404 0.5170867406 0.5773097746 0.5437136670 0.5460345506 0.5362689645 0.4633268756 0.5542341353 0.5864290041 0.5121369421 0.5428351871 0.5614349671 0.5345875102 0.5178800878 0.6184968209 0.6009185876 0.5035076307 0.5444975047 0.5499561396 0.5160078584 0.5613471889 0.5982482461 0.5868234828 0.5672292906 0.5304020944 0.5725357837 0.5050627417 0.5791408704 0.6101960980
0.5147078487 0.5147078487 0.5905895938 0.5649568264 0.5319187966 0.5095931017 0.5333020573 0.5341976957 0.5418343252 0.5499484261 0.5328641990 0.5179008224 0.5780439181 0.5048359838 0.4829618659 0.4849854875 0.5122505290 0.5645925600 0.5363778519 0.5278315350 0.5613995881 0.5541084640 0.5836348548 0.5465901661 0.5313018713 0.5415403966 0.5596040411 0.5169694416 0.4920806322 0.5241058844 0.5318153404 0.5530968386 0.5408264690 0.5780006866 0.5474748669 0.5294084284 0.5631268155 0.6219629241 0.5439101743 0.6186863105 0.5402795470 0.5258689897 0.4961229370 0.5433810991 0.5620607574 0.5217363904 0.5219911744 0.5905291635 0.5135201681 0.5960291344 0.5509080569 0.5476742458 0.5633235274 0.5524523006 0.4944584265 0.5633175364 0.5229900933 0.6103929413 0.6086777636 0.5169071036 0.5134770755 0.5893791272 0.5691612163 0.5096947840 0.4933301023 0.5192889207 0.5750084985 0.5516876824 0.5834145576 0.6105882071 0.5354261214 0.5475781653 0.5376047138 0.5356216113 0.5292372414 0.5466505182 0.5458852477 0.5728227704 0.4563828152 0.5668364740 0.5826578411 0.5086526049 0.5444217531 0.5785896997 0.5347957056 0.5163261101 0.5748535496 0.6057264236 0.5022851608 0.5479951790 0.5511707564 0.5186671059 0.5787113805 0.5961003657 0.5715344152 0.5603471189 0.5257194494 0.5734167207 0.5178181359 0.5838779485 0.5921773377
0.5146938176 0.5146938176 0.5880207041 0.6076170954 0.5109624647 0.5094951192 0.5329356627 0.5142178589 0.5403070807 0.5523978473 0.5480347117 0.5179328412 0.5767761811 0.5040738278 0.4829203572 0.4802193075 0.5119205830 0.5677241992 0.5357001806 0.5285191148 0.5963291237 0.5423853766 0.5582034583 0.5383666128 0.5329580187 0.5415434773 0.5634767816 0.5186055137 0.4919116313 0.5245381561 0.5314112376 0.5307306267 0.5280913991 0.5802680997 0.5268360491 0.5310877515 0.5636299901 0.6162260140 0.5427821861 0.5877289613 0.4363594067 0.5389542375 0.4953301480 0.5444424391 0.5595711264 0.5353202284 0.5201667910 0.5899778641 0.5198912146 0.5697247823 0.4989744615 0.5449446936 0.5762453893 0.5555696189 0.4955915743 0.5247702192 0.5314325038 0.5935749309 0.6027213934 0.5272920668 0.5139648388 0.6006385345 0.5589294146 0.5106894435 0.4855749939 0.5195820108 0.5732896781 0.5497416442 0.5926435166 0.5586704348 0.5350117431 0.5996257995 0.5605984117 0.5478530104 0.5661010607 0.5502748770 0.5442281682 0.5769930745 0.4612049260 0.5696384044 0.5880382215 0.5119477625 0.5416633082 0.5824236388 0.5350147029 0.5145817758 0.5638481881 0.6133908398 0.5014199737 0.5469222236 0.5510859892 0.5552433392 0.5782850822 0.6744901718 0.5718767546 0.5201015655 0.5216077682 0.5576828528 0.5517065869 0.5879199978 0.5318265649
0.5146680901 0.5146680901 0.5820483923 0.5992311061 0.6163265450 0.5093257595 0.5326154244 0.5115981034 0.5382780648 0.5539448038 0.5597877265 0.5180242960 0.5740217077 0.5028874078 0.4822537032 0.4799680863 0.4884035380 0.5706078718 0.5358690657 0.5291624361 0.6363112537 0.5354259937 0.4773445640 0.5268362191 0.5326883276 0.5414993233 0.5842509265 0.5206446990 0.4917943562 0.5283431314 0.5308121110 0.5158001419 0.5068554870 0.5836480103 0.5106178012 0.5382496525 0.5612978887 0.5371632245 0.5409620046 0.5883135261 0.4279063659 0.4729859880 0.5005234602 0.5719196899 0.5490790338 0.5426886603 0.5173373964 0.5901800138 0.5441581878 0.5509070161 0.4980987594 0.5626149506 0.5835125557 0.5828180106 0.4993189080 0.5185489861 0.5175745633 0.5837954146 0.5923912791 0.5361636196 0.5141357350 0.5454944830 0.5363619301 0.5091791327 0.4604504418 0.5196679903 0.5476727933 0.5606561714 0.6009703230 0.4840529212 0.5345694193 0.5994564206 0.5483075081 0.5554233288 0.5719988632 0.5456062607 0.5768180243 0.6082485069 0.4606308654 0.5717389966 0.5841528390 0.5675505381 0.5379565491 0.5828763326 0.5350486555 0.5125347305 0.5428918185 0.5427349692 0.5004245736 0.4336093795 0.5496497688 0.5742037345 0.4693156791 0.6472243680 0.5684533960 0.5071237524 0.5183029433 0.4919360809 0.5234149035 0.5855564904 0.5084746159
0.5145000242 0.5145000242 0.5745786331 0.5742781920 0.5483376965 0.5090830554 0.5323161312 0.5100309137 0.3685307452 0.5537832673 0.5020814091 0.4333868429 0.5700366582 0.4998616584 0.4651328106 0.4568427134 0.4842033181 0.5722093437 0.4973829666 0.5044787600 0.6393940987 0.5418755325 0.3674022325 0.3777897803 0.4586575571 0.5410964864 0.5548951497 0.5226179224 0.4917044448 0.5376526824 0.4249500469 0.5254223002 0.4862701769 0.5166044083 0.4859477305 0.5365620265 0.5264427162 0.4821990396 0.5034217640 0.5297066712 0.4847343913 0.3764989858 0.4569040437 0.5711373870 0.5370622498 0.5343758889 0.5079073238 0.5092085767 0.5103908533 0.5521402308 0.4888804466 0.5571308027 0.3798873147 0.5408099398 0.5042169544 0.5142653600 0.4572342806 0.4022640150 0.5741057282 0.5540351528 0.5310113464 0.4825120525 0.4808850223 0.4500631487 0.4413699197 0.4751076652 0.4736586029 0.5724023503 0.4516564146 0.4641628209 0.5331894945 0.5533971013 0.4376409919 0.4614747067 0.5477637981 0.5175080014 0.5140534943 0.6009311140 0.4598553853 0.5734564375 0.5718480786 0.5843123086 0.5274134209 0.5692759576 0.5312247390 0.4898231352 0.4967049139 0.5543087273 0.4959881573 0.2843256089 0.4295865672 0.5588870958 0.4496343885 0.5265518299 0.3889005565 0.3879208980 0.5049013056 0.3677810938 0.4924267497 0.5647103208 0.4949122808
0.3891923570 0.3891923570 0.4482531135 0.3489108910 0.5310303704 0.5088188697 0.5317329930 0.5092348943 0.3611181252 0.5432690456 0.4817348094 0.2136057162 0.4250427959 0.4692548830 0.4372606642 0.4657255907 0.4318807796 0.3371195554 0.3081213190 0.4811956997 0.0816454854 0.5345971365 0.0861155694 0.2629597820 0.1997765244 0.3780902305 0.4366648777 0.5154673260 0.2764637481 0.3813212919 0.2871082255 0.4735138811 0.4359239379 0.3103366026 0.2733325643 0.4223615915 0.0904977988 0.2750397569 0.4019131745 0.2610218356 0.2486616840 0.2943516208 0.4100212410 0.3953812275 0.3839341996 0.4622373306 0.1912378226 0.2191788248 0.1843200351 0.4779498543 0.3251500951 0.3352816888 0.2796968151 0.4668388185 0.3829087756 0.3871766337 0.4538983874 0.2492863437 0.2641417661 0.4251990076 0.5285519614 0.1883478680 0.3132842281 0.2435186654 0.4187241940 0.2769383921 0.0121803633 0.4866031100 0.2603005605 0.3505534438 0.3263771592 0.4281364459 0.3645558345 0.3336459544 0.0545060613 0.3958201415 0.2264204823 0.2795522798 0.4462938563 0.4148628701 0.5647687344 0.5683510572 0.4700181677 0.4204169719 0.4035228955 0.3992839040 0.4964507878 0.3884317133 0.4733896179 0.1723633366 0.3415630392 0.4194720516 0.4319613868 0.1802973225 0.3086686481 0.3554646645 0.2088574860 0.3101711100 0.2943155941 0.3066493869 0.4055121112
-0.0355286330 -0.0355286330 -0.2775337730 -0.2902822573 -0.2134449097 0.2312897291 0.1263013745 0.1616034397 0.1243671719 -0.0949233551 0.3459790958 0.1065739696 0.2294376048 0.1521456181 0.2057022645 0.1731223875 -0.1206214257 -0.3486154433 -0.4104603397 -0.3954722962 -0.4176306985 -0.4297297712 -0.6586031442 -0.5318208934 -0.5234702750 -0.4513043784 -0.6250633989 -0.3387581287 -0.1320216057 -0.0983996530 -0.0450872944 -0.0350157502 -0.3011718210 -0.1055416091 -0.5896213366 -0.3071590022 -0.3448585863 -0.0944381605 -0.5924319005 -0.3827527868 -0.1156295405 -0.3027502641 -0.3598233579 -0.2150744536 -0.2897326692 0.3724399697 0.0778053459 0.0147622887 -0.2867279726 -0.1351688478 -0.8823260411 -0.3536127304 -0.1657065404 -0.0686057185 -0.2299843741 0.1716782655 -0.1582809637 0.0993109700 -0.2629167802 -0.4202664631 -0.0509639671 -0.3330095384 -0.2065187427 -0.2104741767 -0.3654451941 -0.3024201194 -0.3574552082 -0.3380952821 -0.4142910874 -0.2494159147 0.0248381591 -0.4281923189 -0.2253293953 -0.3224908037 0.0124546458 0.0985894353 -0.2421966152 -0.0267463698 0.3411202214 -0.2376223424 -0.4580222872 -0.2472068918 0.2270145256 -0.3454335791 -0.4422626591 0.1650853402 0.0358417891 -0.0597912434 -0.1256127170 -0.0961166180 -0.3257962840 -0.3130207419 -0.1456563675 -0.5086673309 -0.3828324667 -0.1330557163 -0.2954325218 -0.0727452764 -0.0296705959 -0.1960673915 -0.0447875813
-1.3387039275 -1.3387039275 -1.0352474540 -1.0754811207 -1.1924640831 -1.0955175759 -1.3072859498 -1.2466303161 -1.0650856749 -1.1729109533 -1.2306623651 -1.3205927582 -0.9413710671 -1.1532479552 -1.3785379076 -1.0819644074 -1.2963660531 -1.2176161401 -1.0162296084 -0.9435752738 -1.0362387380 -1.2037826931 -0.8144182673 -0.8613961526 -1.2498917313 -0.9394204813 -1.2071329282 -0.7998769800 -1.1718219683 -1.0409622207 -1.2200114356 -1.2179632917 -1.0157526429 -1.1485648150 -1.0060805149 -1.0490121527 -1.0017967463 -1.2166098086 -0.8458000871 -0.9333951047 -0.9455174611 -0.9298339892 -0.8364966348 -1.2480964967 -1.0875639839 -1.1734370218 -1.1668683990 -1.2681175172 -1.0976186433 -1.2004539304 -0.9497259016 -1.1527779412 -1.0733497033 -1.0588704310 -1.0708498227 -1.2071562581 -1.3478015121 -1.1432393279 -1.1285954411 -1.1209655779 -1.1737879341 -0.9953256665 -0.8247094741 -1.0979765009 -1.0266025273 -0.9727358732 -0.9694971404 -1.0256516375 -1.0555775813 -1.1511403968 -1.0983451974 -1.1118354928 -1.3099967296 -1.0766457431 -1.1437048259 -1.0262110765 -1.0206723361 -1.0202781276 -1.0891874038 -0.8525975312 -0.9843110334 -1.1064928072 -1.2493837700 -1.2065745057 -0.7516247822 -0.9980152208 -1.3174619839 -1.3196654619 -1.0899265793 -0.9751032433 -1.0614840903 -1.1876859052 -1.0293230091 -1.0238809414 -1.0505580149 -0.9475305680 -0.7322222870 -1.1951694247 -0.7558112917 -1.0635505269 -1.2075401268
-1.3522532914 -1.3522532914 -1.3809367570 -1.3340969839 -1.3863023600 -1.3580588494 -1.3622800689 -1.3422542619 -1.3785841324 -1.3927577997 -1.3744351054 -1.3478506213 -1.3757551768 -1.3681000559 -1.3800139006 -1.2532189177 -1.3299469510 -1.3227912175 -1.3323702014 -1.3456575827 -1.3335646297 -1.3139284129 -1.3410275714 -1.3045075171 -1.3233914533 -1.2966285684 -1.3369771409 -1.3555492649 -1.2970651679 -1.2927097547 -1.3361925610 -1.3431370755 -1.1547019579 -1.1477035027 -1.2683284062 -1.1723776321 -1.2687197103 -1.3757116568 -1.2566920774 -1.2590577979 -1.3022038630 -1.2788285485 -1.1920174748 -1.2878193858 -1.3184084181 -1.2930257561 -1.3307479169 -1.3170877056 -1.3394625754 -1.2955050907 -1.1604126031 -1.3312094446 -1.3562947355 -1.3467013663 -1.3266793802 -1.3383928467 -1.3485280842 -1.3271622527 -1.3046434411 -1.3433781208 -1.3440596114 -1.3421091861 -1.3076755461 -1.3780687406 -1.3068144049 -1.2285598989 -1.3313054319 -1.2957003304 -1.2290875247 -1.3298582238 -1.3463639614 -1.3428538231 -1.3783439589 -1.2475581198 -1.3162096607 -1.3930658080 -1.3090229290 -1.3550062665 -1.3450601147 -1.2596969988 -1.1729118078 -1.3569575712 -1.3864994807 -1.3697373822 -1.1452945173 -1.3178374911 -1.3572658749 -1.3829060679 -1.2647689163 -1.2771456683 -1.3303176771 -1.2767617255 -1.3015435324 -1.3334560075 -1.2613941645 -1.2388075502 -1.1380681580 -1.3745655547 -1.3553135778 -1.3722778052 -1.3447983384
-1.3523693719 -1.3523693719 -1.3808466536 -1.3832361694 -1.3862830224 -1.3620379920 -1.3641243564 -1.3470001167 -1.4076697265 -1.4052590129 -1.4032053446 -1.3480899111 -1.3761801289 -1.3655245130 -1.3795067866 -1.3582890932 -1.3392251325 -1.3228057646 -1.3319037354 -1.3456208377 -1.3327035903 -1.3130242580 -1.3409774016 -1.3052639222 -1.3231546583 -1.3446052901 -1.3370573190 -1.3560875477 -1.3186405333 -1.2927122519 -1.3364082583 -1.3422475827 -1.3618063723 -1.3670563990 -1.3762881030 -1.3359459892 -1.2844926325 -1.3766718099 -1.3520007748 -1.3492816229 -1.3535682795 -1.3011987610 -1.3311449487 -1.3160942032 -1.3204728784 -1.2977253730 -1.3317325845 -1.3534575026 -1.3401946976 -1.3538320173 -1.3245395182 -1.3465138076 -1.3569611582 -1.3581135590 -1.3307765253 -1.3382506746 -1.3486501829 -1.3343171215 -1.3044921643 -1.3421766903 -1.3459527074 -1.3738271594 -1.4138992618 -1.3797554799 -1.3247777809 -1.3524332378 -1.3543625025 -1.3548954889 -1.2299279646 -1.3696685341 -1.3691510406 -1.3888222541 -1.3768106670 -1.3720996582 -1.3206664437 -1.3847580133 -1.3328741102 -1.3748717418 -1.3716682852 -1.3087691745 -1.2975161282 -1.3548421117 -1.3860814662 -1.3925595915 -1.3982095124 -1.3821022390 -1.3603928086 -1.3898522887 -1.2988510766 -1.3537069254 -1.3778333880 -1.3423251779 -1.3344543242 -1.3403753947 -1.3212986309 -1.3555988258 -1.4179755396 -1.4111321093 -1.4121346735 -1.3838402361 -1.3584575519
-1.3524811409 -1.3524811409 -1.3806129293 -1.3841928015 -1.3862713399 -1.3620314636 -1.3645917156 -1.3328261888 -1.4074770013 -1.4053742219 -1.4095697194 -1.3481250237 -1.3760207822 -1.3658880759 -1.3790143784 -1.3583169317 -1.3402353466 -1.3228060751 -1.3318907724 -1.3456137494 -1.3324874501 -1.3123152623 -1.3409689993 -1.3051587266 -1.3230057117 -1.3444993762 -1.3370967498 -1.3560978618 -1.3197342464 -1.2927129023 -1.3364465605 -1.3423232713 -1.3618627193 -1.3674473975 -1.3747116404 -1.3616702390 -1.3204838076 -1.3762521091 -1.3533962468 -1.3581936994 -1.3655566893 -1.3574132835 -1.3464393995 -1.3692462007 -1.3212835709 -1.3515377831 -1.3307653143 -1.3580857723 -1.3394732844 -1.3562627903 -1.3418110446 -1.3467755658 -1.3570458265 -1.3514570747 -1.3321853265 -1.3382654435 -1.3487828074 -1.3390629283 -1.3333431488 -1.3415668364 -1.3464590778 -1.3753659234 -1.4131155396 -1.3800384245 -1.3253242667 -1.3748775938 -1.3612690293 -1.3601354091 -1.2839462681 -1.3696854917 -1.3754327615 -1.3921694066 -1.3883460469 -1.3732285248 -1.3346287560 -1.3851225552 -1.3365179971 -1.3763589597 -1.3778214925 -1.3406164837 -1.3065865690 -1.3503110507 -1.3860003457 -1.3937997079 -1.3996840718 -1.3861524618 -1.3593956506 -1.3942642082 -1.3399234712 -1.3530954081 -1.3782650126 -1.3593955592 -1.3343877340 -1.3399969175 -1.3190119305 -1.3427323074 -1.4180625185 -1.4138701938 -1.4102359162 -1.3814848103 -1.3610837420
-1.3525959051 -1.3525959051 -1.3803550649 -1.3844581813 -1.3862638202 -1.3620235812 -1.3641067467 -1.3279466993 -1.4072455288 -1.4054205422 -1.4119551764 -1.3481468611 -1.3756116234 -1.3658794720 -1.3786606381 -1.3583290850 -1.3406825655 -1.3227978269 -1.3318825178 -1.3456111817 -1.3324928499 -1.3118386527 -1.3409662660 -1.3050021852 -1.3228932890 -1.3441396561 -1.3371296591 -1.3561023172 -1.3210397402 -1.2927131039 -1.3364565474 -1.3425517355 -1.3619461339 -1.3672856706 -1.3728366799 -1.3622628091 -1.3230151152 -1.3762013107 -1.3534503337 -1.3582495367 -1.3657906139 -1.3720818573 -1.3478604662 -1.3863927406 -1.3231554085 -1.3619261900 -1.3620514657 -1.3771629747 -1.3391249005 -1.3572052338 -1.3595542844 -1.3468164911 -1.3572718939 -1.3384555748 -1.3330183105 -1.3383700524 -1.3489026949 -1.3411405300 -1.3549941633 -1.3408841833 -1.3465943051 -1.3745883394 -1.4122711403 -1.3803097895 -1.3557475927 -1.3749688051 -1.3633767088 -1.3616852596 -1.3442516731 -1.3696719068 -1.3770472296 -1.3907340392 -1.3886863067 -1.3735327652 -1.3335278219 -1.3857619155 -1.3387136882 -1.3767389621 -1.3786152706 -1.3422767734 -1.3089793840 -1.3500837962 -1.3859637828 -1.3936143598 -1.3995644603 -1.3901186306 -1.3591275267 -1.3966405771 -1.3422522962 -1.3523521536 -1.3779195809 -1.3626163550 -1.3349765476 -1.3401588785 -1.3183287524 -1.3336896962 -1.4179053719 -1.4148359158 -1.4096782780 -1.3801641149 -1.3606571580
-1.3527130447 -1.3527130447 -1.3801271999 -1.3845947503 -1.3862597790 -1.3619603593 -1.3583908444 -1.3276256740 -1.4070270577 -1.4053999681 -1.4134860369 -1.3481643285 -1.3750399647 -1.3656707219 -1.3784214510 -1.3583354976 -1.3411301964 -1.3227808774 -1.3318757687 -1.3456098600 -1.3325461575 -1.3115310086 -1.3409645342 -1.3048618670 -1.3228011705 -1.3426084404 -1.3371579881 -1.3561077725 -1.3242672813 -1.2927130649 -1.3364443944 -1.3428405362 -1.3620128218 -1.3671985439 -1.3715724712 -1.3623742003 -1.3250343907 -1.3763334260 -1.3534086044 -1.3582281569 -1.3658494554 -1.3748170178 -1.3479344461 -1.3861961824 -1.3265429290 -1.3746397061 -1.3612216160 -1.3768216118 -1.3388968462 -1.3574674582 -1.3578129795 -1.3469648985 -1.3575629774 -1.3302377740 -1.3335762421 -1.3384710639 -1.3489226542 -1.3419525631 -1.3591232733 -1.3398845636 -1.3465738555 -1.3740188538 -1.4115854854 -1.3806253574 -1.3583140056 -1.3750142025 -1.3639841965 -1.3626138652 -1.3437923004 -1.3696541050 -1.3776942754 -1.3908838536 -1.3884532770 -1.3735730852 -1.3328945121 -1.3866014423 -1.3401777253 -1.3768963446 -1.3789770603 -1.3418753417 -1.3106912507 -1.3516503388 -1.3859442649 -1.3905584991 -1.4032181167 -1.3924019291 -1.3597885482 -1.3978245906 -1.3440148362 -1.3513984773 -1.3772775807 -1.3633510150 -1.3363394860 -1.3408870629 -1.3181818004 -1.3381471265 -1.4179721664 -1.4151355778 -1.4069835629 -1.3798237582 -1.3587598665
-1.3528296994 -1.3528296994 -1.3799386619 -1.3846801751 -1.3862608578 -1.3614118091 -1.3471573181 -1.3296567011 -1.4068221462 -1.4052420111 -1.4145772637 -1.3481782150 -1.3744503265 -1.3653100937 -1.3782570714 -1.3583396411 -1.3415973027 -1.3227529913 -1.3318697975 -1.3456091403 -1.3326063050 -1.3113353174 -1.3409630524 -1.3047515326 -1.3227165645 -1.3370448817 -1.3371832135 -1.3561096309 -1.3308414903 -1.2927127549 -1.3363881469 -1.3430215985 -1.3619997257 -1.3671269318 -1.3707831651 -1.3624089617 -1.3268804318 -1.3763752598 -1.3533407839 -1.3583884239 -1.3658901691 -1.3768951394 -1.3478136605 -1.3860945040 -1.3300657628 -1.3357131541 -1.3548733262 -1.3761627759 -1.3387140790 -1.3575332464 -1.3553662108 -1.3471347363 -1.3578483280 -1.3269318406 -1.3339992399 -1.3385009831 -1.3489031241 -1.3421619093 -1.3590779576 -1.3383586579 -1.3464705514 -1.3748858197 -1.4110525090 -1.3810060235 -1.3592717954 -1.3750481736 -1.3642085153 -1.3634008176 -1.3373565893 -1.3696181431 -1.3780420281 -1.3910307490 -1.3883294444 -1.3734308626 -1.3328819070 -1.3876089130 -1.3405408888 -1.3769656098 -1.3789951511 -1.3412450731 -1.3120387021 -1.3538030221 -1.3859327801 -1.3826419902 -1.4116451066 -1.3924760438 -1.3617803453 -1.3990944199 -1.3456301400 -1.3501637542 -1.3764925017 -1.3639963877 -1.3381101586 -1.3418654698 -1.3182480993 -1.3446701951 -1.4180063320 -1.4150661255 -1.3738331064 -1.3800176833 -1.3560030340
-1.3529386592 -1.3529386592 -1.3797877784 -1.3847328507 -1.3862708645 -1.3562665500 -1.3429653460 -1.3340225622 -1.4066054738 -1.4049169632 -1.4153938608 -1.3481882406 -1.3739323054 -1.3647560892 -1.3781358792 -1.3583416351 -1.3420393455 -1.3227102224 -1.3318642405 -1.3456088761 -1.3326650909 -1.3112100292 -1.3409617229 -1.3046713612 -1.3226239137 -1.3305631032 -1.3372065617 -1.3561065250 -1.3342630601 -1.2927119226 -1.3361915357 -1.3420451255 -1.3617417281 -1.3670181829 -1.3703051269 -1.3624217269 -1.3282533446 -1.3762577292 -1.3531818582 -1.3586576313 -1.3658917669 -1.3787449814 -1.3475315374 -1.3861902011 -1.3325960491 -1.3323354928 -1.3544557842 -1.3754714843 -1.3385550162 -1.3575550003 -1.3522473225 -1.3471731481 -1.3580644332 -1.3257905589 -1.3343580042 -1.3384322112 -1.3488571974 -1.3420254623 -1.3588969482 -1.3360525291 -1.3463215454 -1.3633337469 -1.4106213149 -1.3813465561 -1.3601958453 -1.3750772682 -1.3643022268 -1.3640871008 -1.3261953133 -1.3695383607 -1.3782679767 -1.3911313916 -1.3882666236 -1.3730681409 -1.3419121883 -1.3888335504 -1.3402455304 -1.3769921081 -1.3782260109 -1.3408168612 -1.3129047414 -1.3556043980 -1.3859147771 -1.3755341454 -1.4122621354 -1.3871030789 -1.3639906545 -1.4001791302 -1.3465766624 -1.3485347111 -1.3755680596 -1.3647164259 -1.3395467383 -1.3427199914 -1.3184304048 -1.3479307477 -1.4176662518 -1.4146840090 -1.3720264866 -1.3805639777 -1.3527569061
-1.3530093991 -1.3530093991 -1.3796955563 -1.3847532882 -1.3862943485 -1.3366786821 -1.3417753675 -1.3430063622 -1.4063557629 -1.4045505528 -1.4160328870 -1.3481946160 -1.3734661760 -1.3637858263 -1.3780252684 -1.3583376839 -1.3423867699 -1.3226465668 -1.3318582273 -1.3456091535 -1.3327261983 -1.3111277959 -1.3409605550 -1.3046168185 -1.3224929379 -1.3280599271 -1.3372280753 -1.3560950430 -1.3204188332 -1.2927096874 -1.3353035869 -1.3341911717 -1.3603475480 -1.3667885886 -1.3700867390 -1.3624108752 -1.3286245823 -1.3759596980 -1.3524535483 -1.3588507301 -1.3658209135 -1.3800826945 -1.3468875776 -1.3864352706 -1.3342606175 -1.3326731858 -1.3538182635 -1.3746845716 -1.3384140202 -1.3575656973 -1.3484091380 -1.3470449988 -1.3581565367 -1.3222241177 -1.3346819469 -1.3382871925 -1.3487769644 -1.3416720968 -1.3583515832 -1.3327357452 -1.3461382451 -1.3404345830 -1.4102042116 -1.3816167022 -1.3588486982 -1.3751041735 -1.3643344913 -1.3645334414 -1.3175682118 -1.3693584965 -1.3781449067 -1.3912017401 -1.3882216967 -1.3615796796 -1.3357208927 -1.3904329193 -1.3393738302 -1.3769960256 -1.3748274786 -1.3405387317 -1.3130261201 -1.3566042126 -1.3858446280 -1.3717304360 -1.4102466380 -1.3795968660 -1.3650017364 -1.4002960924 -1.3412095221 -1.3463425148 -1.3744678918 -1.3655174512 -1.3404297615 -1.3429619354 -1.3186886413 -1.3498321381 -1.4162742966 -1.4138904294 -1.3722200150 -1.3813110427 -1.3492836728
-1.3528153156 -1.3528153156 -1.3796740462 -1.3846973841 -1.3863200208 -1.3354188505 -1.3413418919 -1.3298191059 -1.4063094386 -1.4041873462 -1.4167484793 -1.3482349073 -1.3725946422 -1.3614376526 -1.3778576654 -1.3582981723 -1.3425155778 -1.3225526313 -1.3318467384 -1.3456110503 -1.3328267358 -1.3110714394 -1.3409594804 -1.3045826896 -1.3222378731 -1.3273915123 -1.3372390855 -1.3557117614 -1.3016468311 -1.2927021335 -1.3267141086 -1.3272796546 -1.3351774017 -1.3661972277 -1.3702758976 -1.3623267936 -1.3265387315 -1.3752027289 -1.3248424418 -1.3588947648 -1.3654531220 -1.3798499800 -1.3450886641 -1.3859655302 -1.3362717970 -1.3334019012 -1.3527954462 -1.3737515687 -1.3382923817 -1.3575741086 -1.3439922878 -1.3467591953 -1.3580815168 -1.3182762703 -1.3349546094 -1.3381157198 -1.3486212870 -1.3411735634 -1.3581349857 -1.3284166596 -1.3459144691 -1.3372877351 -1.4095806647 -1.3820196852 -1.3431838838 -1.3751308443 -1.3643116742 -1.3641978179 -1.2711505919 -1.3689274445 -1.3376967512 -1.3912493166 -1.3880950081 -1.3509746850 -1.3343489034 -1.3926214225 -1.3376784965 -1.3769863198 -1.3659763632 -1.3402577193 -1.3117855254 -1.3570281915 -1.3855101087 -1.3699047011 -1.4046600433 -1.3775406719 -1.3646042235 -1.4002965320 -1.3186412578 -1.3434049977 -1.3720047208 -1.3663441583 -1.3412712099 -1.3419775723 -1.3189941137 -1.3460695296 -1.4120641758 -1.4123535860 -1.3723678292 -1.3816748323 -1.3457291177
-1.3493148646 -1.3493148646 -1.3796724201 -1.3828113235 -1.3899410203 -1.3352730864 -1.3411498649 -1.2127710769 -1.4068808338 -1.4038020913 -1.4182190418 -1.3213665877 -1.3594141860 -1.3332447279 -1.3774027818 -1.3573019191 -1.3421389523 -1.3224063139 -1.3315952201 -1.3456284575 -1.3325242903 -1.3110295915 -1.3409558694 -1.3045759513 -1.3210071293 -1.2696517534 -1.3370987087 -1.3453283392 -1.2864272851 -1.2926539554 -1.1629929782 -1.2922249652 -1.3163350109 -1.3637764612 -1.3720107149 -1.3324106524 -1.3202093287 -1.3505966889 -1.2310931108 -1.3588856916 -1.3549504509 -1.3683519118 -1.3398264746 -1.3714132009 -1.3391552433 -1.3348205412 -1.3363987490 -1.3725666555 -1.3381930554 -1.3575941425 -1.3390557577 -1.3463383857 -1.3576946354 -1.3183803255 -1.3348301921 -1.3379402236 -1.3478458719 -1.3400025899 -1.3565525946 -1.3236018334 -1.3457027288 -1.3356431016 -1.4079276729 -1.3831242302 -1.3408330112 -1.3751500083 -1.3641231528 -1.3602595929 -1.2174407274 -1.3677605376 -1.3378217284 -1.3912253228 -1.3859325559 -1.3510864594 -1.3349393949 -1.3955174090 -1.3025895674 -1.3769452938 -1.3585290087 -1.3398237582 -1.3067085058 -1.3575307074 -1.3827574596 -1.3690128559 -1.3875663397 -1.3725722717 -1.3548821472 -1.3426184031 -1.3098570791 -1.3409445346 -1.3422362149 -1.3670467677 -1.2934674501 -1.3392668413 -1.3192666080 -1.3134179816 -1.4008018200 -1.4090067983 -1.3723948324 -1.3794651709 -1.3421222608
-1.3270189161 -1.3270189161 -1.2893527986 -1.0369143221 -1.3219893743 -0.9952792524 -1.3375489151 -1.0819489311 -1.2251123789 -1.3985894983 -1.2965414664 -1.1282257032 -1.0222715439 -1.2425678758 -1.2986152768 -1.0991001943 -1.1594062004 -1.3220390407 -1.1956749689 -1.3457248714 -1.2333362670 -1.3111317090 -1.2546258586 -1.3043909002 -1.2991950550 -1.1809187060 -1.0855376281 -1.0567109340 -0.9945086606 -1.2664857270 -0.8903717918 -1.2366224259 -1.2033487121 -1.0759653434 -1.1661076804 -1.0760720648 -1.3125101736 -1.2674881839 -1.1812412171 -1.3497865490 -1.2716916304 -1.0485376101 -1.3039864003 -1.2534787482 -1.1397035643 -1.3374468801 -1.3337193629 -1.2451943561 -1.3380999652 -1.3573442698 -1.3077191264 -1.3465871624 -1.3478695634 -1.3368492950 -1.2655981209 -1.3376106039 -1.2948649971 -1.2843603186 -1.3452923566 -1.3197561905 -1.3453410097 -1.3362929685 -1.4029630659 -1.3046782072 -1.3437662388 -1.3383574809 -1.3616107935 -1.3550108929 -1.2013046056 -1.3295473475 -1.3379394944 -1.1852760212 -1.3628336493 -1.3015880366 -1.3352564287 -1.3459332668 -1.2301891343 -1.3719986405 -1.2099953969 -1.3383468745 -1.2085368682 -1.2932533432 -1.3369096822 -1.3597770050 -1.0195432710 -1.1548929859 -1.1611871532 -1.1983348205 -1.1986110762 -1.3193168270 -1.3106995803 -1.3490875044 -1.2827523381 -1.3200013527 -1.2918530646 -1.3010209516 -1.3250908182 -1.3929283608 -1.3728221789 -1.2191271506 -1.2829330458
-0.4022188966 -0.4022188966 -0.3061542702 -0.7291701866 -0.4552010329 -0.4084234116 -0.4885344833 -0.4219745248 -0.2690442750 -0.1972387882 -0.3538981909 -0.1781342324 -0.9876805401 -0.4436692695 -0.7764410335 -0.5275563692 -0.1141922634 -0.2181248562 -0.2753160209 -0.4670922583 -0.4748995139 -0.3018379653 -0.3252034314 -0.4828648868 -1.2407226880 -0.8144607265 -0.7460079268 -0.8273301507 -0.5227590541 -0.4999340563 -0.6391562299 -0.5245608684 -0.9202974304 -0.1694513761 -0.3259913849 -0.5097672257 -0.6696644032 -0.4222891497 -0.4050559677 -0.4280491094 -0.3457059808 -0.2923311104 -0.3602741549 -0.3249174651 -0.0236010585 -0.6434953064 -0.4305788000 -0.1322667717 -0.2580362465 -0.4117732459 -0.8559172046 -0.5029174184 -0.1754726684 -0.4317270273 -0.3426862808 -0.3374987346 -0.0975902447 -0.1571637266 -1.2545091103 -0.7208757627 -0.6790616070 -0.0849638628 -0.0860003432 -0.2661630726 -0.2593348080 -0.0520640586 -0.6799811926 -0.3331526214 -0.3464966634 -0.1261964725 -0.5454757836 -0.2256970892 -0.0896380991 -0.2502483202 -0.4420571524 -0.0613119293 -0.0646182507 -0.1477419345 -0.1554507650 -0.5886068229 -0.1734520474 -0.5001386986 -0.4222632437 -0.2112069465 -0.4556460442 -0.4712801146 -0.5086741901 -0.5458984191 -0.5029025990 -0.2247518855 -0.4774832837 -0.7247262854 -0.7010232886 -0.4154577065 -0.5850867682 -0.8265790003 -0.1570032781 -0.5747421805 -1.0761269251 -0.2455638397 -0.1840640014
-0.1027081602 -0.1027081602 -0.0648466677 -0.0748724305 -0.0203681101 -0.1880336419 -0.0813499821 -0.2651149833 -0.0599144422 -0.0688371699 -0.1857795947 -0.1070211287 -0.2831707899 -0.1982625254 0.0050017263 -0.0538537730 -0.0336753837 -0.0429867414 -0.0765340981 -0.0775657153 -0.0547660984 -0.0347220207 -0.1098750248 -0.0151992277 -0.0855415676 0.0301163591 -0.0176642504 -0.0566459149 -0.2316055641 -0.1461979703 -0.1868844136 -0.2565613019 -0.0340633829 -0.1633464973 -0.1921806700 -0.3894981013 -0.1452676909 -0.2766420269 -0.2130569418 -0.0495133971 -0.0238486350 -0.1731132415 -0.0249989991 -0.1552013755 -0.0238634688 -0.0519127650 -0.0370680145 -0.1317932361 -0.0972062956 0.0194335059 -0.0538305361 -0.0370817607 -0.0360582276 -0.0468141174 -0.0541737490 0.0371146059 -0.0120146219 -0.0197185123 0.0121883986 0.0882531391 0.0194169330 -0.0812776519 -0.0809257058 -0.0315599369 -0.1096716367 -0.0436003407 -0.0071566663 -0.0579038876 -0.0940159094 -0.0456655179 0.0683245606 -0.1917768888 -0.0603277464 -0.0143573507 -0.0096571711 -0.0601346131 -0.0560084081 -0.0429779198 -0.0745015314 -0.1274665709 -0.1543703083 -0.0807021548 -0.0456793455 -0.1323704883 -0.1094948248 -0.0271399404 -0.1812843632 -0.0452059270 -0.1439524307 -0.1214394400 -0.1105527917 -0.0656920690 0.0061315892 -0.0605630660 -0.0503095501 -0.0371099675 -0.0761171616 -0.0274990386 -0.0628219322 -0.1209431749 -0.1750782834
-0.1034633977 -0.1034633977 -0.0530666003 -0.0487318233 -0.0617260084 -0.0304253107 -0.0102099236 -0.0511933236 -0.0608089659 -0.0266479808 -0.1654208677 -0.1085391406 -0.0532482701 -0.0053981446 0.0051679450 -0.0529967821 -0.0354584745 -0.0146711631 -0.0455283241 -0.0428780121 -0.0548207056 -0.0346560689 -0.0556480504 0.0509789548 0.0118021961 0.0617973012 -0.0121000472 -0.0249132170 -0.1535377991 -0.0726556976 -0.0311137034 -0.1252706967 0.0576515368 -0.1360567725 -0.0317887639 -0.0688470909 -0.1293876167 -0.1382982600 -0.0602996991 -0.0359365574 0.0089651063 -0.1347918719 -0.0268152015 -0.1374299454 -0.0231872771 -0.0451140017 -0.0351612421 -0.1361892830 -0.0894420354 -0.0149617372 0.0352432038 -0.0255302410 -0.0289497157 -0.0177799764 -0.0101713079 0.0326059068 -0.0159032089 -0.0204986971 0.0151105686 0.0733220601 0.0190859072 -0.0798862150 -0.1090975674 -0.0296377131 -0.0830873358 -0.0260854739 0.0030125140 -0.0524433600 -0.0660488727 -0.0369791555 0.0630073023 -0.1659694225 -0.0433262782 -0.0083062005 -0.0096391662 -0.0594848975 -0.0533958160 -0.0414928200 -0.0420132811 -0.0922815032 -0.1533687996 -0.0579463153 0.0162468415 -0.0952401580 -0.1073868686 0.0001614075 -0.0923096732 -0.0119868443 -0.0412853905 -0.0640472480 -0.0758710515 -0.0531103607 -0.0033501567 -0.0470908988 0.0024764691 -0.0373067519 -0.0691202384 -0.0233764840 -0.0340677237 -0.1514262010 -0.1534958048
-0.1037356592 -0.1037356592 -0.0540736159 -0.0510011150 -0.0384776076 -0.0173727315 -0.0142523448 -0.0337042022 -0.0614871595 -0.0267628542 -0.0378262354 -0.1333323974 -0.0447293425 -0.0046470272 0.0051746536 -0.0526427079 -0.0358038379 0.0076547345 -0.0454950218 -0.0426482241 -0.0538425273 -0.0346579913 -0.0560587975 0.0567903102 0.0008761974 -0.0203241263 -0.0107838790 -0.0244908930 -0.1038678160 -0.0658893556 -0.0237508094 -0.0074822864 0.0588226098 -0.1151336074 -0.0267434681 -0.0487024867 -0.1002281704 -0.0112273180 -0.0451212404 -0.0317049700 0.0126000537 -0.1310730762 -0.0291445612 -0.1351137243 -0.0218682227 -0.0433562625 -0.0367231564 -0.1428379765 -0.0756701846 -0.0385908442 0.0332545084 -0.0219203469 -0.0148438733 -0.0195500763 -0.0068457397 0.0248095913 -0.0168736575 -0.0238311260 -0.0014145118 0.0774391004 0.0191159051 -0.0788912236 -0.0581296181 -0.0271652921 -0.0253891252 -0.0038187207 0.0093086743 -0.0484694375 -0.0568903096 -0.0337067042 0.0591943322 -0.0935884824 -0.0392852075 0.0096516840 -0.0098716639 -0.0585076115 -0.0478161774 -0.0413787235 -0.0415203644 -0.0388747484 -0.1522685392 -0.0472833336 0.0233667787 -0.0880544337 -0.1053046579 -0.0365357033 -0.0788453798 -0.0183355328 -0.0280607242 -0.0324393297 -0.0321270524 -0.0528049522 -0.0000632373 -0.0085964099 -0.0056894733 -0.0376190482 -0.0566367969 -0.0213278236 -0.0243894778 -0.1223382008 -0.1619362351
-0.0723154296 -0.0723154296 -0.0555397394 -0.0516162955 -0.0366107748 -0.0224297904 -0.0170344869 -0.0336661933 -0.0620343172 -0.0268066838 -0.0370816371 -0.2065655110 -0.0428484131 -0.0058308845 0.0051784591 -0.0523557250 -0.0248438444 0.0233631789 -0.0454873071 -0.0426482847 -0.0493947034 -0.0346651485 -0.0460292259 0.0567669942 -0.0163262258 -0.0219376375 -0.0090256381 -0.0244269926 -0.0725360130 -0.0391227284 -0.0207682946 0.0366730750 0.0588785803 -0.0411987420 -0.0264294560 -0.0442789098 0.0295561948 -0.0141415614 -0.0318244440 -0.0294689849 0.0086098889 -0.0074884042 -0.0302875837 -0.1312180918 -0.0201292867 -0.0155064388 -0.0378316868 -0.1392891356 -0.0559566660 -0.0456156101 0.0307894114 -0.0186510511 -0.0045969614 -0.0214177987 -0.0069708046 -0.0499716448 -0.0175072986 -0.0292932943 0.0063807854 0.0768774614 0.0192070936 -0.0780718708 -0.0589209963 -0.0242277195 -0.0200821330 0.0017028061 0.0137353163 -0.0441189896 -0.0542284076 -0.0315763885 0.0585514112 -0.0413355391 -0.0395283495 -0.0496656189 -0.0104682217 -0.0570930138 -0.0373847867 -0.0400844754 -0.0443532799 -0.0295078298 -0.1490755309 -0.0426170373 -0.0273051541 -0.0764624841 -0.1049515674 -0.0494110859 -0.0701092431 -0.0345027474 -0.0263118164 -0.0304577443 -0.0194129887 -0.0512988136 0.0030097587 -0.0144867826 -0.0097959146 -0.0381546683 -0.0391281859 -0.0185185214 -0.0154660805 -0.1016721803 -0.1133526985
-0.0413671758 -0.0413671758 -0.0566606116 -0.0518690121 -0.0393525226 -0.0282681994 -0.0176635171 -0.0337921949 -0.0622744671 -0.0267713123 -0.0363408582 -0.1431336586 -0.0420706781 -0.0062787677 0.0051830530 -0.0520662473 -0.0221049855 0.0310614212 -0.0454845389 -0.0426605231 -0.0366697251 -0.0346768637 -0.0454792750 0.0561841661 0.0230561399 -0.0394889075 -0.0071640997 -0.0244171882 -0.0725594417 -0.0299695079 -0.0196014982 0.0861094526 0.0157693874 -0.0395161687 -0.0268040598 -0.0286137610 0.0292618467 -0.0118088934 -0.0225366368 -0.0281141473 0.0044961486 0.0120873926 -0.0305164606 -0.1041271441 -0.0184888387 -0.0148996121 -0.0424262495 -0.1230112087 -0.0215565453 -0.0509612346 0.0278243637 -0.0154733716 -0.0020553079 -0.0232013252 -0.0104903829 -0.0499647351 -0.0182528701 -0.0345776870 0.0146253683 0.0758813672 0.0193200650 -0.0769850751 -0.0443097279 -0.0253075388 -0.0192811069 -0.0266907634 0.0171848737 -0.0383260604 -0.0488071510 -0.0299889016 0.0618636244 -0.0392789629 -0.0413347767 -0.0547469559 -0.0114394579 -0.0550893038 -0.0240353975 -0.0365671781 -0.0468744598 -0.0175092056 -0.1465431208 -0.0399355655 -0.0194590901 -0.0577317618 -0.0348667449 -0.0427932906 -0.0663234657 -0.0145430900 -0.0298621639 -0.0314737247 0.0194073992 -0.0361170176 0.0051617194 -0.0234247794 -0.0024459004 -0.0389885868 -0.0206606094 -0.0159930271 -0.0084384940 -0.0939769389 -0.1133271266
-0.0414970164 -0.0414970164 -0.0579355008 -0.0520261765 -0.0409609004 -0.0325338088 -0.0165751189 -0.0338988240 -0.0601948204 -0.0262677867 -0.0355838862 -0.1171659762 -0.0415612252 -0.0071430584 0.0051883101 -0.0517654804 -0.0220012293 0.0313822124 -0.0454819606 -0.0426653898 -0.0236900062 -0.0346940738 -0.0451422718 0.0552645699 0.0258881768 -0.0300036275 -0.0051155932 -0.0244195777 -0.0725643605 -0.0277583088 -0.0178362673 0.1031069534 0.0128308167 -0.0364455194 -0.0274112729 -0.0117289806 0.0909282225 -0.0095001585 -0.0158709134 -0.0273536775 0.0021250260 -0.0036920417 -0.0302001529 -0.0546095085 -0.0172934798 -0.0145222547 -0.0274602767 -0.1002632113 -0.0005101379 -0.0528244774 0.0242672038 -0.0126060697 -0.0013040877 -0.0241372640 -0.0173756931 -0.0497641002 -0.0199295229 -0.0366074854 0.0034141061 0.0579290981 0.0194075739 -0.0713013233 -0.0207238929 -0.0335543422 -0.0194649764 0.0443826038 0.0199200947 -0.0305804497 -0.0451053389 -0.0288120133 0.0609154893 -0.0389080726 -0.0438212109 -0.0539479967 -0.0127383402 -0.0372324999 -0.0121878615 -0.0331587261 -0.0478282395 -0.0098238353 -0.1677376940 -0.0389631862 -0.0133187076 -0.0505033537 -0.0082660402 -0.0436723116 -0.0652975022 -0.0088023533 -0.0354200507 -0.0337010919 0.0414148619 -0.0260132404 0.0066171459 -0.0390144371 -0.0016209296 -0.0400096318 -0.0072131945 -0.0136922130 0.0032964743 -0.0800425182 -0.1108972331
-0.0417613903 -0.0417613903 -0.0583334960 -0.0521540565 -0.0418446745 -0.0351282912 -0.0147444521 -0.0339703147 -0.0495084703 -0.0454311333 -0.0347547881 -0.0462131872 -0.0411258775 0.0006158329 0.0051945066 -0.0514548359 -0.0221345009 0.0207263660 -0.0454775373 -0.0426798204 -0.0194894100 -0.0347183281 -0.0448955948 0.0540573253 0.0226653263 -0.0093966113 -0.0031335661 -0.0244297151 -0.0725624954 -0.0257611669 -0.0115479279 0.0623283247 0.0027869392 -0.0348553219 -0.0281956862 0.0045976212 0.0342299033 -0.0072449688 -0.0094520162 -0.0269681373 0.0007854345 -0.0053629050 -0.0296009783 -0.0216028808 -0.0164706706 -0.0142379436 -0.0266878226 -0.0720901412 -0.0037921393 -0.0454894582 0.0200189277 -0.0103630482 -0.0008325343 -0.0209541987 -0.0250469951 -0.0497174728 -0.0247189495 -0.0242418577 -0.0157727270 0.0469655835 0.0193132412 -0.0404259376 -0.0151616044 -0.0044495874 -0.0205614180 0.0568829758 0.0220200746 -0.0212887416 -0.0436694220 -0.0279708959 0.0200871524 -0.0367363446 -0.0465852402 -0.0486933045 -0.0142122812 -0.0330776534 0.0001370342 -0.0333062644 -0.0493262141 -0.0131297834 -0.0903583278 -0.0402363059 -0.0096941346 -0.0502328581 0.0061407331 -0.0264644128 -0.0655705008 -0.0455897448 -0.0406935323 -0.0365021790 0.0515816624 -0.0360160146 0.0075431956 -0.0522965845 -0.0014135575 -0.0410330859 0.0017721392 -0.0120650068 -0.0017409148 -0.0350520821 -0.1079845852
-0.0422847094 -0.0422847094 -0.0010589165 -0.0522705576 -0.0423600959 -0.0365708239 -0.0126504633 -0.0340133675 -0.0338047704 -0.0268742716 -0.0337799429 -0.0466810090 -0.0406976221 0.0210338192 0.0052025001 -0.0511373302 -0.0240402976 -0.0243585090 -0.0454595433 -0.0427433010 -0.0189166123 -0.0347518468 -0.0447434776 0.0525127031 0.0209002632 -0.0184743994 -0.0016372795 -0.0244506492 -0.0720226161 -0.0232571905 -0.0024335168 0.0476398871 -0.0026520833 -0.0312532937 -0.0292277750 -0.0039314770 0.0144130412 -0.0050024026 -0.0024914117 -0.0268296092 -0.0001149680 -0.0442981512 -0.0288842216 0.0015241579 -0.0158613518 -0.0139946667 -0.0259657802 -0.0296116885 -0.0071896842 -0.0337484318 0.0149928317 -0.0088580504 -0.0006498974 -0.0078927314 -0.0297027069 -0.0498133900 -0.0521394860 -0.0102722793 -0.0151802616 0.0466463357 -0.0037662624 -0.0238670156 -0.0206001439 0.0058613096 -0.0221466070 0.0095340413 -0.0412363342 -0.0117706927 -0.0438370949 -0.0274015772 0.0067074529 -0.0271326075 -0.0493732498 -0.0498641606 -0.0156120046 -0.0276865555 0.0133042329 -0.0355147955 -0.0813549058 -0.0296240906 -0.0654716722 -0.0437401667 -0.0087356870 -0.0500706254 0.0351012697 -0.0180703443 -0.0665135950 -0.0750935800 -0.0445997819 -0.0394863750 0.0542978859 -0.0399773036 0.0080422833 -0.0497810638 0.0043466835 -0.0418268149 0.0088871185 -0.0315666972 0.0110139005 -0.0232224144 -0.1049491939
-0.0433144133 -0.0433144133 -0.0106300175 -0.0523805756 -0.0426909434 -0.0373366233 -0.0103362206 -0.0340372691 -0.0256922031 -0.0555584524 -0.0325882506 -0.0473188239 -0.0403307280 0.0161139767 0.0052141787 -0.0508160878 -0.0256618171 -0.0305364366 -0.0452915127 -0.0429156211 -0.0190803779 -0.0347976686 -0.0446651561 0.0492659646 0.0198600073 0.0116785242 -0.0010271413 -0.0244906482 -0.0497563449 -0.0203312868 0.0058935152 0.0123084882 0.0040719552 -0.0258151243 -0.0307220335 -0.0147846591 0.0129972117 -0.0023157142 0.0070959267 -0.0268849059 -0.0009020700 -0.0442289430 -0.0281505395 0.0010878059 -0.0153343053 -0.0137693465 -0.0253729771 -0.0330605863 -0.0099443543 -0.0296243656 0.0091454891 -0.0079629154 -0.0022808562 -0.0131686462 -0.0303736278 -0.0500363458 -0.0345749188 -0.0093790684 -0.0128804144 0.0465847814 -0.0261325110 -0.0152162180 -0.0283213865 0.0135117857 -0.0230017274 0.0378823471 -0.0401636212 -0.0035033245 -0.0447412605 -0.0270472345 0.0095026885 0.0201711939 -0.0519980460 -0.0456693704 -0.0167167062 -0.0191800634 -0.0035178170 -0.0383186643 -0.0697759515 -0.0726454980 -0.0595291563 -0.0479782723 -0.0096032244 -0.0499673383 0.0286935490 -0.0170796058 -0.0677198027 -0.0794960741 -0.0469581925 -0.0424314115 0.0430325525 -0.0550358253 0.0081688799 -0.0118816694 -0.0064069413 -0.0421288390 0.0132749292 -0.0500862749 -0.0051323126 -0.0153340727 -0.1017015373
-0.0455796873 -0.0455796873 -0.0126968864 -0.0524853916 -0.0429303931 -0.0377260613 -0.0075941523 -0.0340490892 -0.0232901361 -0.0625606099 -0.0311373399 -0.0479177994 -0.0403072029 0.0131165422 0.0052335102 -0.0504940562 -0.0255728292 -0.0306752195 -0.0433111977 -0.0432583961 -0.0194068111 -0.0348598452 -0.0446368761 -0.0307877312 0.0191033194 -0.0254745901 -0.0014048777 -0.0245676816 -0.0491495010 -0.0175280529 -0.0327367787 0.0034661063 0.0115180455 -0.0235323612 -0.0331909895 -0.0215691885 0.0121914113 0.0020950364 -0.0248142166 -0.0271053270 -0.0017483963 -0.0442140786 -0.0274607959 0.0014307427 -0.0152351617 -0.0135458043 -0.0248237764 -0.0401087152 -0.0122433584 -0.0293776869 0.0025243855 -0.0061727241 -0.0076812489 -0.0476075076 -0.0259112216 -0.0503828016 -0.0206360337 -0.0163503189 -0.0148453044 -0.0075591912 -0.0478509307 0.0016037812 -0.0352485193 0.0129456874 -0.0214539152 -0.0418435275 -0.0396028128 0.0024246143 -0.0460655429 -0.0268579858 0.0124649322 0.0265984934 -0.0543132061 -0.0307200033 -0.0174924089 -0.0108323345 -0.0128582019 -0.0422065149 -0.0960112257 -0.0842119764 -0.0543173675 -0.0464923786 -0.0141156764 -0.0498671421 0.0115239036 -0.0162986462 -0.0678473671 -0.0810559147 -0.0479420122 -0.0452407249 0.0189474842 -0.0839918908 0.0079400923 -0.0071469953 -0.0143006177 -0.0416906334 0.0147436831 -0.0478082030 -0.0123628359 -0.0097272177 -0.0979097682
-0.0532238740 -0.0532238740 -0.0150085806 -0.0525852889 -0.0431289583 -0.0379088574 -0.0040729697 -0.0340530414 -0.0230809061 -0.0611813320 -0.0294459423 -0.0485792925 -0.0409346424 0.0100379351 0.0052686025 -0.0501739358 -0.0250597850 -0.0308880751 -0.0207214433 -0.0437842702 -0.0198177650 -0.0349436720 -0.0446545525 -0.0385553967 0.0184410989 -0.0430878724 -0.0026564381 -0.0247207479 -0.0487533995 -0.0154044143 -0.0321127978 -0.0399028367 -0.0050723939 -0.0229735422 -0.0377248293 -0.0262865206 0.0114912110 0.0079885997 -0.0205047773 -0.0274405233 -0.0027497772 -0.0443647746 -0.0268505554 0.0024168281 -0.0163833701 -0.0133101739 -0.0240739245 -0.0470869364 -0.0208197308 -0.0303121415 -0.0046736548 0.0054637091 -0.0103534645 -0.0245100519 -0.0003596977 -0.0508553142 -0.0159260648 -0.0381915143 -0.0249735811 -0.0094823981 -0.0794339626 0.0037213178 -0.0401629907 0.0039558934 -0.0155687157 -0.0944303209 -0.0448587480 0.0043279138 -0.0477387303 -0.0267902117 -0.0438608981 -0.0047703772 -0.0561871355 -0.0274391220 -0.0181408206 0.0026210234 -0.0056620619 -0.0471247070 -0.0487681858 -0.0886225320 -0.0510645384 -0.0734988213 -0.0131117476 -0.0496995444 -0.0183114335 -0.0174443842 -0.0609985443 -0.0819606801 -0.0478669200 -0.0479043312 0.0115725580 -0.1090688081 0.0073419775 -0.0123839214 -0.0178606752 -0.0403411678 0.0131801770 -0.0450025288 -0.0138955585 -0.0055254129 -0.0928743075
-0.0742274661 -0.0742274661 -0.0333469865 -0.0526802947 -0.0433185307 -0.0379792630 0.0005369617 -0.0340508150 -0.0239022063 -0.0583865835 -0.0276191391 -0.0493493534 -0.0419580707 0.0071930601 0.0053353121 -0.0498581535 -0.0240451391 -0.0322750018 0.0070204927 -0.0443947132 -0.0203149093 -0.0350559291 -0.0449194253 -0.0425539326 0.0177947221 -0.0358607773 -0.0047717708 -0.0250336581 -0.0476155962 -0.0140916493 -0.0319337292 -0.0492738761 -0.0134192458 -0.0228644105 -0.0459816319 -0.0293901591 0.0090024790 0.0061460693 -0.0118992644 -0.0278011495 -0.0039097397 -0.0446228761 -0.0263341644 0.0038035665 -0.0249454819 -0.0130462061 -0.0225287946 -0.0511183243 -0.0609271370 -0.0319950942 -0.0120569203 0.0049182256 -0.0193057840 -0.0178333882 -0.0042597754 -0.0514577484 -0.0145933901 -0.0692263567 -0.0365746223 -0.0190824805 -0.0866563546 0.0473933808 -0.0424417885 -0.0088790338 -0.0031273847 -0.0712241192 -0.0281153060 -0.0007120490 -0.0497715529 -0.0268055806 -0.0644541097 -0.0318995261 -0.0574545391 -0.0274910758 -0.0191283059 0.0105143980 -0.0096686825 -0.0503848283 -0.0472603439 -0.0812724317 -0.0496996891 -0.0460497020 -0.0184202374 -0.0493935706 -0.0825791925 -0.0243465030 -0.0555845925 -0.0826024100 -0.0471017866 -0.0504506737 0.0060531922 -0.1147615745 0.0063369527 -0.0182116440 -0.0193787251 -0.0380540989 0.0094344160 -0.0421160721 -0.0179846200 -0.0021002791 -0.0853828523
-0.0527972365 -0.0527972365 -0.0328054758 -0.0527703897 -0.0435249820 -0.0379902811 0.0059920813 -0.0340417860 -0.0255792915 -0.0568261900 -0.0258463515 -0.0502565535 0.0199048516 -0.0021363753 0.0054622873 -0.0495488505 -0.0220540894 -0.0336881075 -0.0333808459 -0.0448994026 -0.0209130639 -0.0352050813 -0.0505467643 -0.0481540486 0.0171324735 -0.0215436283 -0.0079422473 -0.0256808765 -0.0449784685 -0.0133864873 -0.0318728499 -0.0488679787 -0.0169459789 -0.0228478716 -0.0583581147 -0.0318061852 -0.0001146803 -0.0124041552 0.0029683514 -0.0280965369 0.0045479388 -0.0449330874 -0.0259060580 0.0054117554 -0.0595041925 -0.0127202284 -0.0190415091 -0.0530417619 -0.0608181129 -0.0347110460 -0.0190402656 -0.0374748074 -0.0385413367 -0.0181649534 -0.0087955840 -0.0521931041 -0.0143332012 -0.0728579429 -0.0388468419 -0.0306851745 -0.0945047215 0.0479281033 -0.0357912653 -0.0158846328 0.0143697701 -0.0690101069 -0.0713332564 -0.0061423418 -0.0521926646 -0.0268700926 -0.0628352857 -0.0369471346 -0.0578311639 -0.0278970894 -0.0216935497 0.0072689696 -0.0043346766 -0.0439781240 -0.0294809102 -0.0823695028 -0.0493976343 -0.0486134979 -0.0319696630 -0.0489105167 -0.1518125930 -0.0381355373 -0.0561748721 -0.0829797345 -0.0460290910 -0.0528950652 -0.0106892268 -0.0765846694 0.0048819157 -0.0226283126 -0.0199560759 -0.0350138569 0.0055545323 -0.0500317568 -0.0251387305 0.0008526616 -0.0750704433
-0.0474255384 -0.0474255384 -0.0270360621 -0.0528555691 -0.0437759085 -0.0379718462 0.0109808552 -0.0340228318 -0.0283453462 -0.0558717616 -0.0243609997 -0.0513270239 -0.0251270770 -0.0248939389 0.0056966664 -0.0492478764 -0.0183055092 -0.0347395222 -0.0350274295 -0.0451742683 -0.0216315157 -0.0354013468 -0.0821771277 -0.0545063491 0.0164426277 -0.0190106851 -0.0124629455 -0.0270070672 -0.0404619060 -0.0130369715 -0.0318502276 -0.0476754303 -0.0190230264 -0.0228360121 -0.0485486649 -0.0343522976 -0.0532694536 -0.0157064973 0.0156155220 -0.0282991019 -0.0532513589 -0.0452455720 -0.0255514855 0.0071240472 -0.0808513557 -0.0122246976 -0.0128909800 -0.0539702855 -0.0638600888 -0.0319500455 -0.0248704512 -0.0502698044 -0.0348861799 -0.0176682467 0.0214668639 -0.0530638623 -0.0144843182 -0.0768853637 -0.0392488869 -0.0342300088 -0.0964534180 0.0264207948 -0.0100716845 -0.0204744474 0.0255007416 -0.0867945736 -0.0537478801 -0.0086868673 -0.0550209084 -0.0269532612 -0.0605513415 -0.0379720275 -0.0568253940 -0.0282748146 -0.0306712784 0.0033379906 0.0160280261 -0.0240080463 -0.0108122815 -0.0842879086 -0.0494818358 -0.0433795952 -0.0386869533 -0.0445716258 -0.1310928883 -0.0479448945 -0.0575713381 -0.0829154662 -0.0451144602 -0.0552353285 -0.0374819575 -0.0640668958 0.0029718389 -0.0260889254 -0.0200876753 -0.0316840029 0.0028545905 -0.0608725292 -0.0329093347 0.0034807360 -0.0652496039
-0.0205600863 -0.0205600863 -0.0218323805 -0.0529358577 -0.0441069848 -0.0379406070 0.0139410654 -0.0339879480 -0.0340435429 -0.0550073124 -0.0233746289 -0.0525903782 -0.0173894339 -0.0419052887 0.0061853353 -0.0489567860 -0.0124148722 -0.0354912240 -0.0352667168 -0.0452794795 -0.0224964959 -0.0356564810 -0.0946876709 -0.0563460079 0.0157220738 -0.0189116107 -0.0185649929 -0.0295949173 -0.0116813788 -0.0128700196 -0.0318424107 -0.0459678003 -0.0251507056 -0.0228260970 -0.0572874325 -0.0374282253 -0.0850330403 -0.0158772413 0.0246702809 -0.0284487726 -0.0533524770 -0.0455179916 -0.0252592224 0.0088695217 -0.0567032383 -0.0111319403 -0.0086088345 -0.0544501999 -0.0633472258 -0.0366297022 -0.0283448749 -0.0517964829 -0.0568957713 -0.0161255553 0.0134573430 -0.0540739794 -0.0148558189 -0.0808590069 -0.0395417893 -0.0345737856 -0.0255988041 -0.0031260033 0.0068481331 -0.0257852616 0.0280713542 -0.0915452276 0.0058194212 -0.0117330497 -0.0582471683 -0.0270274372 -0.0584519274 -0.0371676347 -0.0540873734 -0.0285961605 -0.0209578946 -0.0012304430 0.0103917995 -0.0095839347 -0.0017367811 -0.0851350513 -0.0495806699 -0.0313231190 -0.0402872744 -0.0343857512 -0.0955551945 -0.0544589824 -0.0588479836 -0.0820843300 -0.0449611890 -0.0574871366 -0.0455301153 -0.0584716739 0.0007173347 -0.0297725587 -0.0200096614 -0.0288537286 0.0014865679 -0.0793294988 -0.0372119558 0.0059061347 -0.0660728322
-0.0090482570 -0.0090482570 -0.0084125649 -0.0530113136 -0.0445690209 -0.0379055266 0.0142981556 -0.0339282588 -0.0594956550 -0.0540988049 -0.0230181662 -0.0540855253 -0.0177545294 -0.0482330472 0.0094067012 -0.0486768258 -0.0059998969 -0.0360883014 -0.0354509662 -0.0372463285 -0.0235561497 -0.0359830642 -0.0969168661 -0.0614780410 0.0149713478 -0.0190261945 -0.0261070236 -0.0339017445 -0.0058950712 -0.0127910548 -0.0318424261 -0.0441194966 -0.0388920794 -0.0228911593 -0.0618883087 -0.0408697599 0.0154643920 -0.0183408176 0.0363083014 -0.0285998344 -0.0533749804 -0.0457169302 -0.0250235757 0.0106117931 -0.0588627305 -0.0075543256 -0.0128900090 -0.0547130201 -0.0586758364 -0.0364077801 -0.0256759514 -0.0853636846 -0.0090152875 -0.0138593076 0.0015583214 -0.0552313542 -0.0154125512 -0.0833033766 -0.0399617392 -0.0338820095 0.0263657122 -0.0242212329 0.0121066050 -0.0372284039 0.0312538312 -0.0929657061 0.0054798736 -0.0163682391 -0.0618186231 -0.0270672358 -0.0565536109 -0.0333778892 -0.0510029082 -0.0290084867 -0.0030976913 0.0459111468 -0.0470669105 -0.0044635663 0.0015467511 -0.0841469340 -0.0494653918 0.0003529445 -0.0408296901 -0.0387475386 -0.0792621305 -0.0558012051 -0.0585076319 -0.0801199965 -0.0462153949 -0.0596732624 -0.0536672164 -0.0577639155 -0.0015820293 -0.0326320478 -0.0198623071 -0.0275254000 0.0012479355 -0.0756930666 -0.0372813071 0.0083407317 -0.0798019916
-0.0069238565 -0.0069238565 0.0099731337 -0.0530820264 -0.0452371724 -0.0378711896 0.0010574248 -0.0338284475 -0.0756400860 -0.0531245968 -0.0233197428 -0.0558723211 -0.0171516485 -0.0502821158 0.0944391077 -0.0484088782 -0.0009632818 -0.0366480915 -0.0356946065 -0.0373232540 -0.0249371089 -0.0363930466 -0.0990588254 -0.0910966254 0.0141817864 -0.0192386948 -0.0342002714 -0.0380364425 0.0296691386 -0.0127534887 -0.0318494949 -0.0525814361 -0.0482704076 -0.0233286225 -0.0642424914 -0.0440518006 0.0171905986 -0.0224765271 0.0335226243 -0.0288056107 -0.0530588791 -0.0458182754 -0.0248408613 0.0123423208 -0.0643228588 0.0056201644 0.0039684070 -0.0548591626 -0.0596165592 -0.0092769642 -0.0089883164 -0.0860850544 -0.0106737901 -0.0177773476 0.0113907025 -0.0565497178 -0.0161837443 -0.0842133161 -0.0406146065 -0.0312213569 0.0383421915 -0.0278991952 0.0230576061 -0.0669043692 0.0339379091 -0.0935400126 -0.0041792735 -0.0216147936 -0.0656280512 -0.0270490253 -0.0548638698 -0.0248496222 -0.0363130262 -0.0309648585 0.0244976911 0.0169965114 -0.0631739493 -0.0036123183 0.0028197575 -0.0787340066 -0.0489898290 0.0589875313 -0.0412126907 -0.0444568621 -0.0708260543 -0.0548997083 -0.0506590210 -0.0467172908 -0.0491792991 -0.0617803900 -0.0821969126 -0.0640977398 -0.0034841357 -0.0273481245 -0.0197959101 -0.0283348807 0.0028539940 -0.0717461182 -0.0360440250 0.0113298637 -0.0771227155
-0.0064722081 -0.0064722081 0.0210032298 -0.0531481142 -0.0462229607 -0.0378397444 -0.0298984591 -0.0335525765 -0.0799598488 -0.0520720083 -0.0242254798 -0.0580557518 -0.0144977661 -0.0506773172 -0.0008706969 -0.0481532567 0.0103601223 -0.0372506032 -0.0360450963 -0.0374009794 -0.0270399825 -0.0368953895 -0.1014686306 -0.0093679450 0.0123436455 -0.0195156378 -0.0413495285 -0.0346963743 0.0503680913 -0.0127350226 -0.0318677231 -0.0575995681 -0.0521355373 -0.0257701859 -0.0656881451 -0.0464140104 0.0161619438 -0.0254573186 0.0259048197 0.0257620835 -0.0556460749 -0.0458058954 -0.0247072407 0.0140783852 -0.0672011017 0.0334919676 0.0016916035 -0.0549346359 -0.0781387385 0.0467617922 0.0600023222 -0.0845386882 -0.0093300797 -0.0182776224 0.0163612502 -0.0580492712 -0.0172312639 -0.0839663973 -0.0416225134 -0.0311386803 0.0365548580 -0.0347697327 0.0244725863 0.0200964098 -0.0158803485 -0.0556278262 -0.0177975756 -0.0241310169 -0.0695168464 -0.0269504356 -0.0534004413 -0.0124891993 -0.0117377158 -0.0271432973 0.0417247242 -0.0264082538 -0.0192395490 -0.0030601304 0.0074278110 -0.0613898324 -0.0482700606 0.0810815889 -0.0415667004 -0.0473419890 -0.0660228017 -0.0539613875 -0.0395770533 -0.0448929637 -0.0530312313 -0.0637326705 -0.1171902341 -0.0681475625 -0.0046277832 -0.0136999034 -0.0201135681 -0.0306381515 0.0107270471 -0.0673343404 -0.0356458822 0.0166945365 -0.0718847216
-0.0063452250 -0.0063452250 0.0260164945 -0.0532097201 -0.0476873926 -0.0378120221 -0.0325700781 -0.0300611782 -0.0828022516 -0.0508637704 -0.0256503386 -0.0608280785 -0.0082962582 -0.0497818202 0.0036041382 -0.0479090151 0.0272980758 -0.0379501504 -0.0365535823 -0.0374643740 -0.0311607014 -0.0374929591 -0.0339981503 -0.0238164698 -0.0114937923 -0.0198366049 -0.0463979784 -0.0347596069 0.0682234109 -0.0127241561 -0.0136772498 -0.0556006761 -0.0537028640 -0.0477444487 -0.0668879817 -0.0478570419 -0.0492952633 -0.0268917569 0.0164847521 0.0268261563 -0.0478903413 -0.0456593271 -0.0246183172 0.0158651746 -0.0686680403 0.0503691420 0.0111901199 -0.0549614328 -0.0957674728 0.0710032075 0.0713240706 -0.0607570394 -0.0048479406 -0.0250721528 0.0158575548 -0.0597558398 -0.0186256344 -0.0827371954 -0.0428698635 -0.0131481644 0.0263222959 -0.0572265444 0.0241869285 0.0263427802 -0.0239495892 -0.0869740101 -0.0239443271 -0.0256397775 -0.0733020432 -0.0267498577 -0.0528454258 -0.0024381934 -0.0076173767 -0.0336718044 0.0461251201 -0.0234977452 -0.0231640994 -0.0008960569 0.0158847780 -0.0080682980 -0.0295330139 0.0845142825 -0.0418722386 -0.0470640630 -0.0614949769 -0.0533613633 -0.0315530490 -0.0473106429 -0.0554465994 -0.0653808640 -0.1283484169 -0.0633949834 -0.0048805216 0.0011824027 -0.0216585062 -0.0326898251 0.0157566955 -0.0622391508 -0.0359232776 0.0292065757 -0.0614122432


==> plot_paper/ex1/MCMC/Gau/1dpcngau.txt <==
x 	 r1 	 r2 	 r3 	 r4 	 r5 	 r6
-1.0000000000 -0.5138268025 -0.5488805578 -0.5420589143 -0.5464212950 -0.4894470815 -0.5580617371
-0.9842519685 -0.5162397693 -0.5514581537 -0.5466945690 -0.5514345538 -0.4906301990 -0.5564385047
-0.9685039370 -0.5181455466 -0.5540330889 -0.5506246039 -0.5563987144 -0.4916527484 -0.5547516430
-0.9527559055 -0.5195188383 -0.5565382771 -0.5537190669 -0.5607593370 -0.4924999365 -0.5530273022
-0.9370078740 -0.5203314520 -0.5588601225 -0.5558988867 -0.5637649332 -0.4931602073 -0.5512946512
-0.9212598425 -0.5205604934 -0.5608166880 -0.5571487185 -0.5646017897 -0.4936276798 -0.5495848273
-0.9055118110 -0.5201994863 -0.5621264732 -0.5575093968 -0.5627289598 -0.4939052100 -0.5479292206
-0.8897637795 -0.5192700670 -0.5623740716 -0.5570601439 -0.5584541492 -0.4940077156 -0.5463570932
-0.8740157480 -0.5178299941 -0.5610005221 -0.5558982344 -0.5531027751 -0.4939647148 -0.5448925586
-0.8582677165 -0.5159728482 -0.5573864791 -0.5541205641 -0.5480409130 -0.4938197930 -0.5435509115
-0.8425196850 -0.5138176580 -0.5510966379 -0.5518091194 -0.5437596287 -0.4936228831 -0.5423341449
-0.8267716535 -0.5114917245 -0.5421748989 -0.5490207307 -0.5401035395 -0.4934093583 -0.5412251771
-0.8110236220 -0.5091130040 -0.5311120355 -0.5457804562 -0.5368007784 -0.4931599731 -0.5401797685
-0.7952755906 -0.5067767968 -0.5183900357 -0.5420773987 -0.5336734604 -0.4927424474 -0.5391142589
-0.7795275591 -0.5045472581 -0.5042934364 -0.5378616739 -0.5306417733 -0.4918584606 -0.5378860528
-0.7637795276 -0.5024514734 -0.4894487197 -0.5330415890 -0.5276843023 -0.4900709055 -0.5362625918
-0.7480314961 -0.5004738261 -0.4752599625 -0.5274808091 -0.5247983639 -0.4870391083 -0.5338757186
-0.7322834646 -0.4985496570 -0.4633465918 -0.5209965091 -0.5219579651 -0.4829537160 -0.5301711899
-0.7165354331 -0.4965582412 -0.4549231855 -0.5133615434 -0.5190748044 -0.4786441493 -0.5244139586
-0.7007874016 -0.4943154294 -0.4510475715 -0.5043167417 -0.5159733965 -0.4748177025 -0.5159296924
-0.6850393701 -0.4915657265 -0.4527054991 -0.4936026379 -0.5123360848 -0.4712993521 -0.5048088403
-0.6692913386 -0.4879712735 -0.4599148693 -0.4810182743 -0.5075131350 -0.4673566088 -0.4926309234
-0.6535433071 -0.4830893022 -0.4713284334 -0.4664954490 -0.5003228613 -0.4624315948 -0.4815889685
-0.6377952756 -0.4763175579 -0.4846506932 -0.4501258637 -0.4893123169 -0.4563587546 -0.4720685872
-0.6220472441 -0.4667690265 -0.4956492573 -0.4320179819 -0.4732295133 -0.4491156629 -0.4617648332
-0.6062992126 -0.4530326583 -0.4992873066 -0.4118580406 -0.4508845753 -0.4403709802 -0.4470364701
-0.5905511811 -0.4328785966 -0.4929503678 -0.3879730452 -0.4208938529 -0.4289327134 -0.4249968262
-0.5748031496 -0.4033839611 -0.4760394363 -0.3557830285 -0.3818226814 -0.4128390739 -0.3946929980
-0.5590551181 -0.3623763820 -0.4463232492 -0.3132031681 -0.3315072898 -0.3914721435 -0.3548713712
-0.5433070866 -0.3094719071 -0.3951787250 -0.2634399223 -0.2660389591 -0.3641129770 -0.3004822115
-0.5275590551 -0.2411242777 -0.3058860594 -0.1881145655 -0.1834346234 -0.3205469288 -0.2218268953
-0.5118110236 -0.1463015868 -0.1660772078 -0.0719287622 -0.0862852930 -0.2397541168 -0.1154277977
-0.4960629921 -0.0235702621 -0.0015660884 0.0536534064 0.0248115204 -0.1113622413 0.0101159400
-0.4803149606 0.1048180987 0.1421690335 0.1768578917 0.1448101508 0.0586864427 0.1391965200
-0.4645669291 0.2186874959 0.2573464612 0.2849012225 0.2577117932 0.2543091613 0.2556848626
-0.4488188976 0.3071803583 0.3441818529 0.3644255742 0.3483685602 0.4023136701 0.3446188103
-0.4330708661 0.3717617285 0.4077074671 0.4198712005 0.4151226263 0.4799286495 0.4090270260
-0.4173228346 0.4198086022 0.4534654341 0.4612742336 0.4625690429 0.5186306867 0.4545291543
-0.4015748031 0.4577375491 0.4842412525 0.4914514947 0.4952766864 0.5402300631 0.4886014133
-0.3858267717 0.4892193982 0.5050782717 0.5117483807 0.5180546233 0.5525472855 0.5155057052
-0.3700787402 0.5149552739 0.5211382570 0.5251182807 0.5341511860 0.5583728947 0.5352818901
-0.3543307087 0.5340342617 0.5352265845 0.5340456614 0.5453817964 0.5594888940 0.5486781200
-0.3385826772 0.5466395386 0.5477368648 0.5400955533 0.5528938114 0.5573310038 0.5572113506
-0.3228346457 0.5537718159 0.5576907786 0.5442590993 0.5575402285 0.5526146786 0.5622303214
-0.3070866142 0.5565537325 0.5641625689 0.5471998789 0.5600100982 0.5451789346 0.5647441242
-0.2913385827 0.5566030996 0.5668963457 0.5493743618 0.5608686987 0.5351371296 0.5654855041
-0.2755905512 0.5559650279 0.5662191127 0.5510967914 0.5605690540 0.5244649915 0.5649832798
-0.2598425197 0.5560540931 0.5631195480 0.5525819101 0.5594619304 0.5155295748 0.5636168830
-0.2440944882 0.5570309077 0.5590098391 0.5539727111 0.5578102294 0.5091750653 0.5616568655
-0.2283464567 0.5583216664 0.5550628476 0.5553507855 0.5558053234 0.5052602323 0.5592958081
-0.2125984252 0.5595799448 0.5518532283 0.5567283540 0.5535826007 0.5033672819 0.5566721096
-0.1968503937 0.5603434354 0.5494568965 0.5580308549 0.5512349251 0.5030453500 0.5538878379
-0.1811023622 0.5585094890 0.5477049475 0.5590919524 0.5488236872 0.5038938690 0.5510213407
-0.1653543307 0.5526511011 0.5463784756 0.5596849792 0.5463875645 0.5055860618 0.5481353651
-0.1496062992 0.5441285137 0.5452994227 0.5595922063 0.5439492760 0.5078642325 0.5452816235
-0.1338582677 0.5350152695 0.5443510243 0.5586793225 0.5415206648 0.5105265691 0.5425028511
-0.1181102362 0.5265741059 0.5434681906 0.5569345977 0.5391064433 0.5134143994 0.5398333503
-0.1023622047 0.5193046661 0.5426213125 0.5544601875 0.5367069153 0.5164022138 0.5372988361
-0.0866141732 0.5132761973 0.5418025958 0.5514334683 0.5343199521 0.5193902436 0.5349161752
-0.0708661417 0.5083478543 0.5410168756 0.5480628456 0.5319424635 0.5222988366 0.5326933835
-0.0551181102 0.5043044504 0.5402764385 0.5445524080 0.5295715534 0.5250639949 0.5306300615
-0.0393700787 0.5009310808 0.5395990013 0.5410795062 0.5272054921 0.5276337045 0.5287182994
-0.0236220472 0.4980439315 0.5390082339 0.5377843298 0.5248445669 0.5299649137 0.5269439720
-0.0078740157 0.4954966814 0.5385365201 0.5347687548 0.5224917969 0.5320211719 0.5252882784
0.0078740157 0.4931767152 0.5382298667 0.5321011013 0.5201534315 0.5337710137 0.5237293521
0.0236220472 0.4909989199 0.5381548264 0.5298234248 0.5178391120 0.5351871985 0.5222437990
0.0393700787 0.4889005100 0.5384065650 0.5279582760 0.5155615822 0.5362469220 0.5208080871
0.0551181102 0.4868381340 0.5391146908 0.5265118058 0.5133358954 0.5369331267 0.5193998020
0.0708661417 0.4847876401 0.5404371754 0.5254686119 0.5111781691 0.5372370793 0.5179988823
0.0866141732 0.4827466471 0.5425203440 0.5247692555 0.5091040707 0.5371624556 0.5165890290
0.1023622047 0.4807400646 0.5453869904 0.5242520833 0.5071273488 0.5367312779 0.5151595508
0.1181102362 0.4788286691 0.5487158017 0.5235302307 0.5052588355 0.5359921974 0.5137079324
0.1338582677 0.4771205676 0.5515432001 0.5218020705 0.5035064354 0.5350319192 0.5122433592
0.1496062992 0.4757846720 0.5521119235 0.5178063449 0.5018766987 0.5339912828 0.5107912368
0.1653543307 0.4750639298 0.5484248270 0.5106135592 0.5003786737 0.5330891274 0.5093982948
0.1811023622 0.4752835169 0.5400393856 0.5015415041 0.4990308429 0.5326601399 0.5081371125
0.1968503937 0.4768430057 0.5295817407 0.4944106422 0.4978720317 0.5332174047 0.5071079468
0.2125984252 0.4801610862 0.5207241153 0.4917146252 0.4969770849 0.5355523404 0.5064350250
0.2283464567 0.4854779676 0.5149843520 0.4922452538 0.4964775387 0.5408565479 0.5062547930
0.2440944882 0.4923108493 0.5122117401 0.4934361718 0.4965860003 0.5506644979 0.5066956738
0.2598425197 0.4985793880 0.5122724916 0.4943980052 0.4976198640 0.5658061377 0.5078521921
0.2755905512 0.5009114133 0.5151484848 0.4959539901 0.5000145778 0.5835322381 0.5097584865
0.2913385827 0.4978745620 0.5203553458 0.4990993940 0.5043078528 0.5975089055 0.5123645958
0.3070866142 0.4941342126 0.5265236746 0.5045345642 0.5110637799 0.6051812309 0.5155141639
0.3228346457 0.4987156939 0.5313371150 0.5129839801 0.5206971425 0.6081576777 0.5189191774
0.3385826772 0.5141515667 0.5323645134 0.5254473093 0.5331727772 0.6077372274 0.5221279908
0.3543307087 0.5358526103 0.5300120457 0.5428243751 0.5475952232 0.6045977358 0.5244790260
0.3700787402 0.5592397499 0.5294015435 0.5638542706 0.5617658226 0.5990273011 0.5250165317
0.3858267717 0.5814037917 0.5329708206 0.5834027204 0.5718801295 0.5907413109 0.5223228652
0.4015748031 0.5983520215 0.5352539441 0.5957868860 0.5718546424 0.5785578525 0.5141607195
0.4173228346 0.6040675033 0.5282961233 0.5947552950 0.5512520758 0.5594665086 0.4966908028
0.4330708661 0.5876779779 0.5035719848 0.5698167005 0.4975938166 0.5260065567 0.4636317162
0.4488188976 0.5262715322 0.4438596649 0.5103877448 0.4137030729 0.4591910067 0.4049542681
0.4645669291 0.3851799297 0.3042909115 0.3373671894 0.2948166811 0.3047651226 0.2951658228
0.4803149606 0.0921662152 0.0321378927 -0.0197302779 0.0706436910 -0.0622207757 0.0959374016
0.4960629921 -0.3593880773 -0.3798537846 -0.4054561929 -0.3323829876 -0.5198435128 -0.2576422869
0.5118110236 -0.7900133441 -0.8132996288 -0.8046469598 -0.8267436122 -0.9003684940 -0.8000050844
0.5275590551 -1.0743973058 -1.1228807250 -1.1442243666 -1.1783032967 -1.1554348458 -1.1156833351
0.5433070866 -1.2560676321 -1.2812248807 -1.2965881766 -1.2999978699 -1.3030249864 -1.2471315329
0.5590551181 -1.3474064010 -1.3462305206 -1.3695419701 -1.3439641958 -1.3763647477 -1.3168014633
0.5748031496 -1.3846972177 -1.3667712722 -1.3911450629 -1.3749631089 -1.4044409243 -1.3545760272
0.5905511811 -1.3929855412 -1.3698761564 -1.3963316963 -1.3935158976 -1.4162776444 -1.3777566546
0.6062992126 -1.3888488953 -1.3644382069 -1.3932249229 -1.3986770433 -1.4205833494 -1.3865560672
0.6220472441 -1.3751029120 -1.3516681542 -1.3801197648 -1.3939283015 -1.4157971258 -1.3784545274
0.6377952756 -1.3446665081 -1.3281375404 -1.3469909666 -1.3748336783 -1.3904780258 -1.3463494908
0.6535433071 -1.2786910399 -1.2762644483 -1.2712118736 -1.3177638893 -1.3269910916 -1.2655558079
0.6692913386 -1.1317316501 -1.1497425243 -1.1361605793 -1.1709534910 -1.1858458996 -1.1194854076
0.6850393701 -0.8633547408 -0.9058935023 -0.9431527634 -0.9530322951 -0.9063450861 -0.8791836179
0.7007874016 -0.5834380983 -0.6258061337 -0.6641539757 -0.6642524170 -0.5883034324 -0.5844472732
0.7165354331 -0.3650133227 -0.3912909300 -0.3862212768 -0.4017232583 -0.3464923527 -0.3474801723
0.7322834646 -0.2113421714 -0.2193293086 -0.2237132985 -0.2268194340 -0.2153301470 -0.1931095061
0.7480314961 -0.1252965017 -0.1198614119 -0.1363857474 -0.1196975558 -0.1416691553 -0.1043488300
0.7637795276 -0.0771248349 -0.0674382187 -0.0833913070 -0.0576924317 -0.1014668768 -0.0533495622
0.7795275591 -0.0497557358 -0.0400087592 -0.0508655589 -0.0255267637 -0.0772641728 -0.0243919992
0.7952755906 -0.0346363452 -0.0257682442 -0.0306731297 -0.0092287049 -0.0603668816 -0.0089052630
0.8110236220 -0.0264568487 -0.0189929139 -0.0181458329 -0.0007176790 -0.0471018264 -0.0014648144
0.8267716535 -0.0221508259 -0.0165710581 -0.0108644233 0.0040531177 -0.0360033619 0.0005116202
0.8425196850 -0.0200706168 -0.0164487912 -0.0074591889 0.0072026967 -0.0276961548 -0.0017544673
0.8582677165 -0.0193493356 -0.0172695955 -0.0069635198 0.0097588548 -0.0227976543 -0.0072132987
0.8740157480 -0.0195217798 -0.0183058741 -0.0086181294 0.0118924579 -0.0206549714 -0.0148893976
0.8897637795 -0.0203239860 -0.0192943944 -0.0118504685 0.0130070827 -0.0203200341 -0.0239972549
0.9055118110 -0.0215925306 -0.0202224102 -0.0164623676 0.0122685111 -0.0213656820 -0.0337972127
0.9212598425 -0.0232143085 -0.0211701609 -0.0227273784 0.0093516005 -0.0237503485 -0.0435619858
0.9370078740 -0.0251002970 -0.0222296222 -0.0311252323 0.0045189530 -0.0274141476 -0.0526402852
0.9527559055 -0.0271707869 -0.0234738025 -0.0418862587 -0.0018473366 -0.0320463281 -0.0604772018
0.9685039370 -0.0293468262 -0.0249504965 -0.0539862081 -0.0097430590 -0.0371090133 -0.0666118583
0.9842519685 -0.0315454423 -0.0266855241 -0.0646040786 -0.0196143935 -0.0420364636 -0.0707605451
1.0000000000 -0.0336769181 -0.0286887106 -0.0714142734 -0.0318232623 -0.0464516207 -0.0729619493


==> plot_paper/ex1/MCMC/Gau/1dpcngaumeanstd.txt <==
x 	 mean 	 std
-1.0000000000 -0.5241866006 0.0305822425
-0.9842519685 -0.5257777569 0.0289612073
-0.9685039370 -0.5270580779 0.0275670780
-0.9527559055 -0.5280510350 0.0263796778
-0.9370078740 -0.5287636085 0.0253232275
-0.9212598425 -0.5291860485 0.0243657741
-0.9055118110 -0.5293063325 0.0235295880
-0.8897637795 -0.5291155301 0.0228352138
-0.8740157480 -0.5286030987 0.0222795569
-0.8582677165 -0.5277471552 0.0218412685
-0.8425196850 -0.5265251343 0.0214892896
-0.8267716535 -0.5249346934 0.0212097430
-0.8110236220 -0.5229993127 0.0210170817
-0.7952755906 -0.5207583008 0.0209437752
-0.7795275591 -0.5182548733 0.0210314579
-0.7637795276 -0.5155271017 0.0212951643
-0.7480314961 -0.5125985272 0.0217021019
-0.7322834646 -0.5094657687 0.0222028795
-0.7165354331 -0.5060841825 0.0227611767
-0.7007874016 -0.5023664122 0.0233583839
-0.6850393701 -0.4981982020 0.0239646612
-0.6692913386 -0.4933989486 0.0245893707
-0.6535433071 -0.4876650394 0.0253290834
-0.6377952756 -0.4804961225 0.0262579312
-0.6220472441 -0.4711002168 0.0274285530
-0.6062992126 -0.4582728535 0.0289629472
-0.5905511811 -0.4402680803 0.0311702212
-0.5748031496 -0.4145075598 0.0343445383
-0.5590551181 -0.3771829023 0.0383094930
-0.5433070866 -0.3224676340 0.0421884425
-0.5275590551 -0.2429932354 0.0455078306
-0.5118110236 -0.1337449648 0.0488785295
-0.4960629921 -0.0007522803 0.0527457285
-0.4803149606 0.1352628408 0.0535603985
-0.4645669291 0.2522173456 0.0498765364
-0.4488188976 0.3413117846 0.0441496641
-0.4330708661 0.4047093210 0.0387328167
-0.4173228346 0.4488193623 0.0344125401
-0.4015748031 0.4797497670 0.0315797733
-0.3858267717 0.5016379421 0.0296764617
-0.3700787402 0.5170384541 0.0283402819
-0.3543307087 0.5278531364 0.0271539393
-0.3385826772 0.5353820930 0.0260744553
-0.3228346457 0.5403785003 0.0251350570
-0.3070866142 0.5434000766 0.0242986884
-0.2913385827 0.5449784360 0.0235510037
-0.2755905512 0.5454778080 0.0228590644
-0.2598425197 0.5451399226 0.0221922103
-0.2440944882 0.5441336370 0.0216116537
-0.2283464567 0.5425915630 0.0211552224
-0.2125984252 0.5406528221 0.0208177753
-0.1968503937 0.5384338166 0.0205739241
-0.1811023622 0.5360245272 0.0204310500
-0.1653543307 0.5335210232 0.0203484713
-0.1496062992 0.5310059078 0.0202790278
-0.1338582677 0.5285447039 0.0202240283
-0.1181102362 0.5261918377 0.0202253295
-0.1023622047 0.5240010833 0.0203269484
-0.0866141732 0.5220101999 0.0205139008
-0.0708661417 0.5202145671 0.0207878397
-0.0551181102 0.5185853778 0.0211487563
-0.0393700787 0.5171280216 0.0215399353
-0.0236220472 0.5158627354 0.0218952341
-0.0078740157 0.5147621218 0.0221838383
0.0078740157 0.5137767985 0.0223578144
0.0236220472 0.5129016463 0.0223720122
0.0393700787 0.5121661408 0.0222410786
0.0551181102 0.5115631330 0.0220486083
0.0708661417 0.5110376970 0.0218850402
0.0866141732 0.5105263696 0.0217954145
0.1023622047 0.5100228046 0.0217749397
0.1181102362 0.5095553731 0.0217978410
0.1338582677 0.5091600102 0.0219196960
0.1496062992 0.5089124415 0.0221970028
0.1653543307 0.5089268241 0.0226529246
0.1811023622 0.5093669745 0.0232643163
0.1968503937 0.5104118495 0.0239548690
0.2125984252 0.5122187670 0.0246894565
0.2283464567 0.5148799088 0.0253125233
0.2440944882 0.5184575849 0.0257313177
0.2598425197 0.5230701881 0.0260782161
0.2755905512 0.5287596142 0.0264077304
0.2913385827 0.5354629435 0.0268751005
0.3070866142 0.5429074697 0.0276050376
0.3228346457 0.5506809442 0.0285998970
0.3385826772 0.5582665932 0.0296370148
0.3543307087 0.5649860505 0.0306303942
0.3700787402 0.5697528362 0.0319188535
0.3858267717 0.5710679166 0.0333893607
0.4015748031 0.5666780115 0.0347813657
0.4173228346 0.5527814312 0.0359163333
0.4330708661 0.5216020375 0.0371976560
0.4488188976 0.4568480694 0.0409203246
0.4645669291 0.3230229740 0.0514179543
0.4803149606 0.0606041011 0.0713024709
0.4960629921 -0.3596044254 0.0838116919
0.5118110236 -0.8183202689 0.0748483152
0.5275590551 -1.1383022581 0.0552821269
0.5433070866 -1.2952115288 0.0429096476
0.5590551181 -1.3628254909 0.0394683185
0.5748031496 -1.3916728909 0.0388740778
0.5905511811 -1.4029600656 0.0387364094
0.6062992126 -1.4035445105 0.0385629874
0.6220472441 -1.3933034361 0.0383639277
0.6377952756 -1.3650994370 0.0387075534
0.6535433071 -1.2995815975 0.0424569477
0.6692913386 -1.1595922802 0.0556431820
0.6850393701 -0.9120307821 0.0715069032
0.7007874016 -0.6052083868 0.0715933455
0.7165354331 -0.3544784622 0.0584889343
0.7322834646 -0.1990077943 0.0479407714
0.7480314961 -0.1101729574 0.0409485717
0.7637795276 -0.0594094346 0.0370131560
0.7795275591 -0.0300402836 0.0348218302
0.7952755906 -0.0133161408 0.0333425305
0.8110236220 -0.0046812432 0.0319347334
0.8267716535 -0.0013777244 0.0305191023
0.8425196850 -0.0016114599 0.0291590320
0.8582677165 -0.0041005938 0.0281367931
0.8740157480 -0.0078724944 0.0277630571
0.8897637795 -0.0121387526 0.0279505006
0.9055118110 -0.0163953593 0.0283519292
0.9212598425 -0.0203910419 0.0289576267
0.9370078740 -0.0239886817 0.0298290597
0.9527559055 -0.0271814088 0.0311586359
0.9685039370 -0.0299414787 0.0331215873
0.9842519685 -0.0322569818 0.0356821160
1.0000000000 -0.0342110976 0.0387385517


==> plot_paper/ex1/MCMC/Gau/1dpcngaumore.txt <==
-0.5138268025 -0.5138268025 -0.4923099100 -0.5127045536 -0.5422835616 -0.5523618674 -0.5241172425 -0.5485079864 -0.5420589143 -0.5066660747 -0.5423112834 -0.5282252951 -0.5649705165 -0.5110918648 -0.4841404544 -0.4894470815 -0.5148618884 -0.5160097399 -0.5385530203 -0.5555737468 -0.5137101314 -0.5652909592 -0.5809836710 -0.4920612633 -0.5131140726 -0.5234878625 -0.5851737657 -0.4997751284 -0.5103451150 -0.4718192837 -0.4523083274 -0.5189548130 -0.5531090715 -0.5374175925 -0.5644697726 -0.5025410628 -0.5971414589 -0.5356421499 -0.5137899467 -0.5227308745 -0.5556341468 -0.4627788383 -0.4988970740 -0.4912134304 -0.4833567597 -0.5057292170 -0.5637223913 -0.5661568732 -0.4650377450 -0.5310010454 -0.5107740269 -0.5194903075 -0.5406765774 -0.5164719262 -0.5373379935 -0.5679442106 -0.5392143416 -0.5340770598 -0.4993812195 -0.5523982985 -0.5166703836 -0.5251470108 -0.5649930266 -0.5055997255 -0.4553593323 -0.5095092252 -0.5212991764 -0.5323513958 -0.5249727666 -0.5281436875 -0.4603231722 -0.5108486398 -0.5003871896 -0.5377726014 -0.5195286224 -0.5369610472 -0.5208565379 -0.5149890769 -0.5543199471 -0.5185174179 -0.5367678495 -0.5347773262 -0.5089723620 -0.5319828343 -0.4843853512 -0.5308034696 -0.5448817303 -0.4999918116 -0.5080938991 -0.4964514884 -0.5057340900 -0.4918674319 -0.5983637898 -0.4858088648 -0.5138910079 -0.5831432147 -0.5433947364 -0.5167818204 -0.5304550043 -0.5552589037 -0.5037616803
-0.5162397693 -0.5162397693 -0.4950031519 -0.5126730352 -0.5461372340 -0.5530426739 -0.5259568445 -0.5474360446 -0.5466945690 -0.5060136654 -0.5408872540 -0.5274491778 -0.5652738648 -0.5174323410 -0.4859629901 -0.4906301990 -0.5153750716 -0.5169129942 -0.5397095769 -0.5609936784 -0.5144831474 -0.5613171365 -0.5774549048 -0.4910038714 -0.5145482005 -0.5276873085 -0.5839232874 -0.5081467441 -0.5094176988 -0.4736809961 -0.4570013530 -0.5157081581 -0.5489365768 -0.5359058271 -0.5624028653 -0.5035282469 -0.5955527460 -0.5349769498 -0.5135401107 -0.5216558237 -0.5565568308 -0.4713389567 -0.5031429673 -0.4925559174 -0.4885849003 -0.5093660497 -0.5636073250 -0.5641139301 -0.4703032487 -0.5362394462 -0.5152882649 -0.5182915633 -0.5458171123 -0.5177613948 -0.5358576641 -0.5652986432 -0.5469528572 -0.5368807124 -0.5077208198 -0.5516525168 -0.5153504243 -0.5255115564 -0.5634558679 -0.5062885082 -0.4625234532 -0.5083742593 -0.5239652857 -0.5325806892 -0.5259883317 -0.5278861991 -0.4630315725 -0.5155591620 -0.4995823149 -0.5380789701 -0.5203974571 -0.5378362558 -0.5220481517 -0.5142558580 -0.5532233490 -0.5180423151 -0.5340186210 -0.5351974793 -0.5116734171 -0.5295676312 -0.4942611829 -0.5390156741 -0.5469587621 -0.4986366526 -0.5098578988 -0.4985417168 -0.5087344710 -0.4967097216 -0.6004276527 -0.4859787208 -0.5214893162 -0.5821631893 -0.5437215228 -0.5147954077 -0.5312171316 -0.5519672137 -0.5199169708
-0.5181455466 -0.5181455466 -0.4973766306 -0.5126652091 -0.5497142922 -0.5518701799 -0.5278184413 -0.5461155724 -0.5506246039 -0.5058717962 -0.5395631145 -0.5262422539 -0.5651900519 -0.5231505230 -0.4874028123 -0.4916527484 -0.5156719550 -0.5179578368 -0.5409681069 -0.5654530717 -0.5151515251 -0.5575021731 -0.5734720362 -0.4920929459 -0.5160389435 -0.5319681359 -0.5824684346 -0.5162526004 -0.5089663101 -0.4755974291 -0.4619646967 -0.5126964295 -0.5445035581 -0.5342441510 -0.5597353359 -0.5042573563 -0.5941067979 -0.5337984815 -0.5132072752 -0.5173087434 -0.5567255680 -0.4810778925 -0.5069407407 -0.4941490244 -0.4932651333 -0.5127391461 -0.5633055258 -0.5616866910 -0.4753655317 -0.5403960265 -0.5196027333 -0.5172777973 -0.5501348147 -0.5188304247 -0.5332773312 -0.5624857776 -0.5532702715 -0.5390678707 -0.5155328280 -0.5504996454 -0.5140568001 -0.5247723615 -0.5620224081 -0.5069927898 -0.4684139945 -0.5068971305 -0.5261416126 -0.5327155912 -0.5269020438 -0.5275448687 -0.4655785227 -0.5192225839 -0.4988139502 -0.5379118268 -0.5209486097 -0.5384121419 -0.5231718409 -0.5133673981 -0.5519960286 -0.5174150963 -0.5306514456 -0.5355279666 -0.5139168402 -0.5269288586 -0.5023299958 -0.5457022234 -0.5491703011 -0.4972047583 -0.5117661296 -0.5008473769 -0.5118236102 -0.5014529975 -0.6020927570 -0.4862033761 -0.5279542468 -0.5809137853 -0.5439879006 -0.5125636979 -0.5320147202 -0.5496286034 -0.5338505903
-0.5195188383 -0.5195188383 -0.4994563716 -0.5126786645 -0.5529862011 -0.5486868225 -0.5297031982 -0.5446320177 -0.5537190669 -0.5065104011 -0.5383087497 -0.5245795517 -0.5647118357 -0.5283595985 -0.4884664816 -0.4924999365 -0.5157323854 -0.5190441285 -0.5423177207 -0.5689979400 -0.5157048656 -0.5538456637 -0.5692702872 -0.4954841431 -0.5175105526 -0.5362970704 -0.5808080835 -0.5239137179 -0.5090048424 -0.4775649435 -0.4672083204 -0.5100671725 -0.5400426829 -0.5324863129 -0.5563455100 -0.5047292278 -0.5928254329 -0.5323044547 -0.5128783447 -0.5113711282 -0.5560960211 -0.4917141643 -0.5103604694 -0.4959757427 -0.4973688191 -0.5157418781 -0.5627943445 -0.5588779798 -0.4801377058 -0.5437421217 -0.5236987009 -0.5164726689 -0.5531906389 -0.5196924297 -0.5292506052 -0.5595646770 -0.5575699362 -0.5405625217 -0.5226976362 -0.5490849218 -0.5127931611 -0.5230243050 -0.5607461422 -0.5077344041 -0.4735833202 -0.5049920356 -0.5278334380 -0.5327577235 -0.5276551232 -0.5271455393 -0.4679285921 -0.5220604514 -0.4980929257 -0.5371491254 -0.5212183295 -0.5386906604 -0.5242264991 -0.5123093664 -0.5506174946 -0.5166503486 -0.5267588687 -0.5357424734 -0.5157049111 -0.5241493419 -0.5085429609 -0.5507803798 -0.5514960653 -0.4957299122 -0.5137510767 -0.5033628929 -0.5148724173 -0.5061973785 -0.6032680281 -0.4864792058 -0.5331689517 -0.5794359229 -0.5441838617 -0.5102069675 -0.5328216736 -0.5479260678 -0.5447539572
-0.5203314520 -0.5203314520 -0.5012650476 -0.5127101924 -0.5559252882 -0.5436618566 -0.5316079129 -0.5430761356 -0.5558988867 -0.5081228964 -0.5370943819 -0.5224347390 -0.5638314431 -0.5331506694 -0.4891782419 -0.4931602073 -0.5155413583 -0.5200256277 -0.5437406671 -0.5715548110 -0.5161318031 -0.5503588607 -0.5650651141 -0.5006481623 -0.5189000233 -0.5406131525 -0.5789432737 -0.5309722544 -0.5095147487 -0.4795807741 -0.4727375547 -0.5079163077 -0.5358003893 -0.5306855767 -0.5521268600 -0.5049512620 -0.5916189073 -0.5305517389 -0.5127082919 -0.5054947107 -0.5546699568 -0.5026376711 -0.5134135064 -0.4980073977 -0.5009019688 -0.5182711270 -0.5620461367 -0.5557021113 -0.4845372471 -0.5464834510 -0.5275487298 -0.5158759640 -0.5547611214 -0.5204216039 -0.5239402501 -0.5565700695 -0.5596018636 -0.5413460164 -0.5292941720 -0.5475355572 -0.5115630592 -0.5204749456 -0.5596272879 -0.5085193381 -0.4784957340 -0.5025661937 -0.5290875694 -0.5327089300 -0.5281885720 -0.5267311351 -0.4700503953 -0.5242525165 -0.4974281568 -0.5357432805 -0.5212373141 -0.5386705150 -0.5252102421 -0.5110694313 -0.5490655224 -0.5157640080 -0.5225774868 -0.5358119603 -0.5170443219 -0.5213455338 -0.5129464145 -0.5541153243 -0.5539031307 -0.4942545285 -0.5156961697 -0.5060459104 -0.5177191924 -0.5109990736 -0.6038544213 -0.4868032131 -0.5370937179 -0.5777498910 -0.5442944111 -0.5078375208 -0.5335890302 -0.5464062238 -0.5528823997
-0.5205604934 -0.5205604934 -0.5028220183 -0.5127558947 -0.5585033457 -0.5373848102 -0.5335216139 -0.5415266706 -0.5571487185 -0.5107543536 -0.5358908146 -0.5197819346 -0.5625400323 -0.5375876600 -0.4895731187 -0.4936276798 -0.5150911446 -0.5206925425 -0.5452105086 -0.5730607176 -0.5164200564 -0.5470600403 -0.5610352009 -0.5064498900 -0.5201705305 -0.5448172470 -0.5768767935 -0.5372984762 -0.5104455165 -0.4816430012 -0.4785413274 -0.5062862726 -0.5319867564 -0.5288916900 -0.5470195481 -0.5049376175 -0.5902607991 -0.5285368574 -0.5128945067 -0.5008436275 -0.5524863208 -0.5128836847 -0.5160351330 -0.5001979181 -0.5038906019 -0.5202341441 -0.5610278686 -0.5521894725 -0.4884990036 -0.5487626218 -0.5311154739 -0.5154647625 -0.5548610204 -0.5211297763 -0.5180000352 -0.5535195969 -0.5595506998 -0.5414490862 -0.5356767636 -0.5459564376 -0.5103699080 -0.5174195272 -0.5586333831 -0.5093398936 -0.4834772689 -0.4995699018 -0.5299920842 -0.5325705996 -0.5284511100 -0.5263573347 -0.4719171977 -0.5259436513 -0.4968261738 -0.5337139812 -0.5210306758 -0.5383480080 -0.5261191053 -0.5096382606 -0.5473168559 -0.5147726285 -0.5185205368 -0.5357072968 -0.5179446219 -0.5186440079 -0.5156605553 -0.5555027082 -0.5563099220 -0.4928243384 -0.5174446194 -0.5088019268 -0.5202053797 -0.5158738033 -0.6037426662 -0.4871734861 -0.5397560177 -0.5758581090 -0.5442989657 -0.5055266971 -0.5342463668 -0.5447642865 -0.5589698084
-0.5201994863 -0.5201994863 -0.5041438362 -0.5128112689 -0.5606908946 -0.5307560078 -0.5354203300 -0.5400394020 -0.5575093968 -0.5142576619 -0.5346692744 -0.5165949453 -0.5608277682 -0.5417103366 -0.4896904985 -0.4939052100 -0.5143832025 -0.5207571530 -0.5466902421 -0.5735345917 -0.5165565991 -0.5439699897 -0.5573040584 -0.5116648960 -0.5213110746 -0.5487659985 -0.5746125660 -0.5427862635 -0.5117193460 -0.4837503944 -0.4845780576 -0.5051727051 -0.5287348598 -0.5271478565 -0.5410485943 -0.5047090045 -0.5884344632 -0.5262589186 -0.5135847951 -0.4981098860 -0.5496096510 -0.5212651069 -0.5180985378 -0.5024772718 -0.5063690395 -0.5215548486 -0.5597012077 -0.5483922888 -0.4919836706 -0.5506661404 -0.5343495592 -0.5151968705 -0.5536825549 -0.5218723686 -0.5123948435 -0.5504211437 -0.5578884931 -0.5409360883 -0.5421975801 -0.5444295848 -0.5092169757 -0.5141744516 -0.5577139275 -0.5101787598 -0.4887165528 -0.4960923103 -0.5306587475 -0.5323430924 -0.5284023223 -0.5260862274 -0.4735080146 -0.5272507806 -0.4962906750 -0.5311323291 -0.5206181871 -0.5377187122 -0.5269458129 -0.5080106322 -0.5453483192 -0.5136927423 -0.5151338773 -0.5354045546 -0.5184168354 -0.5161469128 -0.5168496227 -0.5547078365 -0.5585371590 -0.4914821396 -0.5188148128 -0.5114770796 -0.5222007368 -0.5208029630 -0.6028098179 -0.4875894665 -0.5412319278 -0.5737481074 -0.5441707886 -0.5032937007 -0.5347052005 -0.5428630021 -0.5636603582
-0.5192700670 -0.5192700670 -0.5052448707 -0.5128711734 -0.5624572868 -0.5246652206 -0.5372595140 -0.5386435328 -0.5570601439 -0.5183000575 -0.5334008494 -0.5128601011 -0.5586844840 -0.5455391175 -0.4895695435 -0.4940077156 -0.5134295708 -0.5198793797 -0.5481306559 -0.5730773762 -0.5165279931 -0.5411101906 -0.5539233345 -0.5154998575 -0.5223243645 -0.5522747788 -0.5721547834 -0.5473477042 -0.5132402440 -0.4859021042 -0.4907628015 -0.5045363632 -0.5260912084 -0.5254877270 -0.5343528847 -0.5042919658 -0.5858537585 -0.5237464786 -0.5147514163 -0.4977274271 -0.5461203569 -0.5267532158 -0.5194705254 -0.5047529463 -0.5083727821 -0.5221793040 -0.5580235093 -0.5443908315 -0.4949783548 -0.5522328293 -0.5371856906 -0.5150153917 -0.5515027487 -0.5225363485 -0.5083600358 -0.5472786314 -0.5551545733 -0.5398883382 -0.5484222045 -0.5430147018 -0.5081074189 -0.5110142132 -0.5568090240 -0.5110140651 -0.4942788385 -0.4924768499 -0.5311852786 -0.5320252614 -0.5280126375 -0.5259795342 -0.4748096171 -0.5282688156 -0.4958221278 -0.5281002704 -0.5200146964 -0.5367801043 -0.5276785130 -0.5061866030 -0.5431384502 -0.5125403228 -0.5129028836 -0.5348938673 -0.5184722761 -0.5138995229 -0.5166921514 -0.5515904747 -0.5602844596 -0.4902633467 -0.5196150356 -0.5138722362 -0.5236094448 -0.5257413110 -0.6009156514 -0.4880520107 -0.5416250016 -0.5713952920 -0.5438764489 -0.5011169609 -0.5348657842 -0.5406713847 -0.5672140900
-0.5178299941 -0.5178299941 -0.5061378219 -0.5129295173 -0.5637716389 -0.5196745126 -0.5389641474 -0.5373436781 -0.5558982344 -0.5224215012 -0.5320555246 -0.5086049354 -0.5561007840 -0.5490775162 -0.4892468124 -0.4939647148 -0.5122534196 -0.5177967022 -0.5494694279 -0.5718312485 -0.5163209250 -0.5385049376 -0.5508737024 -0.5177012986 -0.5232114324 -0.5551326852 -0.5695067109 -0.5509127679 -0.5149065472 -0.4880971753 -0.4969603741 -0.5043163902 -0.5240492302 -0.5239323873 -0.5271832287 -0.5037176145 -0.5823925323 -0.5210583579 -0.5161567036 -0.4999594011 -0.5421090486 -0.5291056631 -0.5200956466 -0.5069414141 -0.5099350622 -0.5220803086 -0.5559503165 -0.5402976611 -0.4974864474 -0.5534628933 -0.5395359739 -0.5148535230 -0.5485979589 -0.5228392562 -0.5072812408 -0.5440957598 -0.5517914291 -0.5383906321 -0.5529166688 -0.5417491790 -0.5070443681 -0.5081504852 -0.5558534837 -0.5118243600 -0.5001197595 -0.4893648539 -0.5316055536 -0.5316140411 -0.5272617100 -0.5260920585 -0.4758192415 -0.5290752108 -0.4954174401 -0.5247296882 -0.5192306197 -0.5355350391 -0.5282993543 -0.5041726615 -0.5406697381 -0.5113303260 -0.5119450782 -0.5341919583 -0.5181215320 -0.5118766582 -0.5153560769 -0.5463007349 -0.5612219349 -0.4891944730 -0.5196616001 -0.5157861045 -0.5243614343 -0.5306249982 -0.5979012088 -0.4885632273 -0.5410470159 -0.5687653736 -0.5433753112 -0.4989581740 -0.5346299288 -0.5382062845 -0.5694216040
-0.5159728482 -0.5159728482 -0.5068339803 -0.5129784503 -0.5646044157 -0.5159283889 -0.5404182428 -0.5361246142 -0.5541205641 -0.5261254607 -0.5306008182 -0.5039178160 -0.5530693475 -0.5523101689 -0.4887557869 -0.4938197930 -0.5108884550 -0.5145699171 -0.5506317587 -0.5699341846 -0.5159229681 -0.5361856060 -0.5480872108 -0.5183406745 -0.5239595668 -0.5571282775 -0.5666690673 -0.5534291860 -0.5166242121 -0.4903338517 -0.5029886730 -0.5044418600 -0.5226101975 -0.5224872966 -0.5198588854 -0.5030198981 -0.5781408422 -0.5182709309 -0.5174739805 -0.5047242250 -0.5376749958 -0.5294660044 -0.5200660576 -0.5090602116 -0.5110854861 -0.5212608078 -0.5534401273 -0.5362545332 -0.4995050005 -0.5543278665 -0.5412801120 -0.5146389609 -0.5451918530 -0.5224893179 -0.5096407263 -0.5408777566 -0.5480687887 -0.5365221974 -0.5545079988 -0.5406465117 -0.5060310760 -0.5057382659 -0.5547779177 -0.5125923139 -0.5060997434 -0.4875498019 -0.5318512635 -0.5311040617 -0.5261362001 -0.5264637920 -0.4765471992 -0.5297330680 -0.4950697345 -0.5211266711 -0.5182724232 -0.5339954750 -0.5287827657 -0.5019827566 -0.5379314419 -0.5100762677 -0.5118726623 -0.5333562171 -0.5173735634 -0.5099970720 -0.5129806397 -0.5394196738 -0.5611533323 -0.4882938328 -0.5188115894 -0.5170781012 -0.5244003775 -0.5353787734 -0.5935934540 -0.4891260697 -0.5396027778 -0.5658166185 -0.5426190883 -0.4967867782 -0.5339218434 -0.5354963898 -0.5696859413
-0.5138176580 -0.5138176580 -0.5073431419 -0.5130067701 -0.5649293357 -0.5132764461 -0.5414591378 -0.5349563986 -0.5518091194 -0.5289748158 -0.5290000516 -0.4989464686 -0.5495861410 -0.5551967661 -0.4881276844 -0.4936228831 -0.5093769360 -0.5107468017 -0.5515336605 -0.5674892551 -0.5153235497 -0.5341914458 -0.5454780021 -0.5175787896 -0.5245324737 -0.5580791148 -0.5636378974 -0.5548548817 -0.5183164359 -0.4926086370 -0.5086336130 -0.5048399854 -0.5218263204 -0.5211391207 -0.5126995067 -0.5022335659 -0.5733653585 -0.5154621592 -0.5183871388 -0.5113202606 -0.5329272184 -0.5300957630 -0.5196239590 -0.5113780766 -0.5118495712 -0.5197552019 -0.5504619620 -0.5324129629 -0.5009928104 -0.5547816392 -0.5422561331 -0.5142975405 -0.5414468826 -0.5213769493 -0.5135372449 -0.5376313898 -0.5440833237 -0.5343517127 -0.5532399903 -0.5396923371 -0.5050711479 -0.5038401971 -0.5535079433 -0.5133060589 -0.5120045122 -0.4875930621 -0.5317550744 -0.5304872429 -0.5246272971 -0.5271075750 -0.4770183377 -0.5302928261 -0.4947682570 -0.5173851876 -0.5171430180 -0.5321852049 -0.5290932955 -0.4996390720 -0.5349227950 -0.5087897807 -0.5121037873 -0.5324942613 -0.5162348371 -0.5081595916 -0.5096654039 -0.5318639188 -0.5600759443 -0.4875730650 -0.5170050562 -0.5177243041 -0.5236785247 -0.5399214643 -0.5878216183 -0.4897436603 -0.5373795071 -0.5625022962 -0.5415515183 -0.4945952551 -0.5327144043 -0.5325694931 -0.5673956908
-0.5114917245 -0.5114917245 -0.5076731208 -0.5129972740 -0.5647251501 -0.5114474262 -0.5418872630 -0.5337985918 -0.5490207307 -0.5306680490 -0.5272103199 -0.4938885660 -0.5456512264 -0.5576649883 -0.4873928382 -0.4934093583 -0.5077661867 -0.5071382214 -0.5520892352 -0.5645509116 -0.5145150186 -0.5325595559 -0.5429658083 -0.5155518963 -0.5248539052 -0.5578555858 -0.5604019110 -0.5551444554 -0.5199239802 -0.4949150675 -0.5136725647 -0.5054406391 -0.5217872937 -0.5198524507 -0.5059683429 -0.5013920880 -0.5684171540 -0.5127002826 -0.5185045010 -0.5181153578 -0.5279855897 -0.5324292206 -0.5190725514 -0.5144777838 -0.5122486028 -0.5176270377 -0.5470052591 -0.5288892002 -0.5018510070 -0.5547722146 -0.5422689445 -0.5137558704 -0.5374897331 -0.5196238164 -0.5159264131 -0.5343635214 -0.5398134033 -0.5319356288 -0.5498992625 -0.5388375585 -0.5041688769 -0.5022853018 -0.5519622353 -0.5139580144 -0.5175744638 -0.4892570559 -0.5311057408 -0.5297523088 -0.5227278392 -0.5279922650 -0.4772715785 -0.5307926128 -0.4944984473 -0.5135904118 -0.5158419825 -0.5301397265 -0.5291828828 -0.4971723811 -0.5316561356 -0.5074801016 -0.5123506274 -0.5317586488 -0.5147084151 -0.5062833528 -0.5054660246 -0.5245506082 -0.5581296139 -0.4870384795 -0.5142887909 -0.5178368256 -0.5221623288 -0.5441693606 -0.5804510679 -0.4904183162 -0.5344405121 -0.5587738976 -0.5401082619 -0.4924005632 -0.5310492016 -0.5294627681 -0.5625842957
-0.5091130040 -0.5091130040 -0.5078288171 -0.5129229175 -0.5639767949 -0.5101707350 -0.5415039167 -0.5326032177 -0.5457804562 -0.5310783084 -0.5251802191 -0.4889711011 -0.5412689243 -0.5596081003 -0.4865819054 -0.4931599731 -0.5061036745 -0.5043129653 -0.5522230008 -0.5611223079 -0.5134935696 -0.5313009224 -0.5404853426 -0.5123594997 -0.5247740821 -0.5563943017 -0.5569394224 -0.5542399535 -0.5213911803 -0.4972421536 -0.5178992205 -0.5061775496 -0.5225620355 -0.5185665230 -0.4998503935 -0.5005257600 -0.5636423000 -0.5100404153 -0.5172592155 -0.5219142303 -0.5229789516 -0.5352055589 -0.5186278890 -0.5188139916 -0.5122996569 -0.5149617339 -0.5430895197 -0.5256970725 -0.5019771587 -0.5542534518 -0.5411628770 -0.5129427790 -0.5334506985 -0.5174635103 -0.5159885977 -0.5310784791 -0.5352032780 -0.5293192375 -0.5452876404 -0.5379888324 -0.5033297204 -0.5005027980 -0.5500498943 -0.5145424330 -0.5225392951 -0.4911880474 -0.5297269128 -0.5288841599 -0.5204286296 -0.5290306396 -0.4773573875 -0.5312573730 -0.4942421944 -0.5098280532 -0.5143655159 -0.5279012765 -0.5289874985 -0.4946217943 -0.5281592142 -0.5061534316 -0.5126969075 -0.5313159108 -0.5127929182 -0.5043350493 -0.5003966238 -0.5180673741 -0.5555279646 -0.4866919013 -0.5107984841 -0.5176306973 -0.5198453193 -0.5480376988 -0.5714363942 -0.4911502385 -0.5308227558 -0.5545858673 -0.5382171161 -0.4902338951 -0.5290308298 -0.5262574751 -0.5561372295
-0.5067767968 -0.5067767968 -0.5078108035 -0.5127419855 -0.5626754553 -0.5092320722 -0.5401755206 -0.5313162437 -0.5420773987 -0.5302506419 -0.5228470867 -0.4844016638 -0.5364472839 -0.5608936557 -0.4857261083 -0.4927424474 -0.5044309798 -0.5023308994 -0.5518869295 -0.5571566494 -0.5122595920 -0.5303691760 -0.5379816166 -0.5080856383 -0.5240191560 -0.5537089891 -0.5532153520 -0.5520767837 -0.5226372592 -0.4995724370 -0.5211419418 -0.5069867459 -0.5241430683 -0.5171923375 -0.4944592956 -0.4996601204 -0.5593213064 -0.5075269514 -0.5140519159 -0.5195632787 -0.5180381834 -0.5358614583 -0.5182825642 -0.5234456845 -0.5120158505 -0.5118543189 -0.5387685533 -0.5226946796 -0.5014708982 -0.5531962002 -0.5390119796 -0.5117894123 -0.5294994231 -0.5150946348 -0.5152590709 -0.5277745618 -0.5302426360 -0.5265402820 -0.5399485688 -0.5369987099 -0.5025609650 -0.4977205077 -0.5476675083 -0.5150537298 -0.5266494732 -0.4918164042 -0.5275320604 -0.5278630182 -0.5177135289 -0.5300881274 -0.4773336274 -0.5316970019 -0.4939782800 -0.5061945053 -0.5127059986 -0.5255079590 -0.5284232522 -0.4920336853 -0.5244757196 -0.5048121160 -0.5132548602 -0.5312871321 -0.5104812937 -0.5023359018 -0.4944396314 -0.5125744472 -0.5525047098 -0.4865310625 -0.5067058845 -0.5173453377 -0.5167587683 -0.5514408253 -0.5608831440 -0.4919358250 -0.5265380509 -0.5499027066 -0.5357986180 -0.4881261236 -0.5267817781 -0.5231286387 -0.5490739921
-0.5045472581 -0.5045472581 -0.5076133778 -0.5123930249 -0.5608172501 -0.5084826150 -0.5378857256 -0.5298764118 -0.5378616739 -0.5283661583 -0.5201324263 -0.4803216088 -0.5311971663 -0.5613871645 -0.4848555642 -0.4918584606 -0.5027772997 -0.5008890690 -0.5510787510 -0.5525576349 -0.5108167836 -0.5296356269 -0.5353953210 -0.5027873438 -0.5221529547 -0.5499208023 -0.5491793231 -0.5486112632 -0.5235245237 -0.5018795977 -0.5232705277 -0.5078027977 -0.5264202937 -0.5156110281 -0.4898508565 -0.4988146010 -0.5556341114 -0.5051973524 -0.5086146026 -0.5121258760 -0.5132846349 -0.5331205003 -0.5177526627 -0.5253280228 -0.5114069854 -0.5083942013 -0.5341234265 -0.5196095603 -0.5008928941 -0.5515987527 -0.5363304413 -0.5102278376 -0.5258716222 -0.5126359161 -0.5152011629 -0.5244400559 -0.5250062388 -0.5236350681 -0.5341782398 -0.5356613259 -0.5018726392 -0.4940422339 -0.5446963752 -0.5154869850 -0.5296991035 -0.4908188573 -0.5245305200 -0.5266632378 -0.5145531457 -0.5310169379 -0.4772604781 -0.5321038684 -0.4936829999 -0.5028032649 -0.5108509998 -0.5229780041 -0.5273823840 -0.4894595616 -0.5206630938 -0.5034535679 -0.5139707992 -0.5316729987 -0.5077593317 -0.5003509199 -0.4875651355 -0.5079273613 -0.5492730040 -0.4865496162 -0.5021585512 -0.5171508520 -0.5129705469 -0.5542916168 -0.5490881008 -0.4927655590 -0.5215774795 -0.5447091764 -0.5327670733 -0.4860960436 -0.5243695395 -0.5203419911 -0.5420438094
-0.5024514734 -0.5024514734 -0.5072219769 -0.5117908717 -0.5584005087 -0.5078207680 -0.5347115586 -0.5282083393 -0.5330415890 -0.5256878089 -0.5169317914 -0.4768862291 -0.5255316919 -0.5609879655 -0.4839945449 -0.4900709055 -0.5011534715 -0.4995948192 -0.5498537356 -0.5471769747 -0.5091692015 -0.5288800289 -0.5326479572 -0.4964018512 -0.5186117510 -0.5453105769 -0.5447666844 -0.5438677743 -0.5238569491 -0.5041254659 -0.5241909769 -0.5085534526 -0.5291758794 -0.5136749538 -0.4860284171 -0.4980010957 -0.5526394871 -0.5030841604 -0.5013134356 -0.5032980452 -0.5088171504 -0.5272005822 -0.5165750946 -0.5213981784 -0.5104808676 -0.5046504638 -0.5292420046 -0.5161732712 -0.5011235572 -0.5494968601 -0.5339378286 -0.5081880315 -0.5228998527 -0.5101723894 -0.5161641651 -0.5210491454 -0.5196365737 -0.5206467266 -0.5280997301 -0.5337232931 -0.5012787366 -0.4913725707 -0.5410006914 -0.5158401733 -0.5315447823 -0.4889182987 -0.5207967345 -0.5252516300 -0.5108973993 -0.5316944172 -0.4771949287 -0.5324501820 -0.4933309324 -0.4997843513 -0.5087815106 -0.5202927875 -0.5257301066 -0.4869526217 -0.5167870706 -0.5020688266 -0.5147338672 -0.5322895201 -0.5046038860 -0.4984669519 -0.4797616592 -0.5038598840 -0.5459968452 -0.4867366719 -0.4972356901 -0.5170800128 -0.5085709031 -0.5565003050 -0.5365162470 -0.4936214138 -0.5159176872 -0.5390236136 -0.5290321000 -0.4841445021 -0.5217431294 -0.5180055474 -0.5355588236
-0.5004738261 -0.5004738261 -0.5066097111 -0.5108253562 -0.5554219002 -0.5071614755 -0.5307158022 -0.5262053546 -0.5274808091 -0.5225003209 -0.5130932500 -0.4747576814 -0.5194670893 -0.5596635063 -0.4831523963 -0.4870391083 -0.4995477734 -0.4981396665 -0.5483195426 -0.5408101343 -0.5073153996 -0.5277975906 -0.5296385375 -0.4885802325 -0.5128540823 -0.5403022095 -0.5399049099 -0.5379864910 -0.5234684970 -0.5062561292 -0.5238313698 -0.5091536906 -0.5320890851 -0.5112135218 -0.4829395620 -0.4972218749 -0.5502647527 -0.5012144526 -0.4930565208 -0.4954127182 -0.5047020354 -0.5187592100 -0.5143925598 -0.5117372609 -0.5092457491 -0.5006608986 -0.5241906664 -0.5123008895 -0.5027168913 -0.5469730647 -0.5324033622 -0.5055931575 -0.5210624715 -0.5078222456 -0.5177029466 -0.5175579244 -0.5142859387 -0.5176341809 -0.5217227959 -0.5309179488 -0.5007987800 -0.4912842866 -0.5364282403 -0.5161157851 -0.5321286835 -0.4867396822 -0.5164297331 -0.5235850748 -0.5066678136 -0.5320368253 -0.4771849489 -0.5326852730 -0.4928957927 -0.4972741139 -0.5064691068 -0.5173840053 -0.5233039639 -0.4845627111 -0.5129130217 -0.5006405662 -0.5154883858 -0.5327406230 -0.5009807724 -0.4967644530 -0.4710768759 -0.5001147569 -0.5427764291 -0.4870755075 -0.4919276151 -0.5170134386 -0.5036536376 -0.5579721450 -0.5236947264 -0.4944736829 -0.5095258689 -0.5329124511 -0.5245010996 -0.4822537933 -0.5187145478 -0.5155057246 -0.5301753413
-0.4985496570 -0.4985496570 -0.5057324302 -0.5093636626 -0.5518718460 -0.5064089475 -0.5258558286 -0.5237008616 -0.5209965091 -0.5190521558 -0.5083852464 -0.4758562216 -0.5130256676 -0.5574520573 -0.4823092454 -0.4829537160 -0.4979247563 -0.4963630925 -0.5466075665 -0.5331947590 -0.5052390194 -0.5260214849 -0.5262544081 -0.4786133399 -0.5045723209 -0.5353031894 -0.5345269431 -0.5312314064 -0.5224477273 -0.5081965056 -0.5221230108 -0.5095010607 -0.5347562158 -0.5080457309 -0.4804698904 -0.4964659458 -0.5483080797 -0.4996071597 -0.4848097491 -0.4890321911 -0.5009688360 -0.5082857292 -0.5112742055 -0.5000337623 -0.5077144376 -0.4964260015 -0.5189895503 -0.5082045725 -0.5055262260 -0.5441634486 -0.5316908347 -0.5023530576 -0.5209832288 -0.5057997862 -0.5192495287 -0.5139003261 -0.5090566152 -0.5146784644 -0.5149804476 -0.5270171412 -0.5004596157 -0.4930313189 -0.5308163484 -0.5163179918 -0.5314931056 -0.4844814895 -0.5115208394 -0.5216070700 -0.5017508631 -0.5319818144 -0.4772630780 -0.5327316378 -0.4923511950 -0.4953923594 -0.5038716205 -0.5141303200 -0.5199178286 -0.4823293507 -0.5090948185 -0.4991402457 -0.5162307516 -0.5324439094 -0.4968423113 -0.4952845969 -0.4616598089 -0.4965053048 -0.5396475176 -0.4875408487 -0.4861352934 -0.5167123886 -0.4982989902 -0.5586027280 -0.5110621088 -0.4952770556 -0.5023587470 -0.5265002603 -0.5190837016 -0.4803901309 -0.5149946801 -0.5114510495 -0.5263343869
-0.4965582412 -0.4965582412 -0.5045209434 -0.5072556300 -0.5477295997 -0.5054484436 -0.5200090377 -0.5204423998 -0.5133615434 -0.5155025476 -0.5024875772 -0.4794960452 -0.5062403451 -0.5543921816 -0.4813970189 -0.4786441493 -0.4962277862 -0.4942556073 -0.5448260473 -0.5240193318 -0.5028955610 -0.5231617064 -0.5223842479 -0.4659025924 -0.4938450841 -0.5305580425 -0.5285882507 -0.5239193700 -0.5213948971 -0.5098423096 -0.5189798591 -0.5094744797 -0.5367350697 -0.5040000306 -0.4784373298 -0.4957023164 -0.5464543560 -0.4982682187 -0.4771703709 -0.4839643413 -0.4976120325 -0.4960138427 -0.5076998089 -0.4896490339 -0.5059103438 -0.4919066318 -0.5136008032 -0.5043677672 -0.5089080599 -0.5412571624 -0.5312996354 -0.4983558918 -0.5231350266 -0.5045016489 -0.5207102497 -0.5099833794 -0.5039682806 -0.5118810900 -0.5077487134 -0.5218737648 -0.5002969181 -0.4950204746 -0.5240073427 -0.5164397078 -0.5297360135 -0.4821329282 -0.5061335327 -0.5192426411 -0.4959935285 -0.5314549608 -0.4774390008 -0.5324764793 -0.4916707562 -0.4942024004 -0.5009267017 -0.5103672683 -0.5153720652 -0.4802724713 -0.5053621660 -0.4975238588 -0.5169582453 -0.5307262412 -0.4921244390 -0.4939918498 -0.4517902255 -0.4929252773 -0.5365908733 -0.4880938106 -0.4796849737 -0.5158632346 -0.4925526428 -0.5582696251 -0.4988488962 -0.4959655579 -0.4943518608 -0.5199640752 -0.5126995710 -0.4785071145 -0.5102701674 -0.5047702986 -0.5241578243
-0.4943154294 -0.4943154294 -0.5028672515 -0.5043389997 -0.5429579988 -0.5041599610 -0.5130852185 -0.5161137892 -0.5043167417 -0.5118701787 -0.4950958231 -0.4784063698 -0.4991579250 -0.5503750936 -0.4802786609 -0.4748177025 -0.4943845732 -0.4919162505 -0.5430125394 -0.5129522360 -0.5001950406 -0.5188525495 -0.5179183712 -0.4512760312 -0.4811821165 -0.5261304799 -0.5220742295 -0.5162795250 -0.5213530576 -0.5110477277 -0.5142772846 -0.5089346263 -0.5376062349 -0.4989385709 -0.4765877391 -0.4948673768 -0.5442990313 -0.4971819626 -0.4703050457 -0.4798302982 -0.4945966624 -0.4819852302 -0.5041386044 -0.4816670954 -0.5038744164 -0.4870224280 -0.5079308423 -0.5013433285 -0.5120590780 -0.5384803647 -0.5305091866 -0.4934578271 -0.5270724656 -0.5046296980 -0.5224711052 -0.5056815140 -0.4989530182 -0.5093487690 -0.4998554203 -0.5154224627 -0.5003547904 -0.4963473469 -0.5158774521 -0.5164316047 -0.5268645841 -0.4796252691 -0.5002917410 -0.5163906326 -0.4892004979 -0.5303364936 -0.4776907406 -0.5317532622 -0.4908259651 -0.4936504413 -0.4975422816 -0.5059127525 -0.5094696586 -0.4783804039 -0.5017070172 -0.4957253313 -0.5176251895 -0.5270177606 -0.4867431407 -0.4927347753 -0.4418839349 -0.4893212162 -0.5335446955 -0.4886733251 -0.4723580899 -0.5140936509 -0.4863932939 -0.5568192497 -0.4870277577 -0.4964455591 -0.4853997896 -0.5134955271 -0.5052891471 -0.4765488274 -0.5042959102 -0.4955486988 -0.5234032425
-0.4915657265 -0.4915657265 -0.5005981279 -0.5004400566 -0.5374969874 -0.5024353316 -0.5051142838 -0.5104806856 -0.4936026379 -0.5079740824 -0.4862092960 -0.4717344713 -0.4918352669 -0.5450706388 -0.4787301149 -0.4712993521 -0.4923125450 -0.4894654716 -0.5411038861 -0.4997054487 -0.4969785480 -0.5127920815 -0.5127323680 -0.4376820087 -0.4674982977 -0.5219320115 -0.5149749963 -0.5083194465 -0.5231518340 -0.5116060015 -0.5078293013 -0.5077082181 -0.5370174764 -0.4927774441 -0.4745935868 -0.4938417903 -0.5413678846 -0.4962949734 -0.4641116350 -0.4762239386 -0.4918647873 -0.4660792805 -0.5006953925 -0.4763329754 -0.5016687739 -0.4816479335 -0.5018384531 -0.4994278942 -0.5142215518 -0.5360447546 -0.5284425451 -0.4874705493 -0.5309826747 -0.5071399901 -0.5249411149 -0.5008316930 -0.4938570923 -0.5071605018 -0.4910807838 -0.5076111890 -0.5006791857 -0.4966405632 -0.5063753680 -0.5161492577 -0.5226077879 -0.4768593695 -0.4939710112 -0.5129116525 -0.4811278508 -0.5284338152 -0.4779543411 -0.5303075457 -0.4897782482 -0.4934936626 -0.4935822469 -0.5006093734 -0.5020395070 -0.4765942547 -0.4980688955 -0.4936458388 -0.5181155039 -0.5211048083 -0.4805895365 -0.4912154017 -0.4324729855 -0.4856406153 -0.5304119188 -0.4891828323 -0.4639428059 -0.5109430172 -0.4796925768 -0.5540462342 -0.4753117214 -0.4965852756 -0.4753324664 -0.5072148406 -0.4968203774 -0.4744518406 -0.4969619997 -0.4849805788 -0.5234219433
-0.4879712735 -0.4879712735 -0.4974235320 -0.4953656307 -0.5312529322 -0.5001736578 -0.4962278450 -0.5037008001 -0.4810182743 -0.5033576572 -0.4764003698 -0.4632140551 -0.4843165113 -0.5381420953 -0.4764272796 -0.4673566088 -0.4899174932 -0.4869444410 -0.5389274842 -0.4841546138 -0.4929807322 -0.5047687232 -0.5066589517 -0.4281216008 -0.4539735746 -0.5177272456 -0.5072112146 -0.4997951367 -0.5264588428 -0.5112171349 -0.4993620955 -0.5055154608 -0.5346606780 -0.4854895161 -0.4720592233 -0.4924110572 -0.5371193462 -0.4954858727 -0.4583664661 -0.4727353319 -0.4893378199 -0.4481289992 -0.4970902680 -0.4736787952 -0.4993678673 -0.4756044245 -0.4951335704 -0.4984249271 -0.5147301492 -0.5339948104 -0.5240437319 -0.4801458414 -0.5328803980 -0.5122884850 -0.5269267273 -0.4952359410 -0.4884241407 -0.5053143010 -0.4811498160 -0.4982257308 -0.5012949278 -0.4951795363 -0.4955434206 -0.5153054576 -0.5163535326 -0.4736938760 -0.4870867005 -0.5086085472 -0.4714602499 -0.5254578373 -0.4781120958 -0.5277477519 -0.4884586389 -0.4932544061 -0.4888442991 -0.4943794673 -0.4929807798 -0.4747855672 -0.4943180459 -0.4911358600 -0.5182201756 -0.5131516046 -0.4735220708 -0.4889862160 -0.4241576888 -0.4817722498 -0.5270538942 -0.4894716082 -0.4543093871 -0.5057984848 -0.4721768690 -0.5496558889 -0.4631873965 -0.4961979443 -0.4638932635 -0.5010361282 -0.4872738310 -0.4721455496 -0.4882784516 -0.4747489019 -0.5228059621
-0.4830893022 -0.4830893022 -0.4928421167 -0.4888850540 -0.5240758480 -0.4972438222 -0.4865049069 -0.4966143078 -0.4664954490 -0.4971926694 -0.4665440820 -0.4544021394 -0.4765645499 -0.5294435611 -0.4729320476 -0.4624315948 -0.4870748311 -0.4842344171 -0.5361991467 -0.4665254484 -0.4877551348 -0.4947018461 -0.4994498513 -0.4231793639 -0.4417017009 -0.5130934973 -0.4985242878 -0.4903469092 -0.5291345123 -0.5094285626 -0.4884811455 -0.5018430856 -0.5301407033 -0.4770765273 -0.4685343499 -0.4902066345 -0.5309269711 -0.4945109877 -0.4527612039 -0.4689419967 -0.4869034913 -0.4284070742 -0.4927616425 -0.4735165703 -0.4970236662 -0.4686468803 -0.4875440214 -0.4976602448 -0.5129369825 -0.5318079907 -0.5162551738 -0.4711548047 -0.5322292902 -0.5177764956 -0.5252831644 -0.4886875734 -0.4822373305 -0.5036484567 -0.4697138808 -0.4865867594 -0.5021447002 -0.4907184522 -0.4834604040 -0.5134825642 -0.5073052730 -0.4699171976 -0.4794713967 -0.5031937059 -0.4597525389 -0.5209996848 -0.4779788095 -0.5235049435 -0.4867250052 -0.4922283471 -0.4830246141 -0.4872670309 -0.4823516609 -0.4727147556 -0.4902342414 -0.4879639886 -0.5176018715 -0.5031615637 -0.4653527924 -0.4854907977 -0.4174938652 -0.4774906226 -0.5232598078 -0.4893114773 -0.4434761353 -0.4978351634 -0.4633963962 -0.5431939104 -0.4500031001 -0.4950140991 -0.4507215326 -0.4945231228 -0.4765819157 -0.4695492387 -0.4782495185 -0.4658186689 -0.5191531774
-0.4763175579 -0.4763175579 -0.4859988698 -0.4807018948 -0.5157057633 -0.4934121389 -0.4756949405 -0.4903700040 -0.4501258637 -0.4881731460 -0.4568464006 -0.4441780499 -0.4682960944 -0.5188227417 -0.4676621136 -0.4563587546 -0.4835792766 -0.4809582136 -0.5325017694 -0.4475579412 -0.4805094552 -0.4827378906 -0.4907201352 -0.4213104454 -0.4312677038 -0.5073143263 -0.4883679783 -0.4797602994 -0.5277138767 -0.5055127889 -0.4746304060 -0.4959635824 -0.5227326207 -0.4675052526 -0.4635295043 -0.4866356298 -0.5220739120 -0.4929120858 -0.4468257584 -0.4643895356 -0.4843601571 -0.4080017356 -0.4869015688 -0.4754788536 -0.4945919661 -0.4604464685 -0.4786120769 -0.4961467544 -0.5080785444 -0.5277175300 -0.5044365365 -0.4600548820 -0.5296386679 -0.5194369158 -0.5183989414 -0.4810631379 -0.4745996795 -0.5017293380 -0.4563157778 -0.4712278703 -0.5029524934 -0.4826066771 -0.4700396929 -0.5101173504 -0.4946956571 -0.4651717270 -0.4708274503 -0.4962329396 -0.4453302451 -0.5145062704 -0.4772827181 -0.5168697399 -0.4842832088 -0.4894696477 -0.4756602282 -0.4794006082 -0.4704574132 -0.4699246730 -0.4854763651 -0.4837612742 -0.5157305903 -0.4903998882 -0.4558229609 -0.4801278807 -0.4127331482 -0.4724013607 -0.5186742358 -0.4883695583 -0.4315643037 -0.4860344609 -0.4527091690 -0.5339493682 -0.4350964698 -0.4926368113 -0.4353418875 -0.4868248245 -0.4645060050 -0.4665598063 -0.4667117946 -0.4578414526 -0.5094438958
-0.4667690265 -0.4667690265 -0.4755619444 -0.4703994896 -0.5056504424 -0.4882201643 -0.4629355458 -0.4849970810 -0.4320179819 -0.4744834159 -0.4458441941 -0.4311119836 -0.4586726093 -0.5058152943 -0.4598261349 -0.4491156629 -0.4790459673 -0.4762687474 -0.5272145952 -0.4283920162 -0.4697685118 -0.4692981132 -0.4798634532 -0.4202673930 -0.4225532610 -0.4992051571 -0.4758234590 -0.4680759709 -0.5190460841 -0.4981929635 -0.4570478139 -0.4872101539 -0.5109984543 -0.4566137504 -0.4565028685 -0.4808245225 -0.5098369547 -0.4898709695 -0.4397623654 -0.4585540860 -0.4812645251 -0.3878616539 -0.4784275355 -0.4786779550 -0.4918111213 -0.4505678798 -0.4674501249 -0.4926722218 -0.4991416999 -0.5182836766 -0.4883764965 -0.4462285162 -0.5253401813 -0.5152667750 -0.5064742869 -0.4725628345 -0.4643370320 -0.4986983295 -0.4403299367 -0.4499844799 -0.5029687706 -0.4713780389 -0.4546715112 -0.5041755118 -0.4777247526 -0.4587963743 -0.4606247959 -0.4870485963 -0.4272302555 -0.5052545047 -0.4756297469 -0.5071472234 -0.4805512881 -0.4836151062 -0.4660359487 -0.4708016146 -0.4577342780 -0.4654257267 -0.4795290158 -0.4779208027 -0.5117868739 -0.4738395965 -0.4445624541 -0.4722311502 -0.4093653291 -0.4658586983 -0.5126502683 -0.4861670810 -0.4185361470 -0.4693866127 -0.4393013269 -0.5208842715 -0.4178892836 -0.4884749664 -0.4171743825 -0.4767628033 -0.4504493102 -0.4630091484 -0.4532986601 -0.4496100408 -0.4925324223
-0.4530326583 -0.4530326583 -0.4597512827 -0.4572486946 -0.4929435754 -0.4807643638 -0.4468004724 -0.4789264697 -0.4118580406 -0.4541710927 -0.4304180566 -0.4147704564 -0.4459415758 -0.4890166902 -0.4483078699 -0.4403709802 -0.4727220519 -0.4684441867 -0.5193539151 -0.4099610698 -0.4528982190 -0.4546437202 -0.4659561519 -0.4178633925 -0.4147444457 -0.4869423815 -0.4595467185 -0.4552170307 -0.5009952682 -0.4850053466 -0.4347380197 -0.4746862315 -0.4920183480 -0.4439938742 -0.4467090400 -0.4716030528 -0.4936219044 -0.4839894159 -0.4302647739 -0.4507585236 -0.4766299441 -0.3675872499 -0.4659574811 -0.4808219510 -0.4880164984 -0.4384339254 -0.4522831214 -0.4856470812 -0.4847703245 -0.4989285167 -0.4675535881 -0.4287628316 -0.5178158414 -0.5060552503 -0.4893873109 -0.4639240346 -0.4495439241 -0.4930569617 -0.4208690282 -0.4212217730 -0.5005940259 -0.4579445392 -0.4357281969 -0.4935623740 -0.4552265796 -0.4496487669 -0.4478804427 -0.4745575102 -0.4044797964 -0.4923141846 -0.4724219153 -0.4936307181 -0.4744219932 -0.4725897555 -0.4530434815 -0.4610344825 -0.4442609075 -0.4568179029 -0.4715853458 -0.4694214512 -0.5044622098 -0.4529145865 -0.4310295765 -0.4607180814 -0.4056648656 -0.4567821852 -0.5039732124 -0.4819721910 -0.4037974891 -0.4472812941 -0.4222635915 -0.5025716055 -0.3978663274 -0.4816606086 -0.3956211724 -0.4629753823 -0.4331907199 -0.4585246698 -0.4374745385 -0.4394788697 -0.4717263660
-0.4328785966 -0.4328785966 -0.4362208189 -0.4394499255 -0.4757913986 -0.4692754687 -0.4259585907 -0.4708947769 -0.3879730452 -0.4262602766 -0.4073751772 -0.3947406426 -0.4277100295 -0.4656319450 -0.4314756062 -0.4289327134 -0.4630084754 -0.4541350796 -0.5072562666 -0.3921281757 -0.4261721977 -0.4377791700 -0.4478036648 -0.4120786304 -0.4061153969 -0.4679479414 -0.4377947127 -0.4403891313 -0.4718829818 -0.4608687484 -0.4065140864 -0.4557460185 -0.4603524898 -0.4288208216 -0.4326369737 -0.4574969402 -0.4725163702 -0.4728922313 -0.4164225059 -0.4399836974 -0.4685327846 -0.3457523197 -0.4478115952 -0.4768626376 -0.4818386398 -0.4232529595 -0.4302346929 -0.4726453525 -0.4632223434 -0.4663303780 -0.4405469235 -0.4062321099 -0.5027259402 -0.4922413109 -0.4657118441 -0.4551367954 -0.4274156933 -0.4823223620 -0.3966565371 -0.3854841878 -0.4929531008 -0.4426648379 -0.4099295754 -0.4747771925 -0.4256333108 -0.4361250180 -0.4307049084 -0.4570275188 -0.3767896236 -0.4744445353 -0.4666621411 -0.4747141963 -0.4638170889 -0.4536509146 -0.4350041499 -0.4487273550 -0.4290807873 -0.4386223986 -0.4602549350 -0.4565577294 -0.4908263458 -0.4264124607 -0.4144298794 -0.4430649354 -0.3987709430 -0.4432181525 -0.4904007222 -0.4744518532 -0.3859430154 -0.4194714737 -0.4006930070 -0.4768961353 -0.3743661204 -0.4709837806 -0.3703499988 -0.4437934156 -0.4105179644 -0.4521125095 -0.4182371199 -0.4251381743 -0.4502788475
-0.4033839611 -0.4033839611 -0.4013372329 -0.4122650245 -0.4513110869 -0.4503176383 -0.3993345980 -0.4597405025 -0.3557830285 -0.3908274830 -0.3752988489 -0.3696140264 -0.4031305206 -0.4323641043 -0.4068760864 -0.4128390739 -0.4459830320 -0.4274313330 -0.4879619414 -0.3730351878 -0.3864308568 -0.4149370877 -0.4244357777 -0.4007645591 -0.3930162968 -0.4386606761 -0.4084650211 -0.4217510543 -0.4322078497 -0.4158424216 -0.3711644506 -0.4269164362 -0.4107840194 -0.4094727263 -0.4107430528 -0.4365734895 -0.4433767715 -0.4523017102 -0.3956077168 -0.4244483224 -0.4537232739 -0.3206126208 -0.4219256507 -0.4555849143 -0.4707143116 -0.4039088003 -0.3995367005 -0.4497681406 -0.4321718139 -0.4224363162 -0.4048838664 -0.3764115172 -0.4741372938 -0.4717672356 -0.4322669582 -0.4421386031 -0.3945616299 -0.4625384324 -0.3658927050 -0.3443093025 -0.4754761125 -0.4242728685 -0.3723100120 -0.4431498687 -0.3876559122 -0.4165615429 -0.4055377118 -0.4317999732 -0.3447092996 -0.4497695557 -0.4564879522 -0.4460769323 -0.4448170436 -0.4246013539 -0.4095455780 -0.4308378598 -0.4095244262 -0.4033448842 -0.4428720406 -0.4367041655 -0.4622674604 -0.3903381545 -0.3935851444 -0.4140682589 -0.3852989111 -0.4213214320 -0.4681258441 -0.4605174154 -0.3626740457 -0.3842416596 -0.3737391076 -0.4403727883 -0.3460594414 -0.4548603598 -0.3416801438 -0.4163419173 -0.3790332067 -0.4411601211 -0.3936742996 -0.4027640493 -0.4272304743
-0.3623763820 -0.3623763820 -0.3511764975 -0.3666594205 -0.4153457766 -0.4173774401 -0.3633835671 -0.4400940372 -0.3132031681 -0.3449071692 -0.3341424065 -0.3364949587 -0.3734457322 -0.3869015800 -0.3708538433 -0.3914721435 -0.4125828151 -0.3817142889 -0.4560379450 -0.3485104648 -0.3322958126 -0.3770310241 -0.3954666588 -0.3810581216 -0.3680222905 -0.3953852696 -0.3688718767 -0.3959777661 -0.3869919549 -0.3386839767 -0.3276011208 -0.3907168155 -0.3469615906 -0.3824112412 -0.3739176129 -0.4058642510 -0.3980087860 -0.4141576854 -0.3638732771 -0.4006762838 -0.4267925972 -0.2900364647 -0.3851396406 -0.4058971071 -0.4502724872 -0.3789126601 -0.3617659697 -0.4110701035 -0.3877025670 -0.3701286592 -0.3570659772 -0.3363133448 -0.4321112059 -0.4407415715 -0.3839877116 -0.4174566722 -0.3482548007 -0.4281956628 -0.3261916218 -0.2972207823 -0.4415447094 -0.3979749619 -0.3179354247 -0.3917222960 -0.3410334360 -0.3896002647 -0.3665658879 -0.3951483326 -0.3094657456 -0.4149694581 -0.4380513474 -0.3989183433 -0.4100429535 -0.3855670390 -0.3737327177 -0.4010435696 -0.3801053393 -0.3512783712 -0.4144365953 -0.4066601330 -0.4076676987 -0.3380727873 -0.3665813358 -0.3694480091 -0.3613591563 -0.3833616793 -0.4316432439 -0.4317416043 -0.3299223014 -0.3356851336 -0.3405133000 -0.3874474201 -0.3097499139 -0.4309162043 -0.3099548465 -0.3745784204 -0.3354258115 -0.4198575795 -0.3608130244 -0.3659188252 -0.3945929736
-0.3094719071 -0.3094719071 -0.2857830610 -0.2925370469 -0.3597890849 -0.3589416366 -0.3086491224 -0.3980547288 -0.2634399223 -0.2805330669 -0.2817119139 -0.2902833268 -0.3349603792 -0.3268368045 -0.3184468655 -0.3641129770 -0.3556960685 -0.3164814503 -0.4017165679 -0.3107294919 -0.2628257364 -0.3104102571 -0.3593602073 -0.3482901988 -0.3220375376 -0.3361675310 -0.3157376108 -0.3569275559 -0.3343853442 -0.2371614626 -0.2741895457 -0.3409599066 -0.2756180535 -0.3387729008 -0.3113861376 -0.3600258854 -0.3221296389 -0.3427291211 -0.3139183456 -0.3615671589 -0.3781851933 -0.2508344545 -0.3311259745 -0.3320521833 -0.4136313337 -0.3445391884 -0.3152173808 -0.3472890029 -0.3227311072 -0.3018683857 -0.2934509914 -0.2832588686 -0.3800658261 -0.3894773896 -0.3156121533 -0.3739320785 -0.2876083906 -0.3738646755 -0.2746527104 -0.2414599748 -0.3828688703 -0.3546632120 -0.2439176749 -0.3067329895 -0.2857278568 -0.3521542356 -0.3065954852 -0.3423787253 -0.2716894061 -0.3636787732 -0.4028727789 -0.3213886527 -0.3457790871 -0.3373443682 -0.3244399673 -0.3456705954 -0.3305252698 -0.2829517875 -0.3680253508 -0.3638324978 -0.3343847508 -0.2656756451 -0.3298086483 -0.3142190048 -0.3208927084 -0.3179529319 -0.3730585080 -0.3679629119 -0.2793570738 -0.2652751751 -0.2995190514 -0.3096900022 -0.2585268833 -0.3934850271 -0.2728203329 -0.3095094284 -0.2800552151 -0.3775185937 -0.3152727744 -0.3074561312 -0.3430400747
-0.2411242777 -0.2411242777 -0.2100578131 -0.1879701238 -0.2640420497 -0.2586185308 -0.2276680505 -0.3075546884 -0.1881145655 -0.1933788246 -0.2087452797 -0.2232731310 -0.2760627476 -0.2453496151 -0.2428743138 -0.3205469288 -0.2796190669 -0.2356090447 -0.3101094215 -0.2461266608 -0.1751070037 -0.2120751977 -0.3096177305 -0.2928325043 -0.2559693194 -0.2557425959 -0.2458338091 -0.2938800132 -0.2568516745 -0.1318321043 -0.2058929144 -0.2537161057 -0.1887588889 -0.2570741248 -0.2133252846 -0.2892007026 -0.2114099836 -0.2233335404 -0.2305658654 -0.2939025135 -0.2921079945 -0.1981609010 -0.2504332016 -0.2402439180 -0.3482654031 -0.2848395239 -0.2532939276 -0.2511153115 -0.2292817086 -0.2067749478 -0.2133282766 -0.2143181252 -0.3090136963 -0.3047654732 -0.2261401640 -0.3009985023 -0.2109803403 -0.2957664119 -0.2078809786 -0.1727416769 -0.2904703723 -0.2855461460 -0.1596961421 -0.1931243988 -0.2198875387 -0.2895546447 -0.2174721609 -0.2684941532 -0.2264017728 -0.2851977700 -0.3330193407 -0.2091459172 -0.2285639065 -0.2749160806 -0.2579014984 -0.2472593768 -0.2471539318 -0.1661654716 -0.2982894408 -0.3056727192 -0.2439921310 -0.1803420843 -0.2766105295 -0.2490561930 -0.2521258361 -0.2209928904 -0.2775253365 -0.2438302224 -0.1986502587 -0.1728796689 -0.2460947467 -0.2009465043 -0.1834291125 -0.3264747435 -0.2214891092 -0.2213515874 -0.2149517452 -0.3036719469 -0.2489658225 -0.2292140660 -0.2696718005
-0.1463015868 -0.1463015868 -0.1214938928 -0.0646911606 -0.1030452115 -0.1068081902 -0.1233439928 -0.1600075987 -0.0719287622 -0.0842041259 -0.1042500124 -0.1271202236 -0.1824199808 -0.1347586767 -0.1358063255 -0.2397541168 -0.1731118049 -0.1389879014 -0.1683135444 -0.1396907791 -0.0657094919 -0.0950498840 -0.2340323800 -0.1951827565 -0.1693481840 -0.1461276813 -0.1555748094 -0.1939246499 -0.1409348683 -0.0302127364 -0.1131827759 -0.1114914727 -0.0657666870 -0.1163938414 -0.0814224785 -0.1783149723 -0.0768761377 -0.0878817757 -0.1030052012 -0.1838275665 -0.1524237336 -0.1257973353 -0.1415627372 -0.1217775431 -0.2292877556 -0.1745081730 -0.1682359965 -0.1429434313 -0.1050009012 -0.0871289324 -0.1206319782 -0.1184419199 -0.1924281782 -0.1909389315 -0.1200718216 -0.1864902173 -0.1154150090 -0.1880538438 -0.1221921303 -0.0861030380 -0.1578109577 -0.1870153460 -0.0706611742 -0.0778725272 -0.1387977516 -0.1685069238 -0.0928145194 -0.1718608845 -0.1559383268 -0.1715490879 -0.2036942872 -0.0715405172 -0.0531719992 -0.1817858258 -0.1687339377 -0.1284491532 -0.1260475906 0.0163087992 -0.2013551103 -0.2263191222 -0.1052269621 -0.0913083204 -0.1968469210 -0.1587612457 -0.1460274478 -0.0975185937 -0.1363148892 -0.0702316746 -0.0843447797 -0.0740875643 -0.1650968300 -0.0606526397 -0.0844308664 -0.1984843749 -0.1367839813 -0.1219534630 -0.1318632214 -0.1891571257 -0.1467162501 -0.1371737477 -0.1717880955
-0.0235702621 -0.0235702621 -0.0012112644 0.0515646122 0.0781651733 0.0715034356 0.0017183028 -0.0036395216 0.0536534064 0.0543328241 0.0151258751 0.0000488678 -0.0507996949 -0.0036855922 -0.0013464090 -0.1113622413 -0.0187934171 -0.0343810146 0.0102540819 0.0003497285 0.0515909484 0.0286672331 -0.1186440948 -0.0486894330 -0.0460244364 -0.0131387319 -0.0435062489 -0.0521032334 -0.0033343067 0.0723547765 0.0023373388 0.0697105522 0.0756628549 0.0466920258 0.0672694088 -0.0172306311 0.0673725304 0.0477186629 0.0349066943 -0.0467979197 0.0241958500 -0.0273769436 -0.0144592576 0.0198666724 -0.0493216786 -0.0110071452 -0.0605195794 -0.0407117869 0.0438584145 0.0411795495 -0.0180586862 0.0063284127 -0.0107370332 -0.0370680197 -0.0037489277 -0.0463895433 -0.0143249450 -0.0463917506 -0.0172372490 0.0199597521 0.0017596151 -0.0629093024 0.0326385717 0.0382246368 -0.0330844045 0.0186432638 0.0554511709 -0.0551463991 -0.0386290383 -0.0310301951 -0.0243647131 0.0773346245 0.1160576997 -0.0444020476 -0.0549179259 -0.0200310655 0.0308940639 0.1816978505 -0.0764520459 -0.1147782617 0.0403641986 0.0034749170 -0.0805474107 -0.0183516679 0.0008408226 0.0325889228 0.0406598619 0.0789723556 0.0441267333 0.0245998198 -0.0286857678 0.0923353658 0.0230567427 -0.0091498415 -0.0038878798 -0.0025777857 -0.0270740772 -0.0155574447 -0.0092313338 -0.0246699580 -0.0519061010
0.1048180987 0.1048180987 0.1410778361 0.1485087483 0.2222568457 0.2226449230 0.1242911108 0.1544088468 0.1768578917 0.1965490578 0.1225136535 0.1309112135 0.0972751172 0.1314014900 0.1365427239 0.0586864427 0.1697386572 0.0709318986 0.1722567116 0.1401905347 0.1611270993 0.1413424354 0.0653945632 0.1026221342 0.1032148296 0.1219855555 0.0812570798 0.0975863740 0.1275976979 0.1675713920 0.1191791968 0.2301624673 0.1868740613 0.1833669977 0.2015199333 0.1494174501 0.1878605612 0.1785982988 0.1493483485 0.0827888872 0.1834840365 0.0928539921 0.1183830470 0.1535716057 0.1477243790 0.1650980642 0.0576035488 0.0756061824 0.1778448502 0.1577486102 0.0958890024 0.1039129228 0.1864180753 0.1382723933 0.1179315380 0.0866648671 0.0788069739 0.1163041594 0.0967366475 0.1386250335 0.1599480786 0.0742934750 0.1441062837 0.1652283386 0.0986817466 0.2016992531 0.1956965012 0.0802630710 0.1044781947 0.1171482296 0.1425392050 0.2120984992 0.2337252743 0.1278962273 0.0820399625 0.0929806272 0.1991915139 0.2922085222 0.0641663228 0.0326071733 0.1572565576 0.1089871870 0.0610209282 0.1429224578 0.1670861283 0.1528274656 0.2032198126 0.1786683225 0.1595277470 0.1399901050 0.1441744663 0.2154736265 0.1261297148 0.1677644054 0.1358571508 0.1378921524 0.0792213040 0.1645337359 0.1251375735 0.1130780525 0.0676141224
0.2186874959 0.2186874959 0.2595944613 0.2378120258 0.3275978962 0.3352733092 0.2351324722 0.3001489388 0.2849012225 0.3023346889 0.2094637257 0.2408436389 0.2376374284 0.2639989888 0.2620350171 0.2543091613 0.3096551873 0.1701222057 0.2892274138 0.2576556294 0.2648240762 0.2324953900 0.2724594501 0.2464807892 0.2333932412 0.2552855125 0.2074105010 0.2180545500 0.2528818509 0.2427990053 0.2192841966 0.3455069668 0.2723908317 0.2791963573 0.3024976170 0.2885942618 0.2815477479 0.2958958901 0.2327774203 0.2059245285 0.3020126527 0.2179277677 0.2310403031 0.2615047607 0.2975277146 0.3076423557 0.1690022847 0.2026426463 0.2677774092 0.2528773109 0.2165863826 0.1765278239 0.3314868677 0.2797124554 0.2462538375 0.2361647460 0.1691170954 0.2671335578 0.2020654712 0.2560233357 0.2760821080 0.2060382663 0.2459165435 0.3025379164 0.2248757473 0.3438080492 0.3014678701 0.2220437042 0.2313841193 0.2512653617 0.2780454454 0.3180559178 0.3103082490 0.2784436802 0.2203488168 0.2012787144 0.3215254142 0.3625426212 0.2035848359 0.1960515547 0.2544540087 0.2146949432 0.1903700822 0.2649620349 0.3148197218 0.2559713602 0.3118834316 0.2533096430 0.2520575241 0.2618565284 0.2777280394 0.3036729610 0.2205668801 0.3012898696 0.2587674763 0.2601874604 0.1796364755 0.2836081826 0.2323240038 0.2554461894 0.1752734160
0.3071803583 0.3071803583 0.3414582575 0.3240748874 0.4010210231 0.4187393467 0.3308824868 0.3993102931 0.3644255742 0.3683491872 0.2783373547 0.3290752373 0.3415734956 0.3756839064 0.3663926889 0.4023136701 0.3874677122 0.2601285562 0.3726554767 0.3422737241 0.3495969834 0.3033141702 0.4091115780 0.3791073412 0.3327628172 0.3802243720 0.3274519568 0.3190586332 0.3713941753 0.3186228670 0.3018018129 0.4174090253 0.3467158257 0.3487307399 0.3736698279 0.3818180096 0.3598734630 0.3763922987 0.2949404786 0.3138049355 0.3834267558 0.3343698912 0.3224277322 0.3388420509 0.3876714982 0.4028096892 0.2552823966 0.3041396908 0.3311587580 0.3279307829 0.3241318654 0.2565420890 0.4192031743 0.3746249952 0.3617910190 0.3679927026 0.2623323129 0.3767729708 0.2877455420 0.3535255917 0.3598605368 0.3184733975 0.3296077502 0.4091817470 0.3190785532 0.4113457297 0.3681604210 0.3637068678 0.3335895394 0.3488769040 0.3945938374 0.3946370551 0.3635874123 0.3669178094 0.3207627735 0.2908451843 0.3917349575 0.4102191279 0.3246878158 0.3349209255 0.3303476327 0.3011168833 0.2835354532 0.3482203244 0.4122183739 0.3430316297 0.3775894876 0.3153180411 0.3236405779 0.3531220806 0.3656596975 0.3683718751 0.3079642464 0.3953891347 0.3604586249 0.3401134075 0.2532265213 0.3542227658 0.3132280759 0.3614710608 0.2694704888
0.3717617285 0.3717617285 0.4044362551 0.3881475043 0.4456431842 0.4731209496 0.4060192077 0.4513599544 0.4198712005 0.4108363925 0.3319727598 0.3847884267 0.4161458844 0.4486291628 0.4337339679 0.4799286495 0.4289741538 0.3482692841 0.4378750085 0.3993791120 0.4075593048 0.3573703411 0.4790263922 0.4618878890 0.4053908806 0.4719311546 0.4188761336 0.3945978378 0.4600040198 0.4017673833 0.3690627409 0.4611862100 0.4053358976 0.4038942123 0.4211700861 0.4394497280 0.4207702019 0.4246809709 0.3430308446 0.3954538892 0.4346601579 0.4152658432 0.3955848229 0.3983618538 0.4451171532 0.4588730105 0.3237085986 0.3703365619 0.3827701907 0.3853941940 0.4016648686 0.3457785060 0.4700287803 0.4266762325 0.4353502730 0.4470898564 0.3428911841 0.4433458819 0.3544114387 0.4219148318 0.4312587771 0.4101437880 0.3944563117 0.4734282739 0.3848673895 0.4404920856 0.4085417043 0.4609034003 0.4144246716 0.4091354239 0.4663486034 0.4482217869 0.4036047918 0.4210593434 0.3841644954 0.3603367901 0.4307898260 0.4435362393 0.4133084242 0.4233497544 0.3894243022 0.3674385805 0.3497310791 0.4122540560 0.4689031702 0.4131071704 0.4131727166 0.3685201408 0.3774786865 0.4145288613 0.4294652404 0.4121351235 0.3890319352 0.4561039950 0.4303146831 0.3925035258 0.3104257145 0.3997907749 0.3743991087 0.4304350995 0.3526967319
0.4198086022 0.4198086022 0.4624850636 0.4323673570 0.4721301619 0.5046369745 0.4584851372 0.4766583589 0.4612742336 0.4410005664 0.3775363915 0.4162227656 0.4695150914 0.4875840160 0.4727385969 0.5186306867 0.4522234002 0.4355962260 0.4831534745 0.4379241402 0.4473724944 0.3982552598 0.5114735663 0.5032383566 0.4556763532 0.5258644980 0.4813439086 0.4403444658 0.5156444086 0.4663289355 0.4213332610 0.4896892543 0.4458133476 0.4490882006 0.4533133829 0.4758500256 0.4623053287 0.4546125523 0.3816051451 0.4515503805 0.4677698650 0.4586379024 0.4453956047 0.4498553667 0.4823125154 0.4905328738 0.3883059776 0.4130125704 0.4270497466 0.4269640619 0.4525370104 0.4128601186 0.4990605994 0.4532150807 0.4720689144 0.4905402365 0.3981328684 0.4802049114 0.4057551953 0.4683238011 0.4926742229 0.4831623339 0.4389172794 0.5084076349 0.4357603282 0.4554568466 0.4345922695 0.5047398992 0.4622611793 0.4471501282 0.5013147429 0.4844984141 0.4352326162 0.4577727266 0.4250791254 0.4089403511 0.4538390176 0.4672713915 0.4691206043 0.4735002426 0.4372738379 0.4190958608 0.4053930075 0.4634810718 0.5016138126 0.4656587975 0.4344714154 0.4117114005 0.4173556759 0.4570818759 0.4756462901 0.4368868267 0.4500498554 0.4961177648 0.4760199360 0.4323603882 0.3704954653 0.4309986669 0.4200451126 0.4786560658 0.4278473219
0.4577375491 0.4577375491 0.5063812940 0.4629728368 0.4914648408 0.5229385573 0.4921519429 0.4896364647 0.4914514947 0.4639571849 0.4162538309 0.4351466526 0.5091970983 0.5037811755 0.4969607958 0.5402300631 0.4660525777 0.5008411838 0.5114407524 0.4627450379 0.4749606713 0.4297463295 0.5274086697 0.5255406121 0.4893552839 0.5553978956 0.5251547700 0.4653219109 0.5497138140 0.5054908316 0.4602524735 0.5104330961 0.4738999702 0.4816301170 0.4767919136 0.4981249175 0.4897059258 0.4744513183 0.4175996355 0.4907362050 0.4914571929 0.4852262005 0.4771860834 0.4919703038 0.5079177826 0.5130443820 0.4525664204 0.4429694801 0.4643703234 0.4565052313 0.4859312543 0.4586041253 0.5159666251 0.4687470644 0.4903661103 0.5165098191 0.4366174463 0.4998768102 0.4441358291 0.5010638435 0.5379606619 0.5331654504 0.4660363846 0.5283490357 0.4797129104 0.4650428217 0.4525845182 0.5246936987 0.4920428228 0.4730426631 0.5216645636 0.5079179541 0.4610269543 0.4829810982 0.4526605572 0.4440025409 0.4684447522 0.4840846590 0.5015418018 0.5121505816 0.4755886784 0.4586454226 0.4562870467 0.5018062548 0.5205093273 0.5030425688 0.4508943613 0.4455533087 0.4470904112 0.4871087575 0.5077983121 0.4522587788 0.4881042538 0.5238396530 0.5077011983 0.4653989684 0.4167091638 0.4528581740 0.4532076361 0.5071898439 0.4860807480
0.4892193982 0.4892193982 0.5328240923 0.4876520776 0.5086294935 0.5343864472 0.5131552644 0.4969874661 0.5117483807 0.4815141625 0.4462468953 0.4481360890 0.5393807939 0.5071150482 0.5128576025 0.5525472855 0.4753131879 0.5387601024 0.5312157446 0.4806233159 0.4939055072 0.4553553757 0.5359105193 0.5392970606 0.5110328528 0.5708387578 0.5552713780 0.4789416285 0.5684386106 0.5250990997 0.4882691550 0.5265148749 0.4946943436 0.5018153167 0.4947888936 0.5111375059 0.5080815980 0.4879875414 0.4542966390 0.5171018550 0.5099743911 0.5094981961 0.4968463748 0.5210879054 0.5274112227 0.5301805371 0.5111748749 0.4645222758 0.4939181372 0.4784697513 0.5084611962 0.4894922965 0.5264315884 0.4785368338 0.5016771880 0.5373001883 0.4658280287 0.5097280709 0.4721894720 0.5252273808 0.5651113157 0.5586318597 0.4817599161 0.5408785925 0.5137878877 0.4739014017 0.4660951421 0.5333706655 0.5120379133 0.4904491923 0.5365118715 0.5227648805 0.4826170781 0.5005240951 0.4723831827 0.4728444261 0.4782601565 0.4958537314 0.5204775282 0.5438755745 0.5044924573 0.4874754709 0.4888901919 0.5268834302 0.5311199843 0.5284319484 0.4663978016 0.4723162577 0.4698978091 0.5076513069 0.5291132085 0.4669889729 0.5086196226 0.5430721484 0.5312729949 0.4926592035 0.4459570198 0.4680157111 0.4772352942 0.5222502712 0.5225083422
0.5149552739 0.5149552739 0.5496308965 0.5051783936 0.5256300898 0.5419795885 0.5262728498 0.5015942939 0.5251182807 0.4942751482 0.4677915597 0.4590560247 0.5605438470 0.5064559446 0.5239132429 0.5583728947 0.4840691694 0.5581055876 0.5472629536 0.4971039765 0.5072949896 0.4772438005 0.5404835902 0.5496946002 0.5241332385 0.5779081927 0.5745142900 0.4867711999 0.5759585912 0.5346933859 0.5076762772 0.5391465746 0.5103601192 0.5131637244 0.5089913935 0.5186694558 0.5205443446 0.4973184855 0.4876748573 0.5332182759 0.5255290338 0.5335086705 0.5101072937 0.5394828929 0.5430513013 0.5411676483 0.5509789395 0.4796665572 0.5154643569 0.4958373445 0.5241356554 0.5111201855 0.5334114698 0.4847737005 0.5099037061 0.5548623889 0.4882803603 0.5137271586 0.4925191509 0.5436749389 0.5780165623 0.5666434864 0.4908613752 0.5499835490 0.5362558818 0.4852908617 0.4774958776 0.5370860769 0.5261286620 0.5024613285 0.5488157890 0.5325384887 0.5011981849 0.5130469524 0.4878623554 0.4963309536 0.4852507951 0.5041643349 0.5319370957 0.5683156859 0.5247241514 0.5076345149 0.5054400727 0.5404630897 0.5364825653 0.5448753549 0.4820491471 0.4931654367 0.4881041930 0.5213328288 0.5426846604 0.4815497621 0.5175282433 0.5565247930 0.5498180268 0.5141868690 0.4646105364 0.4798962963 0.4957868323 0.5311816147 0.5447223374
0.5340342617 0.5340342617 0.5617982964 0.5122731919 0.5424784602 0.5471519833 0.5345114336 0.5049790584 0.5340456614 0.5030604468 0.4826845381 0.4707294732 0.5733742815 0.5077050880 0.5320687746 0.5594888940 0.4943336186 0.5670920436 0.5604233557 0.5126235264 0.5171956311 0.4957851907 0.5427420600 0.5587857823 0.5313987280 0.5799518733 0.5858478929 0.4916346666 0.5761015182 0.5391855470 0.5206607305 0.5489466996 0.5218770117 0.5189881197 0.5205648178 0.5231698134 0.5289280876 0.5035565622 0.5135802878 0.5432057005 0.5394169677 0.5567456962 0.5244372304 0.5533834961 0.5553105476 0.5461832876 0.5673752644 0.4905442250 0.5303501026 0.5101424868 0.5352436513 0.5279085942 0.5383626773 0.4890716170 0.5160588355 0.5652235323 0.5053850457 0.5142897226 0.5068693491 0.5578693871 0.5808938869 0.5660904405 0.4965345504 0.5576826132 0.5511817366 0.4997957036 0.4882866060 0.5389120728 0.5366053519 0.5115073718 0.5591334646 0.5393092215 0.5175307208 0.5221843596 0.5014274771 0.5135659641 0.4905423314 0.5102345694 0.5389140778 0.5822849724 0.5378322351 0.5215516425 0.5143052842 0.5459257817 0.5383387761 0.5550369644 0.4972919833 0.5091370406 0.5030487512 0.5306498582 0.5509194494 0.4939311459 0.5199792976 0.5666749421 0.5649782638 0.5299426037 0.4778287273 0.4917807199 0.5127343301 0.5373064103 0.5589688861
0.5466395386 0.5466395386 0.5712491414 0.5160745827 0.5577902339 0.5505846728 0.5396880871 0.5082557389 0.5400955533 0.5090127187 0.4927511629 0.4847232254 0.5798787472 0.5127324351 0.5380867893 0.5573310038 0.5045516529 0.5711099763 0.5699893162 0.5259153825 0.5248083707 0.5104766646 0.5436223587 0.5663584110 0.5350260766 0.5790748893 0.5925294587 0.4946364883 0.5717101887 0.5406878505 0.5290983683 0.5562769982 0.5300632881 0.5215275783 0.5300678421 0.5260540640 0.5343548062 0.5071387953 0.5321857380 0.5507926890 0.5522791547 0.5791798097 0.5453292333 0.5639550460 0.5644667034 0.5467307724 0.5666059976 0.4994793345 0.5404664908 0.5220017154 0.5430769820 0.5429358477 0.5420129684 0.4924441796 0.5206095077 0.5693956311 0.5186208729 0.5131023659 0.5163786793 0.5685029741 0.5771444394 0.5624866136 0.5007856673 0.5642988514 0.5603695982 0.5135788233 0.4991456803 0.5402423148 0.5446071321 0.5180743534 0.5670266203 0.5440582076 0.5318898524 0.5289373641 0.5142991946 0.5252638378 0.4947847996 0.5148510149 0.5430162437 0.5816875646 0.5455471601 0.5311766440 0.5199487570 0.5466749000 0.5377793380 0.5609690323 0.5107440972 0.5215068101 0.5151497115 0.5373593704 0.5554737566 0.5040050193 0.5203027891 0.5752201616 0.5775845771 0.5406332504 0.4885221054 0.5045475700 0.5309842428 0.5418227594 0.5674157655
0.5537718159 0.5537718159 0.5786769929 0.5221677473 0.5698309418 0.5526001016 0.5429215677 0.5120936828 0.5442590993 0.5131805249 0.4993783602 0.5005152824 0.5822185102 0.5200872829 0.5419609201 0.5526146786 0.5122188868 0.5724259504 0.5754312167 0.5362712161 0.5308308990 0.5211960021 0.5437249275 0.5720532776 0.5366175484 0.5764562832 0.5972588469 0.4961343265 0.5646022800 0.5403005448 0.5343984062 0.5613015255 0.5356967459 0.5221281556 0.5375104669 0.5280404165 0.5375538194 0.5084421928 0.5454020868 0.5581384228 0.5639981577 0.5975623099 0.5566815457 0.5693853280 0.5709271354 0.5448294099 0.5588151686 0.5079035718 0.5473248828 0.5316123759 0.5484169534 0.5571831009 0.5447534616 0.4953715634 0.5239488717 0.5701064341 0.5292904005 0.5113162333 0.5219991149 0.5759245421 0.5709434617 0.5580467951 0.5046269898 0.5693294619 0.5625440628 0.5225866191 0.5097393530 0.5418685278 0.5506124084 0.5224140467 0.5717639062 0.5472992200 0.5441392968 0.5339551185 0.5266909818 0.5330341862 0.4983473698 0.5184716004 0.5452257251 0.5688895431 0.5493165225 0.5377622123 0.5243685170 0.5451740326 0.5355779247 0.5641063374 0.5213242829 0.5314442026 0.5242524426 0.5424956504 0.5574648705 0.5130745267 0.5209687639 0.5826798338 0.5879818436 0.5476019171 0.4979346541 0.5170192866 0.5492815354 0.5453052792 0.5710039860
0.5565537325 0.5565537325 0.5843405773 0.5294142889 0.5774410418 0.5534254756 0.5449233991 0.5163959161 0.5471998789 0.5162955204 0.5035569480 0.5160607379 0.5820747324 0.5263892591 0.5433629118 0.5451789346 0.5166043938 0.5719698556 0.5768169756 0.5437050401 0.5356910925 0.5284633521 0.5434366896 0.5766984737 0.5372014005 0.5726568597 0.6014678208 0.4965010746 0.5558701743 0.5388093039 0.5375333305 0.5641071804 0.5394252148 0.5215617871 0.5426463141 0.5294110481 0.5390476982 0.5084760838 0.5548195000 0.5650734284 0.5735226809 0.6061090519 0.5527223012 0.5731517050 0.5750777139 0.5420371567 0.5524460896 0.5165571022 0.5519207261 0.5390826797 0.5517978699 0.5689381311 0.5468185775 0.4981089291 0.5263963201 0.5689271625 0.5383037666 0.5096129556 0.5246298281 0.5803864600 0.5660986849 0.5533281632 0.5081070161 0.5727578756 0.5594262525 0.5266375284 0.5184360012 0.5444400028 0.5548138833 0.5251381440 0.5727090224 0.5494062134 0.5538761678 0.5376879328 0.5380212499 0.5382999874 0.5014343768 0.5213625296 0.5461928855 0.5553944557 0.5502338938 0.5421120795 0.5285041510 0.5428623989 0.5323461703 0.5653983753 0.5290291847 0.5398490429 0.5301483198 0.5466068540 0.5576582936 0.5223326254 0.5223884856 0.5885386373 0.5962144219 0.5520421537 0.5062936114 0.5278353041 0.5636050330 0.5482539048 0.5705231416
0.5566030996 0.5566030996 0.5883280620 0.5353021765 0.5803411305 0.5532906333 0.5461590932 0.5204689413 0.5493743618 0.5187723510 0.5060029054 0.5294066243 0.5805906570 0.5302120649 0.5420860892 0.5351371296 0.5185854507 0.5703339335 0.5745638278 0.5486322590 0.5396634564 0.5330297048 0.5430017125 0.5805570248 0.5373600894 0.5680166185 0.6053601007 0.4962000127 0.5462332960 0.5368432582 0.5391475702 0.5649337633 0.5417308430 0.5202883858 0.5453136559 0.5302138468 0.5392485318 0.5086732099 0.5614541658 0.5703153282 0.5789282185 0.6035368759 0.5476840546 0.5760158993 0.5773432825 0.5390948020 0.5496463718 0.5260810348 0.5548829759 0.5445633505 0.5536216270 0.5758941109 0.5483644532 0.5008201920 0.5281913886 0.5666160623 0.5460786476 0.5083176237 0.5251187537 0.5821558656 0.5639788273 0.5482968532 0.5105805094 0.5752004637 0.5590011760 0.5277522194 0.5226984388 0.5483651486 0.5572385698 0.5268341925 0.5696489318 0.5506828969 0.5605811821 0.5404625046 0.5473373349 0.5420257973 0.5041566312 0.5236893965 0.5463688015 0.5462772216 0.5491460484 0.5448063741 0.5327331924 0.5404676353 0.5285869800 0.5654580636 0.5346142432 0.5473063602 0.5329113266 0.5499351865 0.5565886871 0.5319708003 0.5241348673 0.5921000849 0.6021514527 0.5547323361 0.5134592130 0.5364746577 0.5724672466 0.5510534503 0.5667882299
0.5559650279 0.5559650279 0.5906806827 0.5398072366 0.5790527402 0.5524322814 0.5469380518 0.5236728724 0.5510967914 0.5207936816 0.5072422023 0.5394802411 0.5784287633 0.5334737631 0.5383533715 0.5244649915 0.5193776816 0.5679564523 0.5692370160 0.5515873437 0.5429241069 0.5355632437 0.5425639951 0.5812865074 0.5373872431 0.5628766764 0.6085055381 0.4956250266 0.5363062913 0.5348353425 0.5396656589 0.5643003909 0.5429519232 0.5186130853 0.5457066722 0.5304029564 0.5384981018 0.5101234610 0.5659603513 0.5732486262 0.5778648750 0.5934641913 0.5430921014 0.5744465946 0.5781881348 0.5362235424 0.5489440205 0.5354381593 0.5566198528 0.5482568357 0.5541999139 0.5769141075 0.5495030624 0.5035712360 0.5295091668 0.5636550373 0.5525639279 0.5075314282 0.5242293165 0.5815331627 0.5639195421 0.5427636352 0.5113954420 0.5772545052 0.5640411957 0.5278393841 0.5210888062 0.5533951663 0.5577807501 0.5278604535 0.5629730694 0.5513621420 0.5637540576 0.5425203359 0.5538586190 0.5448142079 0.5065743730 0.5255655577 0.5460730959 0.5400477765 0.5466777894 0.5462673209 0.5369474785 0.5383287838 0.5246993698 0.5646795023 0.5389464604 0.5540242751 0.5329182079 0.5525226038 0.5546368354 0.5411993132 0.5258866518 0.5932601236 0.6056138649 0.5561550987 0.5193263717 0.5430718957 0.5769435301 0.5538150678 0.5607781995
0.5560540931 0.5560540931 0.5914379017 0.5443062148 0.5747410341 0.5510741838 0.5474655941 0.5258108288 0.5525819101 0.5224001255 0.5076612928 0.5460571855 0.5758793649 0.5375516803 0.5328496977 0.5155295748 0.5198937269 0.5651468972 0.5615571089 0.5530715620 0.5455784067 0.5365768456 0.5421882286 0.5766898202 0.5374116043 0.5575949701 0.6104556702 0.4950437363 0.5268253224 0.5330097495 0.5393739791 0.5629078024 0.5433222100 0.5167494809 0.5444083899 0.5299237085 0.5370793326 0.5130861511 0.5687972795 0.5740578888 0.5681406849 0.5805803566 0.5389483156 0.5658563495 0.5780268830 0.5334695782 0.5488280978 0.5418074338 0.5574103065 0.5503889290 0.5537708151 0.5717579983 0.5503180577 0.5063307477 0.5304780517 0.5604565818 0.5575507423 0.5072383692 0.5225870465 0.5788293991 0.5645016656 0.5365384910 0.5103507628 0.5790385006 0.5702653270 0.5278737382 0.5151531335 0.5585901199 0.5562929702 0.5283923545 0.5537706503 0.5516118942 0.5630188730 0.5440401994 0.5573600576 0.5470431038 0.5087215826 0.5270766971 0.5455304259 0.5353473495 0.5431990686 0.5467830421 0.5406346322 0.5366009441 0.5209726225 0.5633190238 0.5426573131 0.5598078010 0.5307246555 0.5542729925 0.5520801286 0.5489896648 0.5275745193 0.5924440716 0.6065274715 0.5566513293 0.5239149164 0.5480359594 0.5784536436 0.5563641906 0.5537394667
0.5570309077 0.5570309077 0.5904282808 0.5491425792 0.5688158382 0.5494094164 0.5478747817 0.5270288990 0.5539727111 0.5235761101 0.5075404564 0.5494033861 0.5729903889 0.5417682349 0.5264815198 0.5091750653 0.5206895364 0.5621023496 0.5524013978 0.5534984955 0.5476772560 0.5364599754 0.5418689513 0.5675638250 0.5374748927 0.5524817345 0.6110154435 0.4946086770 0.5189111287 0.5314377866 0.5384753079 0.5614313345 0.5430058629 0.5148417337 0.5421100930 0.5287594098 0.5352147584 0.5170929547 0.5703112762 0.5731224038 0.5497592475 0.5689521802 0.5353804138 0.5511820830 0.5771705201 0.5308524293 0.5485927610 0.5439579913 0.5574545913 0.5511846909 0.5525099885 0.5621343233 0.5508731624 0.5090107617 0.5311933396 0.5573704799 0.5610393312 0.5073731404 0.5206379940 0.5743508325 0.5643516906 0.5294942146 0.5077226798 0.5801249823 0.5724766737 0.5280830637 0.5079427210 0.5626872723 0.5527831527 0.5285109244 0.5437455021 0.5515506182 0.5582162329 0.5451534050 0.5581513258 0.5489612773 0.5106184644 0.5282932711 0.5448913034 0.5319254125 0.5388647367 0.5465385079 0.5432108635 0.5353571223 0.5175899346 0.5615470592 0.5460387934 0.5641765248 0.5269590396 0.5549988859 0.5491256755 0.5547919640 0.5292008657 0.5901562800 0.6050366380 0.5564940948 0.5273184821 0.5518353729 0.5779331448 0.5583762268 0.5470019132
0.5583216664 0.5583216664 0.5869634655 0.5542952383 0.5622996151 0.5475903574 0.5482470636 0.5275832394 0.5553507855 0.5243248297 0.5070796912 0.5499300605 0.5696747700 0.5449580860 0.5200572940 0.5052602323 0.5220804119 0.5589258285 0.5426820403 0.5531889030 0.5492289524 0.5355195601 0.5415371825 0.5563578518 0.5375746860 0.5477514813 0.6101725003 0.4943814656 0.5138144613 0.5301109612 0.5371225163 0.5601014318 0.5421227465 0.5129957535 0.5393016152 0.5269520332 0.5330622662 0.5215068915 0.5707713221 0.5707175020 0.5297863249 0.5618637206 0.5323831945 0.5334782989 0.5758238641 0.5283936072 0.5480308865 0.5426999648 0.5569017375 0.5508569594 0.5505421207 0.5523221630 0.5512173638 0.5115134276 0.5317265983 0.5546298364 0.5632611348 0.5078576112 0.5186501237 0.5684117735 0.5626259157 0.5216253368 0.5042686814 0.5797951355 0.5692711759 0.5283840170 0.5014028786 0.5646427163 0.5476627446 0.5282561876 0.5345369424 0.5512633366 0.5495647990 0.5459551841 0.5567655858 0.5507442802 0.5122771353 0.5292766029 0.5442456207 0.5296756438 0.5337387824 0.5456466762 0.5443699769 0.5346336265 0.5146448321 0.5594800407 0.5490497413 0.5666364780 0.5222533367 0.5544739745 0.5459316039 0.5585947524 0.5306828979 0.5867106784 0.6014276833 0.5558920662 0.5296447675 0.5548466089 0.5758787702 0.5595415147 0.5415143295
0.5595799448 0.5595799448 0.5804062383 0.5601047995 0.5556146524 0.5457265797 0.5486261697 0.5277054329 0.5567283540 0.5246960128 0.5064205408 0.5480870160 0.5657996240 0.5466319465 0.5141069322 0.5033672819 0.5242446880 0.5556457411 0.5331667970 0.5523837313 0.5502097522 0.5340038169 0.5410673563 0.5454008491 0.5376862695 0.5435170688 0.6079155866 0.4943596571 0.5116878563 0.5289939769 0.5354380446 0.5583373733 0.5407664365 0.5113297587 0.5362175213 0.5246003416 0.5307156399 0.5259344772 0.5703855621 0.5670117360 0.5191284106 0.5612638901 0.5298737749 0.5163621000 0.5741052445 0.5261117399 0.5471027369 0.5397335644 0.5558654246 0.5496034717 0.5479527824 0.5449611774 0.5513885389 0.5137598464 0.5321320583 0.5523161622 0.5644760439 0.5086175645 0.5167527199 0.5613630311 0.5592082227 0.5131774449 0.5009362892 0.5774959097 0.5622928994 0.5286408370 0.4960272162 0.5642800362 0.5418998116 0.5276512095 0.5270079581 0.5508142435 0.5378315963 0.5465134578 0.5537522963 0.5525251434 0.5137040777 0.5300816855 0.5436332438 0.5278205162 0.5279189021 0.5441747864 0.5441381779 0.5344514022 0.5121642507 0.5571997100 0.5514133987 0.5669712158 0.5171810576 0.5525027010 0.5426206352 0.5606254404 0.5317831915 0.5822101012 0.5958525110 0.5549738546 0.5309858713 0.5572180202 0.5725168703 0.5596646565 0.5375938760
0.5603434354 0.5603434354 0.5710464138 0.5650098743 0.5488787246 0.5438890315 0.5490273657 0.5275650135 0.5580308549 0.5247602407 0.5056647018 0.5443686635 0.5612771254 0.5469492225 0.5088840956 0.5030453500 0.5272796597 0.5522374188 0.5243662519 0.5512607320 0.5505747271 0.5321129154 0.5402855185 0.5361038300 0.5377733562 0.5398115136 0.6040950680 0.4945034563 0.5110138267 0.5280523277 0.5335242924 0.5552874967 0.5390195103 0.5100118678 0.5329500736 0.5218412457 0.5282128156 0.5302516097 0.5693119460 0.5621545507 0.5215944990 0.5658543361 0.5277672897 0.5032535667 0.5720716521 0.5240165027 0.5457761593 0.5365047082 0.5544342238 0.5476076249 0.5447996963 0.5386436425 0.5514161607 0.5156996605 0.5324510796 0.5503647388 0.5648499869 0.5095887638 0.5149870820 0.5536061527 0.5545535716 0.5048117187 0.4982434614 0.5732281740 0.5535025352 0.5287555156 0.4917728081 0.5624272708 0.5368856010 0.5267120925 0.5212538529 0.5502557202 0.5242988207 0.5468755921 0.5496907489 0.5544107599 0.5149015904 0.5307584381 0.5430539350 0.5252311497 0.5215950450 0.5421663462 0.5427202416 0.5348281629 0.5101312762 0.5547648824 0.5527894270 0.5653694436 0.5121992177 0.5490016390 0.5392889237 0.5611528253 0.5320774782 0.5766524882 0.5881604677 0.5537895375 0.5314135905 0.5588323123 0.5679398582 0.5586804812 0.5351041562
0.5585094890 0.5585094890 0.5598331678 0.5658167680 0.5421793530 0.5421180002 0.5494431553 0.5272747492 0.5590919524 0.5245693437 0.5048899351 0.5393078689 0.5561484446 0.5463209744 0.5044563593 0.5038938690 0.5312036648 0.5486478758 0.5165332020 0.5499493975 0.5502696613 0.5300045744 0.5389847783 0.5288656969 0.5377935784 0.5366171662 0.5982923165 0.4947577982 0.5101696003 0.5272623697 0.5314685338 0.5507667057 0.5369696964 0.5092515790 0.5295472989 0.5188250834 0.5255506532 0.5344715927 0.5676681184 0.5563558744 0.5306603540 0.5708564122 0.5260136227 0.4963386958 0.5697458555 0.5221070184 0.5439775537 0.5337302792 0.5526789049 0.5450397945 0.5411228593 0.5329193926 0.5513233728 0.5173093208 0.5327153706 0.5486021545 0.5644632851 0.5107178938 0.5133483151 0.5455729617 0.5493559245 0.4975239755 0.4961655757 0.5674332740 0.5443646032 0.5286836941 0.4885546655 0.5605124399 0.5337698112 0.5254525476 0.5170168874 0.5496347875 0.5104519628 0.5470735498 0.5451972831 0.5564899169 0.5158692982 0.5313523733 0.5424779394 0.5213806871 0.5150334458 0.5396597067 0.5403573557 0.5357860270 0.5085037632 0.5522188360 0.5529329960 0.5622978733 0.5076150277 0.5440687557 0.5360121155 0.5604447316 0.5309524138 0.5700629139 0.5781280147 0.5523294896 0.5309863351 0.5594725197 0.5623500135 0.5566215400 0.5337364432
0.5526511011 0.5526511011 0.5478658275 0.5619171638 0.5356319011 0.5404323333 0.5498461959 0.5269060923 0.5596849792 0.5241437291 0.5041642217 0.5334297880 0.5506201958 0.5451494977 0.5007941745 0.5055860618 0.5358903095 0.5448230057 0.5097311374 0.5485429332 0.5492439868 0.5277989767 0.5369565350 0.5234496260 0.5377020599 0.5338902040 0.5897617614 0.4950673644 0.5087246832 0.5266119933 0.5293447778 0.5452289847 0.5347268515 0.5092427325 0.5260521975 0.5156941380 0.5227040618 0.5386434092 0.5655418295 0.5499189283 0.5377234195 0.5715542860 0.5246169780 0.4961567201 0.5671456548 0.5203733188 0.5416019303 0.5315933529 0.5506578948 0.5420578626 0.5369535416 0.5285917472 0.5511285889 0.5185861388 0.5329493665 0.5468052496 0.5633652990 0.5119613434 0.5118124747 0.5376759161 0.5442673755 0.4921652324 0.4944832595 0.5603033334 0.5359038679 0.5284261844 0.4862872382 0.5588725269 0.5323920674 0.5238868360 0.5139911585 0.5489980026 0.4975342788 0.5471277962 0.5408214639 0.5588357822 0.5166058100 0.5319051436 0.5418581426 0.5165128434 0.5085177476 0.5367029198 0.5372691230 0.5373552490 0.5072281042 0.5495941970 0.5517587020 0.5581911583 0.5035904881 0.5380085712 0.5328497530 0.5587689229 0.5278150251 0.5625902816 0.5659466940 0.5505458085 0.5297576404 0.5591089978 0.5563423824 0.5535768215 0.5331745638
0.5441285137 0.5441285137 0.5362158789 0.5555536702 0.5293365889 0.5388380574 0.5501902825 0.5265031093 0.5595922063 0.5235034282 0.5035593922 0.5271744602 0.5450205424 0.5437340253 0.4978281487 0.5078642325 0.5409443535 0.5407334588 0.5039129228 0.5471074177 0.5474640479 0.5255841329 0.5340382067 0.5194052857 0.5374548032 0.5315768820 0.5780352786 0.4953851074 0.5070150044 0.5260970845 0.5272141185 0.5391474770 0.5324349855 0.5100555710 0.5225101589 0.5125685255 0.5196488575 0.5428069552 0.5630014092 0.5432159936 0.5407130382 0.5662331591 0.5236463343 0.5022064424 0.5643123316 0.5187989391 0.5385795887 0.5300386606 0.5484213000 0.5388067272 0.5323224770 0.5256421224 0.5508467200 0.5195419830 0.5331720105 0.5447759129 0.5616162891 0.5132832813 0.5103516275 0.5302551048 0.5397523365 0.4890028555 0.4930274657 0.5512656968 0.5287099371 0.5280147322 0.4848662272 0.5561679163 0.5312951263 0.5220324907 0.5119320920 0.5483954060 0.4862822018 0.5470502758 0.5369482740 0.5615038394 0.5171100380 0.5324551576 0.5411441430 0.5112415211 0.5022896652 0.5333636594 0.5336489667 0.5395734190 0.5062488168 0.5469163465 0.5493175429 0.5531660497 0.5001778399 0.5312942116 0.5298486395 0.5563808251 0.5227332394 0.5545310416 0.5525214860 0.5483690335 0.5277813188 0.5579927154 0.5507174821 0.5496620002 0.5331532276
0.5350152695 0.5350152695 0.5257464006 0.5489556705 0.5233358507 0.5373353885 0.5504106585 0.5260924958 0.5586793225 0.5227273631 0.5031649542 0.5208217292 0.5396954067 0.5422644267 0.4954785833 0.5105265691 0.5456359232 0.5363930581 0.4989799997 0.5456886743 0.5449254091 0.5234214888 0.5301645564 0.5163096556 0.5370125260 0.5296224516 0.5640613046 0.4956762963 0.5054591216 0.5257167078 0.5251244751 0.5328515792 0.5302672167 0.5115290757 0.5189676328 0.5095393630 0.5163900541 0.5469724845 0.5601051849 0.5366249755 0.5409394853 0.5557843813 0.5232148179 0.5129401809 0.5613286694 0.5173634797 0.5350014542 0.5289445116 0.5460136744 0.5354171726 0.5272675414 0.5234274777 0.5504901082 0.5201980620 0.5333980927 0.5424226240 0.5593027458 0.5146536790 0.5089412008 0.5235467637 0.5360556104 0.4877570447 0.4917303244 0.5394145781 0.5229610212 0.5274983273 0.4841847339 0.5512019342 0.5293279011 0.5199129889 0.5106674840 0.5478836554 0.4770023255 0.5468467467 0.5337804092 0.5645254076 0.5173818854 0.5330383229 0.5402974389 0.5062794393 0.4965177704 0.5297329014 0.5296739915 0.5424792681 0.5055147998 0.5442058462 0.5457476830 0.5469719230 0.4973668497 0.5244769869 0.5270455567 0.5535002695 0.5167976607 0.5462711067 0.5392355941 0.5457227603 0.5251129566 0.5564291805 0.5459476343 0.5450041768 0.5334660336
0.5265741059 0.5265741059 0.5169587313 0.5432732138 0.5175980543 0.5359238185 0.5504256210 0.5256901561 0.5569345977 0.5219801085 0.5031003938 0.5144713361 0.5349092572 0.5408458066 0.4936684661 0.5134143994 0.5490808592 0.5318639286 0.4948185010 0.5443173905 0.5416625170 0.5213513231 0.5254009919 0.5138469562 0.5363447070 0.5279750016 0.5495129297 0.4959200917 0.5043368033 0.5254688701 0.5231101794 0.5266184366 0.5283898474 0.5133111212 0.5154703705 0.5066671909 0.5130004275 0.5510896213 0.5569087105 0.5304626454 0.5399374045 0.5425328071 0.5234068160 0.5251238467 0.5583131122 0.5160446402 0.5312177812 0.5281929119 0.5434756721 0.5320046909 0.5218410081 0.5212330703 0.5500692241 0.5205810279 0.5336392532 0.5398148015 0.5565340868 0.5160465234 0.5075630384 0.5176813930 0.5332370187 0.4879230575 0.4905942765 0.5251772211 0.5185576064 0.5269320415 0.4841520894 0.5442870718 0.5264164951 0.5175597897 0.5100811600 0.5475279081 0.4698001472 0.5465187290 0.5313513296 0.5678968176 0.5174231705 0.5336889217 0.5393051851 0.5023036859 0.4912991177 0.5259219096 0.5255104456 0.5461003309 0.5049829274 0.5414800733 0.5412370025 0.5392688718 0.4951251300 0.5180797451 0.5244697458 0.5502924258 0.5111858816 0.5381819888 0.5273175517 0.5425417585 0.5218110677 0.5545619353 0.5420955318 0.5397364647 0.5339562921
0.5193046661 0.5193046661 0.5100292839 0.5388777694 0.5120225702 0.5346053798 0.5501422279 0.5253053493 0.5544601875 0.5214377215 0.5035177197 0.5081107172 0.5308000333 0.5395265434 0.4923282574 0.5164022138 0.5506194557 0.5272466271 0.4913184816 0.5430129287 0.5377538817 0.5193975966 0.5199410610 0.5118089204 0.5354330107 0.5265863526 0.5353579204 0.4961100066 0.5038061849 0.5253483780 0.5211916292 0.5206808911 0.5268943872 0.5150659152 0.5120625657 0.5039832953 0.5096798443 0.5549944531 0.5534691044 0.5249444647 0.5389958923 0.5290855805 0.5242097710 0.5346209040 0.5553851731 0.5148196206 0.5277473931 0.5276898298 0.5408447793 0.5286687578 0.5161161336 0.5185089298 0.5495931786 0.5207201916 0.5339047256 0.5371518824 0.5534323867 0.5174382495 0.5062062434 0.5127035655 0.5312302268 0.4890256534 0.4896471252 0.5117105758 0.5152780629 0.5263689514 0.4846995172 0.5367462483 0.5229547054 0.5150127122 0.5100951625 0.5474012412 0.4647088765 0.5460653065 0.5295525203 0.5715651418 0.5172409512 0.5344406211 0.5381882713 0.4998153678 0.4866817257 0.5220536123 0.5213115545 0.5504344407 0.5046195406 0.5387540798 0.5359982431 0.5301340740 0.4934199422 0.5125129599 0.5221457244 0.5468618918 0.5062822327 0.5305374628 0.5173579080 0.5387958761 0.5179420767 0.5524268621 0.5391355887 0.5339968519 0.5345044734
0.5132761973 0.5132761973 0.5049466003 0.5357518396 0.5064619194 0.5333864026 0.5494691376 0.5249432517 0.5514334683 0.5211549585 0.5045741189 0.5017401696 0.5273889461 0.5383207112 0.4913970713 0.5193902436 0.5500507800 0.5226596725 0.4883828847 0.5417861703 0.5333212290 0.5175720732 0.5140669953 0.5100698588 0.5342731123 0.5254115952 0.5223933850 0.4962538506 0.5039564943 0.5253481515 0.5193751678 0.5152231560 0.5257286174 0.5166280944 0.5087864404 0.5014920791 0.5068439212 0.5583769170 0.5498465126 0.5201791073 0.5388402225 0.5169240201 0.5255705828 0.5392831333 0.5526175929 0.5136659601 0.5250142815 0.5273664273 0.5381553933 0.5254928206 0.5101924301 0.5150387001 0.5490700842 0.5206455578 0.5342018787 0.5346430534 0.5501230161 0.5188063083 0.5048669407 0.5086000905 0.5298964349 0.4907144360 0.4889081280 0.5023253806 0.5128819639 0.5258551629 0.4857757053 0.5297286218 0.5192356007 0.5123176581 0.5106556515 0.5475793018 0.4616739751 0.5454850252 0.5281991414 0.5754131870 0.5168547768 0.5353276344 0.5369992399 0.4990174403 0.4826926938 0.5182509635 0.5172113951 0.5554270611 0.5044003946 0.5360406512 0.5302456348 0.5203873672 0.4922197408 0.5080340308 0.5200972178 0.5432654480 0.5019568123 0.5234940621 0.5093184110 0.5345159069 0.5135894826 0.5500957999 0.5371854377 0.5279274095 0.5350173846
0.5083478543 0.5083478543 0.5016042892 0.5337154110 0.5007655669 0.5322781504 0.5483375875 0.5246065355 0.5480628456 0.5210305614 0.5063460342 0.4954852293 0.5246165007 0.5372239686 0.4908224579 0.5222988366 0.5475803218 0.5182169507 0.4859308180 0.5406416485 0.5285219207 0.5158776612 0.5080914036 0.5085602163 0.5328743222 0.5244083193 0.5114503675 0.4963731035 0.5048407330 0.5254650284 0.5176533927 0.5104014261 0.5246921277 0.5179748855 0.5056817825 0.4991734496 0.5051851854 0.5608463677 0.5461035005 0.5161876520 0.5396872812 0.5061481701 0.5275611276 0.5396447996 0.5500033930 0.5125619469 0.5231865697 0.5271751386 0.5354385885 0.5225449985 0.5041985567 0.5110056315 0.5485072966 0.5203864309 0.5345366017 0.5323989750 0.5467290127 0.5201277271 0.5035475491 0.5053263751 0.5290625981 0.4927640477 0.4883722176 0.4973783718 0.5111567596 0.5254275678 0.4873378895 0.5237487776 0.5153612040 0.5095214482 0.5117219476 0.5481265678 0.4605042267 0.5447781524 0.5271069363 0.5792490200 0.5163057236 0.5363860826 0.5358083009 0.4997958511 0.4793618752 0.5146255517 0.5133193747 0.5609499619 0.5043096271 0.5333496401 0.5241707389 0.5112515786 0.4914820934 0.5047479994 0.5183529098 0.5395533270 0.4980152980 0.5171209224 0.5028470845 0.5298134005 0.5088603971 0.5476918418 0.5364875594 0.5216719326 0.5354207309
0.5043044504 0.5043044504 0.4998288474 0.5325408345 0.4948511519 0.5312967008 0.5467255761 0.5242963568 0.5445524080 0.5209028934 0.5086855318 0.4896376732 0.5223786503 0.5362241897 0.4905597567 0.5250639949 0.5436668096 0.5140107939 0.4838978848 0.5395791613 0.5235351552 0.5143110061 0.5023049220 0.5072458182 0.5312571249 0.5235361360 0.5028766695 0.4965012143 0.5064846814 0.5257104556 0.5160060437 0.5063513474 0.5235515914 0.5191268687 0.5027852181 0.4969850727 0.5055028794 0.5620904675 0.5423037409 0.5129321621 0.5414206568 0.4964322837 0.5304030610 0.5371330579 0.5474543981 0.5114867350 0.5222437469 0.5270860804 0.5327219189 0.5198793186 0.4982914659 0.5068729060 0.5479115573 0.5199704097 0.5349135690 0.5304188225 0.5433685262 0.5213775369 0.5022558827 0.5028264262 0.5285488301 0.4950418229 0.4880094551 0.4958707008 0.5099301551 0.5251136713 0.4893416411 0.5188817490 0.5114537579 0.5066650385 0.5132576112 0.5490698264 0.4608760186 0.5439496217 0.5261331878 0.5828075697 0.5156611651 0.5376556448 0.5346813249 0.5018131151 0.4767372789 0.5112692025 0.5097179629 0.5667894510 0.5043382475 0.5306869973 0.5179273861 0.5036207763 0.4911371433 0.5026351605 0.5169535301 0.5358500828 0.4943168212 0.5114348268 0.4975630013 0.5248866300 0.5038799712 0.5453202721 0.5372331152 0.5153717345 0.5356552815
0.5009310808 0.5009310808 0.4993820849 0.5320064831 0.4887909800 0.5304623815 0.5446724156 0.5240130012 0.5410795062 0.5205551070 0.5111216826 0.4845853382 0.5205517870 0.5353081549 0.4905714155 0.5276337045 0.5388937434 0.5101042773 0.4822351386 0.5385950036 0.5185434773 0.5128644159 0.4969451722 0.5061135416 0.5294494682 0.5227567476 0.4964986444 0.4966801974 0.5088774250 0.5261254723 0.5144012656 0.5031644805 0.5222405261 0.5200828285 0.5001292448 0.4948650813 0.5081881148 0.5619921584 0.5385114127 0.5103423870 0.5436933738 0.4877859148 0.5341183154 0.5330871046 0.5448255057 0.5104202875 0.5221058401 0.5270856780 0.5300295521 0.5175372406 0.4926505531 0.5030951312 0.5472890532 0.5194226501 0.5353364100 0.5286401759 0.5401538503 0.5225270661 0.5010042662 0.5010460566 0.5281909288 0.4974730136 0.4877724543 0.4967524964 0.5090671764 0.5249327055 0.4917308616 0.5150143852 0.5079643625 0.5037779358 0.5152230626 0.5503563696 0.4623859930 0.5430130617 0.5251510834 0.5857714526 0.5150097561 0.5391816452 0.5336591578 0.5046466516 0.4748921623 0.5082499327 0.5064640178 0.5726486031 0.5044825179 0.5280546289 0.5116363512 0.4977597459 0.4910724845 0.5015891561 0.5159557936 0.5324566182 0.4907566502 0.5064172220 0.4931848219 0.5200077885 0.4987759429 0.5430283723 0.5394002389 0.5091603977 0.5356761100
0.4980439315 0.4980439315 0.4999692741 0.5319182766 0.4828676133 0.5297989785 0.5422706244 0.5237563414 0.5377843298 0.5195969832 0.5129820000 0.4806334416 0.5190062366 0.5344653700 0.4908264185 0.5299649137 0.5338246868 0.5065318125 0.4809075407 0.5376829250 0.5137113064 0.5115272170 0.4921882838 0.5051622073 0.5274830685 0.5220345438 0.4919354684 0.4969552581 0.5119502303 0.5267974123 0.5127962562 0.5008508442 0.5209957735 0.5207914576 0.4977412019 0.4927362706 0.5127651781 0.5606113950 0.5347921464 0.5083356069 0.5459891256 0.4806015799 0.5381038692 0.5285211357 0.5419497702 0.5093432476 0.5226817374 0.5271774252 0.5273829016 0.5155492389 0.4874663967 0.4997948545 0.5466454019 0.5187653120 0.5358078085 0.5269855137 0.5371919611 0.5235424130 0.4998087785 0.4999407096 0.5278576681 0.5000147006 0.4876053390 0.4992223608 0.5084621332 0.5248973208 0.4944292977 0.5119633180 0.5056210612 0.5008771815 0.5175697432 0.5518026473 0.4646126947 0.5419963672 0.5239231077 0.5878119451 0.5144464786 0.5410177890 0.5327483760 0.5079027042 0.4739249932 0.5056121231 0.5035926206 0.5781545757 0.5047424524 0.5254533272 0.5054069728 0.4935310218 0.4911223884 0.5014533219 0.5154204294 0.5298837188 0.4872612936 0.5020214164 0.4895449105 0.5154916604 0.4936782122 0.5408141013 0.5427068257 0.5031588040 0.5354538997
0.4954966814 0.4954966814 0.5012628569 0.5321160338 0.4775385160 0.5293328349 0.5396392021 0.5235262025 0.5347687548 0.5177525184 0.5137281678 0.4778333666 0.5176121745 0.5336899398 0.4912998612 0.5320211719 0.5288289762 0.5033048300 0.4798924051 0.5368348890 0.5091612668 0.5102866487 0.4881563338 0.5043971836 0.5253911390 0.5213374539 0.4888423947 0.4973680768 0.5155545217 0.5278701795 0.5111353664 0.4993223655 0.5202972459 0.5211532050 0.4956424493 0.4905129543 0.5180244048 0.5580948137 0.5312153741 0.5068291423 0.5476931997 0.4753473659 0.5413511245 0.5240570803 0.5386744187 0.5082368231 0.5238540824 0.5273818819 0.5248017678 0.5139362710 0.4829252118 0.4966843474 0.5459855637 0.5180171401 0.5363295486 0.5253816086 0.5345876865 0.5243840172 0.4986886967 0.4994796308 0.5274594159 0.5026409331 0.4874508457 0.5030041828 0.5080297816 0.5250153436 0.4973356887 0.5095141063 0.5048140911 0.4979735121 0.5202358601 0.5530558915 0.4671658720 0.5409491710 0.5219258571 0.5886389873 0.5140532313 0.5432297990 0.5319280238 0.5112779042 0.4739532311 0.5033797741 0.5011219698 0.5828542976 0.5051205367 0.5228922001 0.4993593346 0.4906684927 0.4910684471 0.5020490283 0.5153630430 0.5287022902 0.4838086800 0.4981833430 0.4865582337 0.5116547171 0.4887638937 0.5386517207 0.5466260590 0.4974717740 0.5349770082
0.4931767152 0.4931767152 0.5029239430 0.5324740319 0.4733005643 0.5290918531 0.5369016880 0.5233226951 0.5321011013 0.5152524904 0.5132151620 0.4759763967 0.5162422550 0.5329813036 0.4919726581 0.5337710137 0.5239852435 0.5004192985 0.4791780917 0.5360416959 0.5049475444 0.5091283926 0.4849331118 0.5038273844 0.5232090039 0.5206375195 0.4869997257 0.4979505684 0.5194549705 0.5295259342 0.5093436875 0.4984132356 0.5206425501 0.5210582627 0.4938480496 0.4881116931 0.5226821524 0.5546138522 0.5278571505 0.5057470739 0.5482093559 0.4723213334 0.5431339723 0.5199457935 0.5348934295 0.5070827666 0.5254652830 0.5277273823 0.5223058540 0.5127110311 0.4791917182 0.4933561317 0.5453136812 0.5171931413 0.5369025219 0.5237598988 0.5324491294 0.5250092449 0.4976661756 0.4996476978 0.5269468713 0.5053375588 0.4872547930 0.5077776541 0.5076971477 0.5252912998 0.5003254787 0.5074357169 0.5052342990 0.4950863580 0.5231432521 0.5536086849 0.4697197500 0.5399519341 0.5184740881 0.5880392615 0.5138825356 0.5459000628 0.5311686947 0.5145748713 0.4751012358 0.5015613961 0.4990581910 0.5862118830 0.5056206869 0.5204077850 0.4936319969 0.4888918133 0.4906694398 0.5031952494 0.5156574694 0.5292471646 0.4804452627 0.4948363473 0.4841878430 0.5087790747 0.4843363545 0.5365117004 0.5503644381 0.4921872579 0.5342529739
0.4909989199 0.4909989199 0.5045913560 0.5329002376 0.4705373766 0.5291043058 0.5341795855 0.5231465601 0.5298234248 0.5125143051 0.5116696475 0.4747392666 0.5147744804 0.5323444692 0.4928313394 0.5351871985 0.5191689406 0.4978628992 0.4787630851 0.5352935122 0.5010247636 0.5080368301 0.4825826793 0.5034636510 0.5209792267 0.5199103035 0.4863134479 0.4987218198 0.5233534593 0.5318952175 0.5073175535 0.4979243476 0.5223055264 0.5204350984 0.4923672088 0.4854672872 0.5259806397 0.5503553362 0.5248025646 0.5050230994 0.5471476369 0.4716070872 0.5432815203 0.5161216791 0.5305727816 0.5058635392 0.5273284052 0.5282176664 0.5199164353 0.5118789510 0.4763937816 0.4896205670 0.5446328363 0.5163043415 0.5375267107 0.5220530296 0.5308908793 0.5253811003 0.4967661666 0.5004455738 0.5263023191 0.5081035345 0.4869684141 0.5130061846 0.5073964239 0.5257275751 0.5032616049 0.5054891584 0.5062329814 0.4922695895 0.5261938940 0.5529015890 0.4720298124 0.5391243479 0.5134054777 0.5858857263 0.5139502373 0.5491325875 0.5304555492 0.5176907424 0.4774822574 0.5001552911 0.4973994300 0.5876751973 0.5062474234 0.5180912255 0.4883732967 0.4879383687 0.4897403986 0.5047221539 0.5159447098 0.5314109633 0.4772827839 0.4919229798 0.4824220282 0.5070909082 0.4808544307 0.5343704302 0.5528738232 0.4873783982 0.5333084677
0.4889005100 0.4889005100 0.5058823033 0.5333356194 0.4694591162 0.5293972510 0.5315844306 0.5229995610 0.5279582760 0.5097630100 0.5095022055 0.4738267734 0.5130982333 0.5317901825 0.4938678923 0.5362469220 0.5142633384 0.4956208294 0.4786555384 0.5345803436 0.4972137462 0.5069951120 0.4811674335 0.5033178002 0.5187629733 0.5191317991 0.4867831917 0.4996907154 0.5269469903 0.5348624061 0.5049251485 0.4976719740 0.5251970029 0.5192714705 0.4912046210 0.4825552808 0.5278093114 0.5455304383 0.5221481861 0.5046011301 0.5445302245 0.4731359808 0.5419761197 0.5122231577 0.5257641686 0.5045627624 0.5292523379 0.5287796014 0.5176579316 0.5114389486 0.4746115293 0.4855770203 0.5439447234 0.5153576186 0.5382011594 0.5202027622 0.5300252594 0.5254866972 0.4960165434 0.5018881512 0.5255275919 0.5109553600 0.4865493004 0.5181669547 0.5070592626 0.5263251877 0.5060141965 0.5034365648 0.5072748193 0.4896505796 0.5292630307 0.5505051078 0.4739336060 0.5386259072 0.5075025349 0.5821232410 0.5142391363 0.5530546415 0.5298082065 0.5205955211 0.4811749507 0.4991544067 0.4961390135 0.5868504875 0.5070052265 0.5161097473 0.4837246112 0.4875888970 0.4882662701 0.5064820225 0.5157028709 0.5346964039 0.4744796302 0.4893999903 0.4812637095 0.5067538374 0.4787962126 0.5322128666 0.5532043687 0.4831080319 0.5321873164
0.4868381340 0.4868381340 0.5065081663 0.5337531033 0.4701517650 0.5299942357 0.5292065820 0.5228849614 0.5265118058 0.5070699578 0.5071418785 0.4730276341 0.5111262264 0.5313352864 0.4950796837 0.5369331267 0.5093096634 0.4936799978 0.4788733314 0.5338924765 0.4931766079 0.5059851273 0.4807638228 0.5034018576 0.5166582579 0.5182710318 0.4884564331 0.5008649205 0.5300032308 0.5378545889 0.5020597259 0.4975265641 0.5288939039 0.5176053265 0.4903626884 0.4794198805 0.5284629035 0.5403695821 0.5200071838 0.5044347464 0.5408323015 0.4767276669 0.5394878201 0.5075738168 0.5206049704 0.5031660964 0.5310669177 0.5292741040 0.5155591635 0.5113839553 0.4738723824 0.4814954058 0.5432492372 0.5143556292 0.5389239467 0.5181918996 0.5299246804 0.5253675113 0.4954483701 0.5040005322 0.5246325502 0.5139318300 0.4859614728 0.5228104683 0.5066132749 0.5270841917 0.5084848805 0.5010586846 0.5080504461 0.4874817859 0.5321838111 0.5463151709 0.4753407978 0.5386326878 0.5018335062 0.5767574041 0.5147111315 0.5578026244 0.5292955363 0.5233104487 0.4861966634 0.4985503698 0.4952677102 0.5836889215 0.5078980462 0.5146953150 0.4798053847 0.4876907527 0.4864672879 0.5083584105 0.5145800478 0.5384313634 0.4722221042 0.4872385482 0.4807274105 0.5078736596 0.4783209824 0.5300317924 0.5512140195 0.4794342390 0.5309469656
0.4847876401 0.4847876401 0.5064215566 0.5341548595 0.4726509551 0.5309118938 0.5271166004 0.5228081316 0.5254686119 0.5044869786 0.5049555804 0.4722006016 0.5088146738 0.5310033778 0.4964697429 0.5372370793 0.5045042422 0.4920317712 0.4794446881 0.5332209088 0.4884435009 0.5049874705 0.4814742246 0.5037271608 0.5148211454 0.5172764522 0.4913664746 0.5022630699 0.5324274849 0.5398811794 0.4988415510 0.4974301536 0.5328446675 0.5155096411 0.4898443889 0.4762000877 0.5283544876 0.5350993959 0.5185202137 0.5044862234 0.5367415213 0.4820652249 0.5360087789 0.5012687386 0.5153048694 0.5016627290 0.5326408388 0.5297602711 0.5136541080 0.5117012628 0.4741529081 0.4776897265 0.5425439959 0.5132968762 0.5396921734 0.5160974429 0.5305267828 0.5251592870 0.4950962060 0.5068101041 0.5236264413 0.5170967896 0.4851748050 0.5263574746 0.5059824148 0.5280037378 0.5106292700 0.4981930842 0.5083500054 0.4861918544 0.5347152638 0.5406677473 0.4762219444 0.5392662184 0.4970048126 0.5698717340 0.5153227051 0.5634566304 0.5290479308 0.5258905417 0.4924789399 0.4983366186 0.4947752169 0.5785430161 0.5089289611 0.5140805075 0.4767057803 0.4881618933 0.4847244434 0.5102713288 0.5127159394 0.5419504757 0.4707139900 0.4854245284 0.4808385690 0.5105108088 0.4789624703 0.5278260206 0.5477346426 0.4764141366 0.5296544029
0.4827466471 0.4827466471 0.5058373220 0.5345667902 0.4769767563 0.5321550444 0.5253726387 0.5227773420 0.5247692555 0.5020881966 0.5032279383 0.4712263452 0.5061908979 0.5308257687 0.4980480484 0.5371624556 0.5001084228 0.4906735684 0.4804094014 0.5325577815 0.4826149743 0.5039815389 0.4834326831 0.5043031353 0.5134753730 0.5160554556 0.4954509252 0.5039207689 0.5342714976 0.5399538140 0.4960525594 0.4973859061 0.5366244864 0.5130856387 0.4896563631 0.4731401911 0.5278472524 0.5299164055 0.5178662036 0.5047255260 0.5328398447 0.4886206118 0.5316453740 0.4927465966 0.5101208702 0.5000477358 0.5338898222 0.5308592609 0.5119820057 0.5123727361 0.4753892408 0.4744422994 0.5418238424 0.5121760131 0.5405019772 0.5141249536 0.5314500449 0.5251327791 0.4949983153 0.5103328864 0.5225130404 0.5205373159 0.4841638681 0.5277040205 0.5050939554 0.5290817990 0.5124753613 0.4948039051 0.5078245745 0.4864057774 0.5364818127 0.5342749257 0.4766049529 0.5404706386 0.4931558114 0.5616678059 0.5160385734 0.5698412957 0.5292705853 0.5284114342 0.4998542009 0.4985107330 0.4946510089 0.5720669886 0.5101000076 0.5144055385 0.4744880968 0.4889751954 0.4833984756 0.5121751185 0.5106462454 0.5446702502 0.4701619299 0.4839632882 0.4816307682 0.5146965188 0.4798287357 0.5255986919 0.5436478160 0.4741010846 0.5283829358
0.4807400646 0.4807400646 0.5051524006 0.5350302533 0.4831854588 0.5337101073 0.5240202448 0.5228048136 0.5242520833 0.4999570681 0.5021675995 0.4699476689 0.5033784241 0.5308426508 0.4998341521 0.5367312779 0.4963680359 0.4896096024 0.4818207298 0.5318968161 0.4759511812 0.5029459489 0.4868003085 0.5051356381 0.5128817343 0.5144506328 0.5004704940 0.5058710196 0.5355323720 0.5375333962 0.4953808482 0.4974274468 0.5400654489 0.5104587425 0.4898116412 0.4705720360 0.5272015794 0.5249710237 0.5182316181 0.5051294735 0.5294882050 0.4955462912 0.5266152988 0.4828795850 0.5053239720 0.4983256666 0.5347751220 0.5331219143 0.5105866838 0.5133749414 0.4774986865 0.4719664900 0.5410804066 0.5109845497 0.5413485900 0.5125568280 0.5317924684 0.5257111704 0.4951966395 0.5145529542 0.5212894840 0.5243531436 0.4829063940 0.5248625891 0.5038953033 0.5303145495 0.5141429308 0.4910774383 0.5057023169 0.4888894540 0.5368739980 0.5279400074 0.4765831315 0.5419317624 0.4902327447 0.5524968430 0.5168405928 0.5760727400 0.5302569171 0.5309583311 0.5080637823 0.4990761430 0.4948846709 0.5650305807 0.5114122345 0.5156692066 0.4731944503 0.4901349639 0.4826894911 0.5140479258 0.5089205250 0.5461209596 0.4707116723 0.4828904511 0.4831374966 0.5204473190 0.4802103495 0.5233561341 0.5391770277 0.4725284008 0.5272111486
0.4788286691 0.4788286691 0.5048103609 0.5355925456 0.4914724229 0.5355372719 0.5230880354 0.5229081100 0.5235302307 0.4981701475 0.5019208059 0.4681195404 0.5005956400 0.5311042327 0.5018579965 0.5359921974 0.4934789380 0.4888510208 0.4837480779 0.5312337585 0.4699399523 0.5018595516 0.4917439152 0.5062249379 0.5132379095 0.5122248626 0.5059848802 0.5080650675 0.5357193431 0.5326090016 0.4982734532 0.4975864075 0.5432262284 0.5077671767 0.4903313524 0.4688696278 0.5265820153 0.5203653351 0.5196355897 0.5056811450 0.5269083839 0.5015046249 0.5214516071 0.4739417363 0.5011636933 0.4965158581 0.5352960819 0.5359626591 0.5095149950 0.5146792388 0.4804124966 0.4703923787 0.5403018465 0.5097122410 0.5422264472 0.5116028418 0.5305006001 0.5274177175 0.4957364306 0.5193965513 0.5199482020 0.5286300869 0.4813820449 0.5158155821 0.5023827542 0.5316953695 0.5158563903 0.4875006930 0.5010040982 0.4943432811 0.5349406701 0.5222118463 0.4763311989 0.5432148412 0.4881512364 0.5428524622 0.5177317863 0.5799253684 0.5323885815 0.5336139402 0.5167933748 0.5000434139 0.4954658162 0.5581289290 0.5128660786 0.5177737430 0.4728562783 0.4916555614 0.4826209903 0.5158760536 0.5078543190 0.5460124599 0.4722823575 0.4822837193 0.4853766673 0.5277705855 0.4798211815 0.5211074455 0.5344535775 0.4716729692 0.5262246827
0.4771205676 0.4771205676 0.5051303363 0.5362985297 0.5019713059 0.5375632657 0.5225879624 0.5231119722 0.5218020705 0.4967910451 0.5025790129 0.4654153822 0.4981016720 0.5316713952 0.5041465362 0.5350319192 0.4915856821 0.4884156245 0.4862806854 0.5305668184 0.4662792396 0.5007034638 0.4983912123 0.5075638265 0.5145235372 0.5090753737 0.5114402525 0.5101962878 0.5345610635 0.5254600343 0.5041474893 0.4978714087 0.5462919979 0.5051422102 0.4912447776 0.4683926661 0.5260819064 0.5161607891 0.5216049962 0.5063695352 0.5252981602 0.5044513503 0.5168551875 0.4676077167 0.4978389595 0.4946601492 0.5354871234 0.5382664551 0.5088144028 0.5162518927 0.4841107756 0.4697661851 0.5394729151 0.5083496114 0.5431293573 0.5112640876 0.5281355325 0.5307122633 0.4966655685 0.5247082512 0.5184812425 0.5333882229 0.4795731406 0.5027975701 0.5006398969 0.5332134577 0.5178887522 0.4848422179 0.4941439087 0.5029144491 0.5295005239 0.5172749184 0.4761178240 0.5440574744 0.4868503316 0.5333098758 0.5187371847 0.5778712665 0.5360823435 0.5364434378 0.5257318118 0.5014312905 0.4963837131 0.5518595102 0.5144622175 0.5205879821 0.4735015958 0.4935459530 0.4831050278 0.5176404102 0.5075219735 0.5443297490 0.4743850003 0.4822591299 0.4883295542 0.5366492660 0.4785627794 0.5188648629 0.5304341667 0.4713989066 0.5255201503
0.4757846720 0.4757846720 0.5061673009 0.5371854749 0.5139188105 0.5396795986 0.5225221188 0.5234506998 0.5178063449 0.4958716007 0.5041630528 0.4615812148 0.4960967404 0.5326150543 0.5066791488 0.5339912828 0.4907881633 0.4883272747 0.4895328281 0.5298970906 0.4652229350 0.4994647044 0.5067620677 0.5091374546 0.5163968940 0.5046866190 0.5163341928 0.5115136676 0.5339039976 0.5164906211 0.5109642309 0.4982591935 0.5494844116 0.5026847401 0.4925872206 0.4694402175 0.5257462301 0.5123904173 0.5231765222 0.5071894545 0.5248953289 0.5022909796 0.5133113343 0.4639730275 0.4954823400 0.4928339075 0.5354416153 0.5393738874 0.5085300746 0.5180542657 0.4886396183 0.4700572523 0.5385754941 0.5068923137 0.5440507331 0.5113462957 0.5271863755 0.5357101950 0.4980338251 0.5302433573 0.5168864962 0.5385049102 0.4774706463 0.4935800871 0.4988752418 0.5348520813 0.5203676923 0.4839788462 0.4875690233 0.5133843964 0.5200637128 0.5131193434 0.4762982030 0.5444602526 0.4863025274 0.5244219294 0.5199037174 0.5670906176 0.5416057402 0.5394790681 0.5346373421 0.5032676346 0.4976267806 0.5464960452 0.5162031371 0.5238824614 0.4751591117 0.4958006135 0.4840151741 0.5193144570 0.5078477903 0.5413720148 0.4761645502 0.4829236945 0.4919214582 0.5469847911 0.4763096866 0.5166449903 0.5282243376 0.4713964632 0.5252089846
0.4750639298 0.4750639298 0.5076808678 0.5382820261 0.5253405451 0.5417575487 0.5228930297 0.5239711827 0.5106135592 0.4954563501 0.5065779944 0.4567967573 0.4946404922 0.5340128854 0.5093379408 0.5330891274 0.4911371278 0.4886150145 0.4936515283 0.5292289357 0.4659719146 0.4981421923 0.5166923419 0.5109289327 0.5182831552 0.4988010834 0.5203456331 0.5113018515 0.5345934591 0.5069301788 0.5163456527 0.4986929121 0.5530010080 0.5004393371 0.4943954633 0.4722238982 0.5255869315 0.5090723321 0.5235911824 0.5081417031 0.5259931881 0.4969258095 0.5109546819 0.4624946933 0.4941594747 0.4911615147 0.5354001042 0.5391327893 0.5087024947 0.5200431857 0.4940922744 0.4711731674 0.5375896904 0.5053483478 0.5449838736 0.5116077489 0.5283285073 0.5418364199 0.4998926741 0.5356920159 0.5151758851 0.5436500927 0.4750916249 0.4913313198 0.4974401747 0.5365865992 0.5230897824 0.4856346858 0.4828300439 0.5223252263 0.5081978734 0.5097398518 0.4772719364 0.5445613201 0.4865119621 0.5166166333 0.5213011011 0.5487205051 0.5486824947 0.5427130218 0.5433895128 0.5055903076 0.4991821677 0.5421332111 0.5180957631 0.5271951705 0.4778635755 0.4983970789 0.4852355965 0.5208833631 0.5086716843 0.5376580588 0.4766529955 0.4842685290 0.4960165968 0.5584700298 0.4729740449 0.5144710419 0.5276452593 0.4711464406 0.5254184296
0.4752835169 0.4752835169 0.5092292768 0.5396110112 0.5345142349 0.5437012572 0.5237141274 0.5247366564 0.5015415041 0.4955883398 0.5095792602 0.4519814452 0.4936604415 0.5359414284 0.5119868205 0.5326601399 0.4926071161 0.4893118643 0.4988282871 0.5285702910 0.4677574708 0.4967558923 0.5277900433 0.5129392243 0.5196355366 0.4913469281 0.5234065793 0.5108912561 0.5347331255 0.4997168043 0.5173157262 0.4990852485 0.5569792234 0.4983623799 0.4967012595 0.4768532252 0.5255904844 0.5062241948 0.5229603307 0.5092336204 0.5289203478 0.4960755957 0.5097336958 0.4628205743 0.4938802244 0.4898375890 0.5359433606 0.5375795500 0.5093675999 0.5221716120 0.5005586379 0.4729967270 0.5364955001 0.5037494808 0.5459222734 0.5118902639 0.5301098440 0.5476944551 0.5022965768 0.5407383347 0.5133865396 0.5483161137 0.4725196815 0.4933093566 0.4968078323 0.5383825616 0.5256895405 0.4902022930 0.4795341098 0.5242166850 0.4962987793 0.5071989869 0.4794028644 0.5445743692 0.4875154248 0.5101527346 0.5230252241 0.5288201608 0.5560115659 0.5461073971 0.5520097204 0.5084478623 0.5010356694 0.5387543760 0.5201556394 0.5299411007 0.4816699142 0.5013014984 0.4866898229 0.5223869714 0.5097658685 0.5337362320 0.4752501469 0.4860543382 0.5004382728 0.5703868865 0.4688752163 0.5123763402 0.5275414144 0.4699541899 0.5262878173
0.4768430057 0.4768430057 0.5103231339 0.5411951174 0.5412721808 0.5455568968 0.5250186265 0.5258312040 0.4944106422 0.4963155520 0.5128201988 0.4484462315 0.4930527824 0.5384611570 0.5147574882 0.5332174047 0.4950468253 0.4904532200 0.5053154508 0.5279328800 0.4701293708 0.4953594690 0.5394707955 0.5152347520 0.5201587439 0.4828518323 0.5258512729 0.5134403347 0.5336311995 0.4973618006 0.5140964257 0.4993290464 0.5615157114 0.4962934500 0.4995247071 0.4833225440 0.5257185871 0.5038804981 0.5222221531 0.5104802379 0.5339717964 0.5026189831 0.5095837513 0.4649410735 0.4946154581 0.4891549003 0.5383065040 0.5347400698 0.5105626499 0.5243897876 0.5080709081 0.4754698570 0.5352749261 0.5021682515 0.5468599131 0.5121426746 0.5316069942 0.5516257582 0.5053066539 0.5451345935 0.5115972475 0.5519677388 0.4699874157 0.4973324297 0.4975082440 0.5401943846 0.5281015551 0.4977549984 0.4770170817 0.5152068154 0.4852496120 0.5055994821 0.4829172080 0.5447835190 0.4893935649 0.5051597515 0.5252053211 0.5134601914 0.5613470234 0.5496191748 0.5606460260 0.5118995570 0.5031722209 0.5362900989 0.5224132354 0.5318352001 0.4866784790 0.5044840242 0.4883624750 0.5239615467 0.5108569436 0.5300291469 0.4741139059 0.4878259542 0.5050138951 0.5814272671 0.4651890217 0.5104093023 0.5272718664 0.4671916151 0.5279594876
0.4801610862 0.4801610862 0.5105395799 0.5430643416 0.5464705144 0.5476190538 0.5268660935 0.5273649511 0.4917146252 0.4976977998 0.5159876959 0.4470253274 0.4928070781 0.5415926223 0.5180684406 0.5355523404 0.4981395943 0.4920748692 0.5134411576 0.5273322920 0.4728323752 0.4940554609 0.5510844838 0.5180306056 0.5198750686 0.4749300160 0.5286819615 0.5190457357 0.5321689764 0.4997840395 0.5098950235 0.4993199188 0.5668540602 0.4940017146 0.5028713888 0.4915042985 0.5259026020 0.5021148646 0.5223398394 0.5119064336 0.5412676946 0.5104999184 0.5104880914 0.4690423692 0.4963133352 0.4895382380 0.5445641741 0.5305872208 0.5123419179 0.5266471464 0.5165678705 0.4787341926 0.5339143388 0.5007409332 0.5477914604 0.5123771935 0.5328333881 0.5528402568 0.5089965619 0.5487554685 0.5099532253 0.5542088328 0.4680134233 0.5032356519 0.5000414385 0.5419651799 0.5307276117 0.5081942199 0.4750435069 0.4993238346 0.4755260781 0.5050533323 0.4878171971 0.5454932648 0.4922981506 0.5017481919 0.5280164359 0.5041278318 0.5628434582 0.5532254609 0.5695272836 0.5160135710 0.5055771101 0.5346577743 0.5249229114 0.5331670130 0.4930606737 0.5079445853 0.4903241088 0.5258215214 0.5116997613 0.5267926755 0.4760954712 0.4891337952 0.5096306276 0.5898162139 0.4638278538 0.5086398482 0.5274526559 0.4630884636 0.5305627112
0.4854779676 0.4854779676 0.5095470233 0.5452641877 0.5509951000 0.5503250643 0.5293462876 0.5294798384 0.4922452538 0.4998143710 0.5189315394 0.4478521773 0.4930846327 0.5452844392 0.5218192624 0.5408565479 0.5014555451 0.4942109520 0.5235961116 0.5267879251 0.4756900951 0.4930093230 0.5620799542 0.5217754091 0.5191316891 0.4697935527 0.5335963210 0.5253022985 0.5309169958 0.5055294624 0.5059085096 0.4989938083 0.5737007997 0.4914800248 0.5067387630 0.5011689233 0.5260321837 0.5010665463 0.5236618298 0.5135506862 0.5505745706 0.5118781778 0.5124803277 0.4751903696 0.4989089056 0.4915784399 0.5559260091 0.5250830196 0.5148054974 0.5288953307 0.5258728002 0.4832411938 0.5324068372 0.4996931254 0.5487122691 0.5126252896 0.5341080320 0.5520656062 0.5134568626 0.5516077975 0.5086995114 0.5549671323 0.4675264476 0.5118137903 0.5048132320 0.5436279806 0.5341455121 0.5213228916 0.4736300416 0.4851886205 0.4687072444 0.5056813272 0.4938542110 0.5469785662 0.4965063437 0.5001497376 0.5316990355 0.4997963828 0.5606539674 0.5569346712 0.5788924131 0.5208612838 0.5082378611 0.5337854846 0.5277746228 0.5345881068 0.5010624296 0.5117459324 0.4927634194 0.5281566277 0.5121749328 0.5241571102 0.4802497003 0.4898144612 0.5142833563 0.5940328890 0.4664645002 0.5071664239 0.5291352528 0.4596898783 0.5341854837
0.4923108493 0.4923108493 0.5070743624 0.5478633674 0.5553751550 0.5538330420 0.5325799527 0.5323557940 0.4934361718 0.5027729056 0.5216962193 0.4510590744 0.4942243310 0.5493792080 0.5251172594 0.5506644979 0.5046471083 0.4968927686 0.5361270615 0.5263228531 0.4785751180 0.4924553725 0.5721202293 0.5271241412 0.5186245618 0.4693185090 0.5423664065 0.5308127545 0.5300038103 0.5131727475 0.5019002922 0.4983841077 0.5823146272 0.4895054514 0.5111361498 0.5120326864 0.5259409531 0.5009631190 0.5260645301 0.5154711436 0.5612383643 0.5092680904 0.5156341330 0.4829130015 0.5023181545 0.4960489098 0.5690393166 0.5182949348 0.5181397022 0.5310927146 0.5356707842 0.4895212709 0.5307544082 0.4993556041 0.5496180114 0.5129171937 0.5357350684 0.5508784752 0.5187866536 0.5537994572 0.5082089963 0.5547176605 0.4697511066 0.5235511883 0.5121333814 0.5451075105 0.5388021872 0.5366028480 0.4728469880 0.4771711524 0.4677637730 0.5076409644 0.5005807660 0.5494961901 0.5025229898 0.5008197781 0.5365862531 0.4992862801 0.5567404886 0.5607807530 0.5889016413 0.5265040208 0.5111464716 0.5336252085 0.5311072901 0.5367018219 0.5109528394 0.5160429389 0.4960267068 0.5310295510 0.5123669714 0.5221818424 0.4865335164 0.4901129315 0.5190967483 0.5939064743 0.4731700692 0.5061224256 0.5327667614 0.4596318701 0.5388271482
0.4985793880 0.4985793880 0.5029130511 0.5509587744 0.5598144880 0.5576992048 0.5367172941 0.5362163428 0.4943980052 0.5067195557 0.5244606670 0.4574503959 0.4967043122 0.5535890674 0.5274897696 0.5658061377 0.5076671008 0.5001497554 0.5510527513 0.5259638663 0.4814324710 0.4926865206 0.5810934677 0.5346953419 0.5193707589 0.4748685484 0.5556639932 0.5353200193 0.5295230474 0.5219049596 0.4987757718 0.4977091719 0.5892338516 0.4899917613 0.5161168493 0.5237756817 0.5254038498 0.5021245593 0.5293038497 0.5177544115 0.5723530223 0.5174574781 0.5200406094 0.4911870487 0.5064066680 0.5038651191 0.5826772880 0.5107329758 0.5226577325 0.5332106691 0.5454950101 0.4973244710 0.5289696855 0.5001424378 0.5505036777 0.5132797174 0.5379745695 0.5503811747 0.5250520064 0.5554902406 0.5089550432 0.5543644781 0.4757113910 0.5357044270 0.5222477842 0.5463204642 0.5449108356 0.5527339806 0.4727365486 0.4758776275 0.4769538079 0.5111699538 0.5074491411 0.5533884343 0.5112493003 0.5043870428 0.5431259406 0.5017638101 0.5533323864 0.5648049566 0.5995498374 0.5329670711 0.5143013876 0.5341544726 0.5351206347 0.5398411456 0.5228756231 0.5210783412 0.5006650673 0.5343772306 0.5126502056 0.5208889631 0.4961280480 0.4906248229 0.5242959259 0.5909787557 0.4818600040 0.5056859958 0.5382597742 0.4635954369 0.5443329851
0.5009114133 0.5009114133 0.4970545486 0.5546732365 0.5643092971 0.5610963136 0.5419375919 0.5413262675 0.4959539901 0.5118480972 0.5274521405 0.4684454303 0.5011237800 0.5574923784 0.5292986592 0.5835322381 0.5108060623 0.5040127650 0.5676427724 0.5257423846 0.4843091846 0.4940252743 0.5890308857 0.5447360385 0.5226758239 0.4868162570 0.5718941091 0.5388876781 0.5296068205 0.5314058279 0.4982928229 0.4974746309 0.5899601003 0.4958009603 0.5218101165 0.5359616327 0.5241940159 0.5049335207 0.5331585644 0.5205257868 0.5830325086 0.5424345692 0.5257642864 0.4993641631 0.5109481447 0.5159184670 0.6001838714 0.5041816307 0.5288216058 0.5352410951 0.5547521745 0.5051078158 0.5270767051 0.5024504081 0.5513614797 0.5137424593 0.5411019436 0.5507732891 0.5321972430 0.5568457387 0.5113484190 0.5546691652 0.4856175969 0.5429066661 0.5352502652 0.5471762972 0.5523531856 0.5677662743 0.4732800262 0.4810107306 0.4998876929 0.5166196075 0.5138891230 0.5594093068 0.5241336921 0.5112416674 0.5518194214 0.5067796855 0.5517623595 0.5690287552 0.6106193474 0.5401959728 0.5177082341 0.5353542522 0.5400791175 0.5440515010 0.5366005409 0.5270819363 0.5074927514 0.5380915766 0.5138009820 0.5202750835 0.5102428112 0.4921569736 0.5301343549 0.5872425538 0.4909534011 0.5061215738 0.5455255236 0.4729272717 0.5503423397
0.4978745620 0.4978745620 0.4899891733 0.5591373517 0.5687355139 0.5632836856 0.5484505472 0.5479405729 0.4990993940 0.5183980673 0.5308839814 0.4853391843 0.5082162823 0.5605543902 0.5310202569 0.5975089055 0.5145140570 0.5085151095 0.5842383344 0.5256979678 0.4873542496 0.4967884240 0.5959937312 0.5569353673 0.5302665547 0.5036200543 0.5874174039 0.5415517297 0.5305872311 0.5401295569 0.5014719482 0.4984531641 0.5864807558 0.5091926653 0.5284220173 0.5479230156 0.5222864547 0.5097449853 0.5374207630 0.5239545308 0.5925711525 0.5760831296 0.5327747677 0.5084887412 0.5156485096 0.5326746338 0.6145461811 0.5025623314 0.5372267763 0.5372028567 0.5627947001 0.5114290771 0.5251087005 0.5064618460 0.5521767786 0.5143470644 0.5454697255 0.5518868441 0.5399504633 0.5580020348 0.5154846431 0.5557572274 0.4990097217 0.5439394917 0.5506662665 0.5476041146 0.5605487043 0.5800192014 0.4743698366 0.4919784505 0.5314131951 0.5244216724 0.5193236403 0.5696115012 0.5427628359 0.5206252228 0.5628173884 0.5141805909 0.5523192170 0.5734215519 0.6216985514 0.5479976630 0.5213778033 0.5371481863 0.5462967532 0.5491289977 0.5513448054 0.5340170191 0.5176304603 0.5420753148 0.5169632067 0.5203093678 0.5288587441 0.4955414514 0.5369071952 0.5836498348 0.5015373401 0.5078981707 0.5542387582 0.4948853350 0.5563425776
0.4941342126 0.4941342126 0.4828865433 0.5644381778 0.5728905884 0.5638983365 0.5564465767 0.5560627365 0.5045345642 0.5266128163 0.5349225494 0.5082484287 0.5187774015 0.5621698356 0.5327717951 0.6051812309 0.5192996299 0.5136815183 0.5987775870 0.5258882466 0.4907797900 0.5012779302 0.6020019525 0.5704076613 0.5440194974 0.5222605378 0.5991699623 0.5432826547 0.5333677338 0.5467728776 0.5084162488 0.5013691978 0.5834790925 0.5291163446 0.5361361671 0.5587776182 0.5201906398 0.5166632950 0.5418496613 0.5282363582 0.6004808660 0.6056602900 0.5408558778 0.5219628042 0.5202844157 0.5533183744 0.6218510525 0.5108040472 0.5484698099 0.5391408088 0.5689986229 0.5164425434 0.5230979995 0.5119291177 0.5529202952 0.5151594545 0.5515553102 0.5535425044 0.5478418892 0.5590389543 0.5211414381 0.5570960869 0.5160752403 0.5414543007 0.5668539275 0.5476704558 0.5685761625 0.5889157653 0.4758113427 0.5078343720 0.5591847822 0.5348844445 0.5231611980 0.5880354119 0.5666653931 0.5301652982 0.5749595438 0.5238938873 0.5546931533 0.5778745812 0.6322406051 0.5559879559 0.5253188279 0.5393205183 0.5540805874 0.5546436207 0.5659938885 0.5413208786 0.5323755367 0.5462185478 0.5232677976 0.5209215552 0.5491969522 0.5014022494 0.5451162182 0.5801066002 0.5149813688 0.5117552581 0.5610517145 0.5298635436 0.5619464935
0.4987156939 0.4987156939 0.4771035676 0.5704950176 0.5764835156 0.5633562914 0.5657821350 0.5648505881 0.5129839801 0.5365927558 0.5396528463 0.5351650904 0.5333016073 0.5617437555 0.5342909131 0.6081576777 0.5260025357 0.5195035764 0.6096773630 0.5264127476 0.4948019696 0.5078331607 0.6070334495 0.5838629571 0.5635614326 0.5398026731 0.6074804433 0.5440250193 0.5396458902 0.5521485326 0.5186982809 0.5065538144 0.5826961020 0.5513822510 0.5448035960 0.5675522064 0.5189924882 0.5251611389 0.5461348067 0.5335192429 0.6064709281 0.6258271542 0.5495027098 0.5431176923 0.5248087672 0.5743792031 0.6249910663 0.5310780183 0.5625363920 0.5411046952 0.5727892272 0.5213417991 0.5210477233 0.5181218577 0.5535332427 0.5162893427 0.5599781603 0.5554912608 0.5553850119 0.5599581271 0.5278948450 0.5579912684 0.5367755794 0.5379641680 0.5811817784 0.5477603046 0.5755246279 0.5949428333 0.4775292715 0.5265635201 0.5792673409 0.5477223777 0.5248701885 0.6157942894 0.5904617619 0.5372090146 0.5855179748 0.5359221296 0.5584114746 0.5821974532 0.6416003383 0.5635646288 0.5295212199 0.5414835728 0.5635845105 0.5599669632 0.5797007447 0.5480851562 0.5526314054 0.5503221739 0.5332350046 0.5219781275 0.5683124677 0.5099310604 0.5554406855 0.5761944572 0.5312941542 0.5188175631 0.5640514855 0.5637342538 0.5672003286
0.5141515667 0.5141515667 0.4732185659 0.5767776674 0.5790571205 0.5633316559 0.5754318552 0.5722831376 0.5254473093 0.5479550434 0.5449945700 0.5618374089 0.5510315163 0.5588556931 0.5350741910 0.6077372274 0.5359420971 0.5259360285 0.6160131307 0.5274622484 0.4995887301 0.5168656597 0.6110462668 0.5959787403 0.5833637964 0.5543729524 0.6151543093 0.5436762068 0.5506494108 0.5569975304 0.5313392684 0.5140634732 0.5829061371 0.5716956680 0.5534953028 0.5732454501 0.5196789255 0.5338629081 0.5498799838 0.5397369125 0.6104459049 0.6378017336 0.5578305891 0.5663886553 0.5292562833 0.5896073952 0.6258505924 0.5592616716 0.5774448107 0.5430877718 0.5735924871 0.5271106379 0.5188663262 0.5240261655 0.5538998429 0.5179236371 0.5713508941 0.5574057280 0.5622411389 0.5606668272 0.5345235901 0.5580843533 0.5565589151 0.5344874435 0.5914376045 0.5484038567 0.5806625130 0.5989859382 0.4801341634 0.5446701192 0.5939057709 0.5615019337 0.5242202789 0.6425776603 0.6070696838 0.5401025726 0.5920920775 0.5506366430 0.5631527345 0.5861173732 0.6490338311 0.5698552383 0.5339220238 0.5431392526 0.5745035884 0.5643566385 0.5921922150 0.5537586253 0.5779312988 0.5540252119 0.5461345083 0.5232395388 0.5871597088 0.5207692397 0.5681182794 0.5715616375 0.5485122068 0.5315260314 0.5808684652 0.5863201586 0.5722191533
0.5358526103 0.5358526103 0.4712392114 0.5818017774 0.5798432354 0.5650801202 0.5839123250 0.5762633340 0.5428243751 0.5593256425 0.5505391340 0.5832426515 0.5687855584 0.5534893638 0.5344715732 0.6045977358 0.5500549793 0.5329782859 0.6166857318 0.5294020521 0.5052038776 0.5284075511 0.6139252492 0.6056057304 0.5963117115 0.5654554881 0.6221309027 0.5419237454 0.5636613207 0.5613632879 0.5449992479 0.5237464481 0.5814949707 0.5873493596 0.5608336928 0.5750968839 0.5222946162 0.5409925797 0.5526132553 0.5463610568 0.6125439107 0.6435269357 0.5645186546 0.5813074293 0.5334852415 0.5950044282 0.6248057512 0.5876669790 0.5897176371 0.5449004291 0.5707437332 0.5338877502 0.5162359404 0.5286006406 0.5538012555 0.5203671780 0.5854067742 0.5589538280 0.5681759027 0.5609738330 0.5392065814 0.5567257450 0.5695861247 0.5309577984 0.5968739078 0.5494841057 0.5833401319 0.6016757149 0.4851897014 0.5581126061 0.6051106640 0.5733879450 0.5216946777 0.6578906896 0.6141887873 0.5388346334 0.5936734150 0.5670890386 0.5689148702 0.5891616373 0.6537134676 0.5736214176 0.5383399757 0.5437555797 0.5856613421 0.5671208917 0.6033145526 0.5586308452 0.6050165662 0.5567233927 0.5595130966 0.5242852339 0.6072802088 0.5330403505 0.5821070477 0.5659050715 0.5616800148 0.5525217109 0.5990721485 0.6008826762 0.5763307201
0.5592397499 0.5592397499 0.4716789030 0.5826641349 0.5776070317 0.5671426321 0.5903186374 0.5758115625 0.5638542706 0.5680852330 0.5553552626 0.5958978461 0.5819434673 0.5460487007 0.5317141305 0.5990273011 0.5669923852 0.5406848031 0.6095612659 0.5328565061 0.5114184309 0.5408276084 0.6152814111 0.6115469040 0.5999169725 0.5735162446 0.6250488481 0.5379243279 0.5730909157 0.5646238984 0.5584410958 0.5334651505 0.5753214926 0.5969995492 0.5665790947 0.5734834053 0.5256503242 0.5452298708 0.5537984740 0.5521596615 0.6128835553 0.6435826752 0.5677658728 0.5886124968 0.5367806651 0.5941488182 0.6214621360 0.6102537303 0.5977813324 0.5459529440 0.5634154930 0.5410842637 0.5123968977 0.5307920953 0.5528494527 0.5239736490 0.5987037427 0.5597869291 0.5728655059 0.5605996815 0.5409516370 0.5517072666 0.5756999921 0.5268201536 0.5979650157 0.5497189154 0.5828817294 0.6030387318 0.4941434147 0.5637555613 0.6131427040 0.5779859434 0.5188478768 0.6634052415 0.6130508465 0.5353403353 0.5902656846 0.5804680214 0.5755380160 0.5903578527 0.6547008968 0.5733199460 0.5423507311 0.5427265569 0.5949162081 0.5677087037 0.6123056143 0.5635984484 0.6269289799 0.5573152076 0.5695256009 0.5243908336 0.6221318650 0.5454406001 0.5951704691 0.5587220843 0.5639162271 0.5807885727 0.6099928441 0.6167367142 0.5779137789
0.5814037917 0.5814037917 0.4735517943 0.5752777174 0.5706019469 0.5673631476 0.5939337591 0.5708562368 0.5834027204 0.5711203105 0.5578653644 0.5983147689 0.5872138302 0.5368105117 0.5261985122 0.5907413109 0.5823956401 0.5486232980 0.5929657532 0.5385816270 0.5171152736 0.5507655379 0.6140767205 0.6120430138 0.5954418977 0.5789177253 0.6223245504 0.5299659045 0.5767225745 0.5650493448 0.5706311706 0.5372875915 0.5616074377 0.6001408462 0.5698591433 0.5696166497 0.5276680961 0.5461115868 0.5526910862 0.5550121297 0.6107793870 0.6368526907 0.5651576103 0.5918793949 0.5373839945 0.5904602533 0.6148242400 0.6222876394 0.5972604167 0.5449132909 0.5505364894 0.5476538640 0.5059482385 0.5292063050 0.5503839377 0.5283492142 0.6036192719 0.5594169204 0.5756707587 0.5591636712 0.5404449976 0.5401644357 0.5769588779 0.5211905390 0.5956566495 0.5467822582 0.5785262630 0.6022516390 0.5065135412 0.5601800536 0.6161291765 0.5679793176 0.5164069626 0.6615303577 0.6046058422 0.5304432750 0.5820727961 0.5864818563 0.5813834295 0.5880795085 0.6505370153 0.5674616859 0.5450349838 0.5391464071 0.5997665505 0.5652799412 0.6176024132 0.5692551235 0.6370046065 0.5538097648 0.5721668619 0.5223717215 0.6242896202 0.5560978945 0.6047834420 0.5488836566 0.5505134147 0.6100107924 0.6166895947 0.6348103244 0.5748003324
0.5983520215 0.5983520215 0.4741460479 0.5553960682 0.5567937370 0.5629322798 0.5929255594 0.5616855764 0.5957868860 0.5659968713 0.5557295166 0.5896494321 0.5824504420 0.5250421074 0.5176329676 0.5785578525 0.5904010257 0.5556384119 0.5694022015 0.5463286537 0.5191432240 0.5553164400 0.6077979574 0.6043069158 0.5816662688 0.5807199638 0.6136273420 0.5153968619 0.5744325192 0.5591835459 0.5800609089 0.5309593805 0.5409539744 0.5955591366 0.5660010448 0.5623372943 0.5265897187 0.5434361363 0.5476489349 0.5515629495 0.6039407201 0.6201138919 0.5532783748 0.5905946298 0.5316671186 0.5829171931 0.6032891667 0.6198905420 0.5797135820 0.5392128769 0.5303468009 0.5504645030 0.4949887251 0.5214508414 0.5451125334 0.5297028925 0.5929290676 0.5568620904 0.5752727278 0.5559617165 0.5368747796 0.5202309289 0.5735803781 0.5125528021 0.5905465127 0.5369911120 0.5690824728 0.5969518843 0.5186433479 0.5493284372 0.6092379347 0.5466276641 0.5094185213 0.6499946297 0.5903573364 0.5219488531 0.5674122887 0.5852476747 0.5823262669 0.5801040445 0.6380325321 0.5549836980 0.5443926134 0.5314008052 0.5978455460 0.5576104201 0.6168918824 0.5741721799 0.6319080779 0.5443394867 0.5637640021 0.5165258613 0.6104538062 0.5618505630 0.6080972560 0.5339206483 0.5229245562 0.6294718892 0.6199153408 0.6311748180 0.5643199138
0.6040675033 0.6040675033 0.4715020778 0.5209840976 0.5341069350 0.5475210355 0.5824117517 0.5478675325 0.5947552950 0.5466716710 0.5453073414 0.5686472027 0.5639633144 0.5080245068 0.5036069211 0.5594665086 0.5857117262 0.5563687928 0.5415224708 0.5511326265 0.5111681974 0.5519047851 0.5892464586 0.5847670257 0.5552218546 0.5756592083 0.5969459757 0.4908549036 0.5639234108 0.5411615569 0.5830691611 0.5145899503 0.5145891631 0.5762116512 0.5576005134 0.5453454630 0.5223460161 0.5352676022 0.5343785509 0.5361857856 0.5878809057 0.5871942070 0.5268321273 0.5816945152 0.5137230739 0.5682914608 0.5851228745 0.5995402556 0.5463476417 0.5245393368 0.5005134551 0.5376329802 0.4774301529 0.5031112331 0.5336654069 0.5197042592 0.5662956473 0.5493002662 0.5686186544 0.5490458038 0.5284970614 0.4900140958 0.5624727789 0.4977727251 0.5819491174 0.5143127950 0.5517393272 0.5812779369 0.5235086852 0.5354671247 0.5831464803 0.5190336076 0.4967069251 0.6231313850 0.5732490545 0.5055241816 0.5428125487 0.5757337058 0.5709686685 0.5634027993 0.6096376593 0.5345919818 0.5357257450 0.5164644892 0.5856980940 0.5397045482 0.6059900838 0.5732067841 0.6090591250 0.5299035424 0.5399771828 0.5048229817 0.5767774237 0.5572887887 0.6006490010 0.5088373155 0.4874644813 0.6238319953 0.6137046548 0.6034800531 0.5428863474
0.5876779779 0.5876779779 0.4612161382 0.4724997556 0.4983135766 0.5093909702 0.5523389237 0.5249455423 0.5698167005 0.4984603725 0.5198399032 0.5318931920 0.5243948389 0.4784158453 0.4763780721 0.5260065567 0.5614778221 0.5350524598 0.5016922383 0.5344804417 0.4837980259 0.5350871377 0.5350977839 0.5492394795 0.5146069140 0.5561549829 0.5639262337 0.4520867550 0.5389874635 0.5000614822 0.5689841332 0.4851049432 0.4735628393 0.5308526848 0.5393170197 0.5046350610 0.5105813950 0.5148803150 0.5022416160 0.4995525617 0.5547503142 0.5291998251 0.4769944596 0.5568049535 0.4793112854 0.5383562732 0.5583752139 0.5555303670 0.5023066814 0.4942084852 0.4586936543 0.4922016363 0.4501475650 0.4680532479 0.5081169548 0.4915665439 0.5308695024 0.5266890543 0.5474867478 0.5329798076 0.5120181502 0.4457452046 0.5350740613 0.4697449190 0.5659857784 0.4699686081 0.5193462100 0.5445036683 0.5110628522 0.5153316096 0.5244343362 0.4816776222 0.4797622692 0.5708024826 0.5513689207 0.4741730187 0.5012865949 0.5482750854 0.5351577921 0.5331617753 0.5463526372 0.5015205417 0.5070592145 0.4882212130 0.5532209774 0.5024860136 0.5745085141 0.5576035430 0.5644471008 0.5089360862 0.4945476608 0.4842759697 0.5229611890 0.5343539426 0.5722852911 0.4648138943 0.4454604142 0.5846950190 0.5831549397 0.5541214759 0.5048939068
0.5262715322 0.5262715322 0.4255581903 0.4002238044 0.4329112657 0.4288788505 0.4841789991 0.4770466100 0.5103877448 0.4312634940 0.4632987077 0.4706124864 0.4500164028 0.4132338288 0.4180422656 0.4591910067 0.5018096142 0.4832098175 0.4264792288 0.4600291949 0.4247658562 0.4902059014 0.4342918051 0.4866860578 0.4430553709 0.5032108631 0.4899228279 0.3910539678 0.4834508784 0.4103902922 0.5083605561 0.4355910241 0.4036135581 0.4604424106 0.4867165504 0.4151373817 0.4656919467 0.4663121971 0.4281458596 0.4323298140 0.4901392828 0.4367650581 0.3898979813 0.4871360507 0.4205694114 0.4737490812 0.5123025036 0.4769106926 0.4474517844 0.4348740245 0.3894955109 0.4230418348 0.4064272727 0.4134201292 0.4542908586 0.4355818815 0.4691006420 0.4554926189 0.4890968352 0.4937620391 0.4741803495 0.3803291047 0.4723451619 0.4135308656 0.5288830927 0.3898119231 0.4535755143 0.4797584533 0.4681246436 0.4735633672 0.4259126020 0.4193481983 0.4427355505 0.4677811591 0.5071231138 0.4148796798 0.4252934417 0.4805730423 0.4682433155 0.4745859351 0.4313686015 0.4366663798 0.4312972878 0.4331285321 0.4617512864 0.4277224109 0.4943075309 0.5130741661 0.4823953324 0.4672670259 0.4174168831 0.4447479124 0.4375099665 0.4795363281 0.4980415867 0.3911927062 0.3845979200 0.4906329349 0.5049008068 0.4604959100 0.4341670286
0.3851799297 0.3851799297 0.3275230293 0.2764901433 0.2880657762 0.2790775601 0.3514666415 0.3567159748 0.3373671894 0.3033229692 0.3238431273 0.3630674914 0.3114946122 0.2608121600 0.2900593063 0.3047651226 0.3786843002 0.4079056127 0.2819202795 0.3141768683 0.3118192664 0.3900501422 0.2752019370 0.3761332682 0.2810673072 0.3700415251 0.3148298119 0.2882872910 0.3552608721 0.2271451593 0.3443342172 0.3543936486 0.2835912640 0.3318819080 0.3674933751 0.2431438070 0.3332040489 0.3487504727 0.2903673761 0.3237916580 0.3640568805 0.2921869961 0.2419499058 0.3356251002 0.3106850705 0.3405841573 0.3947189864 0.3322647864 0.3450579461 0.3159068260 0.2469763814 0.2989485401 0.3231508409 0.3130536237 0.3423336203 0.3114746856 0.3234031044 0.2505291241 0.3463836025 0.3928905945 0.3743855285 0.2696853138 0.3432409734 0.3000033554 0.4212770967 0.2511183932 0.3018388513 0.3455512783 0.3716787134 0.3630127407 0.2783907105 0.3000785587 0.3510107131 0.2717033640 0.3659074258 0.3003279392 0.2823121168 0.3549464565 0.3434221082 0.3399687454 0.2546288696 0.2874062212 0.2601209888 0.3214212090 0.2425185340 0.2764965779 0.2994909052 0.4011464294 0.3500654570 0.3626050306 0.2849251776 0.3393026783 0.2705535857 0.3598636441 0.3321482878 0.2787681703 0.2712814747 0.2938450694 0.3477475321 0.2873958168 0.2928674176
0.0921662152 0.0921662152 0.0633793741 0.0580743737 0.0232816822 0.0290127522 0.0843464502 0.0552024601 -0.0197302779 0.0301568063 0.0466229344 0.1381264172 -0.0135711792 -0.0001467611 0.0527791750 -0.0622207757 0.1516722087 0.2249853991 0.0102591927 0.0215051079 0.1009045794 0.1678308618 -0.0146408078 0.1433926659 0.0384067632 0.0915913891 -0.0088775207 0.0618937466 0.0801617752 -0.0586917529 0.0452321549 0.1507511257 0.0210297143 0.0593529519 0.0959574483 -0.0320695501 0.0593494214 0.0837733839 0.0619258867 0.1321371172 0.1147364968 0.0499639737 -0.0176625044 0.0594412861 0.0726647764 0.0556939398 0.0627881416 0.0477866105 0.1352322777 0.0725713265 -0.0158984052 0.0408506116 0.1282695748 0.0790116634 0.1046626242 0.0427109453 0.0273246991 -0.1240494053 0.0835486534 0.1368546525 0.1460271994 0.0310174284 0.1180161988 0.0488140626 0.1325558744 0.0019558836 0.0037758696 0.0636323911 0.1523031960 0.1475615066 0.0194872071 0.0548470213 0.1473553602 -0.0202798822 0.0881854464 0.0980460733 0.0411046856 0.1527983143 0.0541059034 0.0505844368 0.0004191922 0.0067165083 -0.1087170819 0.0781574586 -0.0732385217 0.0295469858 -0.0599550366 0.1558175692 0.0979640318 0.0979913301 0.0422569224 0.0608113063 -0.0292429574 0.1363629810 0.0210304133 0.0975911899 0.0407023483 -0.0661450990 0.0266948887 0.0056667055 0.0614204617
-0.3593880773 -0.3593880773 -0.4050490214 -0.3192986044 -0.3000804873 -0.3752901053 -0.4171903358 -0.3053605506 -0.4054561929 -0.3599197564 -0.2976854356 -0.3139200743 -0.4385964438 -0.4076616499 -0.2868454923 -0.5198435128 -0.2768121142 -0.2466358735 -0.3670653129 -0.4855432590 -0.2590717296 -0.2807902414 -0.4246793496 -0.3597615784 -0.3323205675 -0.3262290844 -0.4296638806 -0.3808179897 -0.3424770401 -0.4343937885 -0.4307664923 -0.3566664369 -0.4296881863 -0.3106296075 -0.3893700583 -0.4275039633 -0.2913415048 -0.3689850667 -0.3181335760 -0.2028672920 -0.3123153395 -0.3257398150 -0.3976945801 -0.3492177011 -0.3108903424 -0.3838797571 -0.4172544201 -0.4385336348 -0.2225324631 -0.3768801560 -0.3536614332 -0.3862631071 -0.2576705574 -0.2921609393 -0.3099970068 -0.3671679105 -0.3969968101 -0.5188192297 -0.3077311526 -0.3769877177 -0.3007254979 -0.3927158311 -0.2580702708 -0.4084266861 -0.3565822400 -0.4057741139 -0.4316573082 -0.3714503060 -0.2972864128 -0.1693576879 -0.3924348455 -0.3582451853 -0.2555374003 -0.3888143206 -0.3544743263 -0.2104376566 -0.3860329527 -0.2846085377 -0.4409407345 -0.4349957131 -0.3283809019 -0.3870060027 -0.6287948821 -0.3770563324 -0.3747344189 -0.3822119737 -0.4907257302 -0.2782844801 -0.3414553174 -0.3917092144 -0.3096407811 -0.4354802877 -0.4598631216 -0.3212030576 -0.4214269801 -0.2686803947 -0.3086825480 -0.5454260955 -0.4078696848 -0.3803969578 -0.3447587698
-0.7900133441 -0.7900133441 -0.7582489768 -0.8225679855 -0.7040796227 -0.8520215008 -0.9026099711 -0.7222248832 -0.8046469598 -0.7206729940 -0.7396392552 -0.8070801362 -0.8431920476 -0.8566313841 -0.7009609712 -0.9003684940 -0.7918727527 -0.7817774871 -0.7345671530 -0.9898560528 -0.7409252956 -0.8466545578 -0.8751992405 -0.8336524858 -0.8301707175 -0.8375676508 -0.8468621705 -0.8557552902 -0.8377488830 -0.8142380920 -0.8849128573 -0.8736361078 -0.8739560585 -0.7821700158 -0.9061944723 -0.8506781392 -0.7118870470 -0.8343429259 -0.7776501349 -0.6845668096 -0.8408861985 -0.7836404631 -0.8243877757 -0.8096364682 -0.7088412929 -0.7814208316 -0.8554780237 -0.8877692765 -0.7194263967 -0.8921582934 -0.7541573492 -0.9236200763 -0.7251847732 -0.7590865666 -0.8349316267 -0.7460315605 -0.8496105110 -0.9037219343 -0.8166068270 -0.8782776299 -0.8600241895 -0.8741520289 -0.7784205419 -0.8223368297 -0.9084588971 -0.8847812715 -0.8595798641 -0.8106361344 -0.8508359506 -0.7164744906 -0.7917594686 -0.7174552751 -0.8083695912 -0.7798342637 -0.8504665630 -0.6364124467 -0.8793438293 -0.8733143653 -0.9088521856 -0.8761671988 -0.7551421057 -0.8501293659 -0.9939268168 -0.8342987872 -0.7691332837 -0.8344073412 -0.9081340825 -0.8110179580 -0.8081786970 -0.8714447909 -0.7014551342 -0.9098591267 -0.9563711718 -0.9114245216 -0.8138809036 -0.7599371074 -0.7319301511 -0.9794238869 -0.8247532031 -0.8228363180 -0.8271343706
-1.0743973058 -1.0743973058 -1.0357354176 -1.1537565437 -1.0849213370 -1.1648341878 -1.1507376780 -1.0992076141 -1.1442243666 -1.0528860491 -1.1054383164 -1.1647482036 -1.1598502974 -1.1695495495 -1.0577926313 -1.1554348458 -1.1311632168 -1.1541779726 -1.0469227129 -1.2422607699 -1.0668246664 -1.2051215820 -1.1980459330 -1.1149460988 -1.1446868628 -1.1474617023 -1.1352801265 -1.1401264914 -1.1953350242 -1.1340121190 -1.1781724878 -1.1742932851 -1.1322643138 -1.1233362698 -1.1938104167 -1.1362465490 -1.0993991955 -1.1352022170 -1.0968503515 -1.0894293209 -1.1936286616 -1.1289133345 -1.1639943445 -1.1421709105 -1.0770897419 -1.0662186745 -1.1799712413 -1.1669054509 -1.1277111446 -1.1846651910 -1.1198453654 -1.2086231550 -1.0769508680 -1.1534832483 -1.1743943822 -1.0428607411 -1.1104244540 -1.1812145034 -1.1477347716 -1.1986108512 -1.1684225229 -1.1417116393 -1.1678719761 -1.0520934200 -1.2358816068 -1.1597298302 -1.1305324013 -1.1192424644 -1.1847363777 -1.1798329381 -1.0383334405 -1.0156813339 -1.1900138263 -1.0862847603 -1.2169044427 -1.1056328581 -1.2260194812 -1.2780083845 -1.1619837422 -1.1538923473 -1.1497458212 -1.1732646476 -1.1871555876 -1.1544346012 -1.1284068609 -1.1175661574 -1.1456942104 -1.1665322191 -1.1261000526 -1.1599662902 -1.0575750936 -1.1646075573 -1.2527467163 -1.2762704869 -1.0804688073 -1.1432814430 -1.1145071069 -1.2158328244 -1.0792773523 -1.1616126359 -1.1686000324
-1.2560676321 -1.2560676321 -1.2353052464 -1.2957458914 -1.2789271836 -1.2997633800 -1.2722953212 -1.3077536473 -1.2965881766 -1.2753416124 -1.3083494701 -1.3555264050 -1.3110152384 -1.3298302239 -1.2616221715 -1.3030249864 -1.2876198168 -1.3045040784 -1.2419096263 -1.3672022168 -1.2514151826 -1.3637550874 -1.3398304778 -1.2429376483 -1.2960374150 -1.2860886276 -1.2781282258 -1.2866654069 -1.3566547420 -1.3310351240 -1.2982310996 -1.2952880843 -1.2835572238 -1.2750403947 -1.3524210204 -1.2944736231 -1.2873025445 -1.2862969019 -1.2688432547 -1.3059459263 -1.3511192267 -1.3071058060 -1.3457720784 -1.2812464325 -1.2601379506 -1.2351212713 -1.3214482516 -1.2946615490 -1.3049818367 -1.2949893013 -1.2943751107 -1.3178390896 -1.2941506832 -1.3306017146 -1.3353947629 -1.2041803336 -1.2505823933 -1.3049825069 -1.2775788604 -1.3365284557 -1.3128891932 -1.2414460561 -1.2827331797 -1.1856403561 -1.3388017305 -1.2827613991 -1.2662125343 -1.2660611922 -1.3304402891 -1.3461296701 -1.2083227158 -1.2326036272 -1.3407474705 -1.2743882499 -1.3837672821 -1.2854723815 -1.3452207306 -1.4233735558 -1.2953901181 -1.2859523231 -1.3466998845 -1.3357066005 -1.2851353296 -1.3154054375 -1.3008634756 -1.2460148302 -1.2548700417 -1.3203260045 -1.2871224754 -1.2853954377 -1.2775970048 -1.2624113840 -1.3458731967 -1.3795400697 -1.2740995530 -1.3482879546 -1.3036591763 -1.3179427071 -1.2206376027 -1.2955375434 -1.3346342599
-1.3474064010 -1.3474064010 -1.3273370870 -1.3445133324 -1.3560165851 -1.3529463999 -1.3312524074 -1.4164467872 -1.3695419701 -1.3874358247 -1.4070601279 -1.4326348680 -1.3626105285 -1.4024554373 -1.3642197518 -1.3763647477 -1.3701014792 -1.3657956867 -1.3237810350 -1.4383622117 -1.3801911134 -1.4227968538 -1.3971595277 -1.3061880647 -1.3618057095 -1.3517965039 -1.3481098943 -1.3382014542 -1.4133390583 -1.4072871427 -1.3413378589 -1.3403410849 -1.3500403891 -1.3369707909 -1.4103506726 -1.3723001063 -1.3729483734 -1.3500217334 -1.3477485611 -1.3969396313 -1.4247357794 -1.3834388312 -1.4166569623 -1.3370324306 -1.3399565675 -1.3172443018 -1.3706753742 -1.3444137109 -1.3870989596 -1.3398240832 -1.3737174368 -1.3654615253 -1.3845059532 -1.4145683086 -1.4094637995 -1.2900209878 -1.3295635931 -1.3533774701 -1.3158947396 -1.3833510499 -1.3651951078 -1.2864463126 -1.3299445521 -1.2541056347 -1.3722643256 -1.3277094803 -1.3405862141 -1.3333579318 -1.3905066055 -1.3968870712 -1.3196700535 -1.3366640997 -1.4000460653 -1.3625512789 -1.4443502008 -1.3370461820 -1.3742214937 -1.4772436154 -1.3659458214 -1.3415419788 -1.4076673530 -1.4072279945 -1.3141611643 -1.3746184416 -1.3672725161 -1.3232811456 -1.3110096862 -1.3785264476 -1.3484597165 -1.3420888646 -1.3673871606 -1.3021006509 -1.3823315435 -1.4107911577 -1.3827585017 -1.4122015686 -1.3645967474 -1.3593516587 -1.3148611433 -1.3437527055 -1.3961581145
-1.3846972177 -1.3846972177 -1.3614124834 -1.3654755484 -1.3805287023 -1.3874821326 -1.3585528168 -1.4652110450 -1.3911450629 -1.4280702408 -1.4459841911 -1.4584001880 -1.3781345780 -1.4363530999 -1.4056507619 -1.4044409243 -1.4040977408 -1.3965873175 -1.3601194784 -1.4635611551 -1.4334669457 -1.4450808931 -1.4193136507 -1.3378575350 -1.3867182862 -1.3814050624 -1.3824792016 -1.3577562830 -1.4317678253 -1.4381007381 -1.3565408027 -1.3622390853 -1.3749908631 -1.3683778326 -1.4251726336 -1.4027437169 -1.4234803864 -1.3776366459 -1.3889649372 -1.4390515180 -1.4614698062 -1.4012423378 -1.4440741183 -1.3569690702 -1.3789231648 -1.3547427020 -1.3873857929 -1.3656240676 -1.4310044440 -1.3606977064 -1.4099234865 -1.3836176089 -1.4195788966 -1.4475745479 -1.4476013277 -1.3417614107 -1.3712144516 -1.3741375207 -1.3278689094 -1.4001321992 -1.3815599032 -1.3082595298 -1.3608319487 -1.3025603478 -1.3860724060 -1.3416485436 -1.3831925963 -1.3635948890 -1.4092788269 -1.4161101892 -1.3624683308 -1.3708256395 -1.4285907652 -1.4035021931 -1.4650520969 -1.3587269084 -1.3798320303 -1.4895386324 -1.4011823559 -1.3661524354 -1.4286933743 -1.4287394177 -1.3160899420 -1.3993183508 -1.3959420830 -1.3731483488 -1.3468803141 -1.3959385680 -1.3726962594 -1.3687755907 -1.4004979607 -1.3182869874 -1.3999559757 -1.4220447003 -1.4280708098 -1.4424947839 -1.3876034441 -1.3777003054 -1.3624028681 -1.3669978021 -1.4239814035
-1.3929855412 -1.3929855412 -1.3712552535 -1.3758998992 -1.3872395371 -1.3990625124 -1.3702922526 -1.4850185413 -1.3963316963 -1.4370722917 -1.4549850946 -1.4657391916 -1.3806208620 -1.4507969417 -1.4245704652 -1.4162776444 -1.4185906479 -1.4109004879 -1.3784652588 -1.4702026817 -1.4502030259 -1.4518348559 -1.4256165157 -1.3497337652 -1.3962407999 -1.3944097278 -1.3989299059 -1.3646616671 -1.4365576251 -1.4490257277 -1.3617538845 -1.3728385359 -1.3873945226 -1.3849779389 -1.4251092095 -1.4140340690 -1.4448514230 -1.3907538581 -1.4123892245 -1.4600234217 -1.4776416558 -1.3988489230 -1.4499713350 -1.3637979162 -1.3910155483 -1.3710200634 -1.3907977739 -1.3742112444 -1.4441171915 -1.3713339531 -1.4227369864 -1.3882178591 -1.4368805616 -1.4597146454 -1.4620200037 -1.3704047793 -1.3917264223 -1.3829118868 -1.3334970697 -1.4063836815 -1.3871357578 -1.3169316895 -1.3830011724 -1.3301199187 -1.3906148188 -1.3444000990 -1.4028632564 -1.3747980084 -1.4122916067 -1.4226441000 -1.3752411704 -1.3762079082 -1.4428629354 -1.4248936464 -1.4707775529 -1.3726723214 -1.3806944696 -1.4785660234 -1.4130176233 -1.3765232651 -1.4349342683 -1.4296335207 -1.3185144165 -1.4077871709 -1.4107159231 -1.3942084222 -1.3692972448 -1.4007118647 -1.3825304438 -1.3839688789 -1.4126918033 -1.3240918932 -1.4074629296 -1.4235357566 -1.4440336829 -1.4577269914 -1.3982796676 -1.3881109519 -1.3857153595 -1.3751495821 -1.4355483822
-1.3888488953 -1.3888488953 -1.3706339986 -1.3726813592 -1.3860322231 -1.3972140719 -1.3689752031 -1.4923732627 -1.3932249229 -1.4320504821 -1.4463626474 -1.4586472860 -1.3758004040 -1.4530242145 -1.4360955000 -1.4205833494 -1.4260223341 -1.4152605379 -1.3822682794 -1.4706313703 -1.4538825481 -1.4464235310 -1.4222224170 -1.3460371454 -1.3960381652 -1.3991081464 -1.4025467765 -1.3637819526 -1.4338196052 -1.4496070868 -1.3618608661 -1.3754444416 -1.3934225388 -1.3909942876 -1.4161172671 -1.4165511441 -1.4428109435 -1.3961779725 -1.4233878720 -1.4675194289 -1.4802566117 -1.3934399153 -1.4391769980 -1.3650654330 -1.3793188353 -1.3803380545 -1.3844564690 -1.3740107699 -1.4383167630 -1.3731878205 -1.4199118355 -1.3855054440 -1.4439682475 -1.4629178784 -1.4615442277 -1.3859225167 -1.3975720013 -1.3840347289 -1.3386235050 -1.4064121970 -1.3873858056 -1.3157136286 -1.3932941549 -1.3356945102 -1.3892214340 -1.3407757559 -1.4078228949 -1.3764448774 -1.4062298358 -1.4207554275 -1.3779327201 -1.3677788007 -1.4451914380 -1.4343502659 -1.4687069895 -1.3831022857 -1.3787703068 -1.4621104096 -1.4134744669 -1.3784959695 -1.4313439191 -1.4195751236 -1.3193401532 -1.4057642530 -1.4124556843 -1.4065532340 -1.3811289854 -1.3984887224 -1.3798170616 -1.3947504434 -1.4126025189 -1.3248174303 -1.4078021232 -1.4164211039 -1.4461893622 -1.4620632007 -1.4021472898 -1.3942545444 -1.3917926162 -1.3685003782 -1.4338614064
-1.3751029120 -1.3751029120 -1.3598362361 -1.3509741473 -1.3783885725 -1.3829869011 -1.3468117749 -1.4841876895 -1.3801197648 -1.4151488419 -1.4197734992 -1.4408974529 -1.3619807645 -1.4426080559 -1.4422927504 -1.4157971258 -1.4278567914 -1.4112095975 -1.3732026322 -1.4650107061 -1.4476163717 -1.4274180149 -1.4058084452 -1.3255191741 -1.3832715517 -1.3974894390 -1.3931914043 -1.3548879273 -1.4220036786 -1.4421368037 -1.3580794329 -1.3696904990 -1.3907320219 -1.3871658602 -1.3964986002 -1.4106335991 -1.4282076245 -1.3938151402 -1.4207362050 -1.4648286145 -1.4691164793 -1.3853734218 -1.4127605410 -1.3614503980 -1.3399658829 -1.3825365570 -1.3687144493 -1.3641561932 -1.4194573762 -1.3604987744 -1.4004468704 -1.3761582650 -1.4405803055 -1.4599348179 -1.4448613867 -1.3893487650 -1.3890336309 -1.3762039446 -1.3420293865 -1.3968639182 -1.3829417651 -1.3034056978 -1.3932837578 -1.3264562245 -1.3809952141 -1.3298780390 -1.3991997740 -1.3698921623 -1.3857119293 -1.4080250550 -1.3710915066 -1.3503219166 -1.4367774632 -1.4312438182 -1.4566095674 -1.3840457707 -1.3692306777 -1.4368680198 -1.4057416157 -1.3724736834 -1.4185519078 -1.3980781694 -1.3154931906 -1.3915387324 -1.3969487773 -1.4138455872 -1.3815483244 -1.3897898141 -1.3570351529 -1.3976027658 -1.4044656690 -1.3207529980 -1.4025488471 -1.3980717467 -1.4377899229 -1.4545939486 -1.3982605683 -1.3928349119 -1.3823790476 -1.3459181072 -1.4119656395
-1.3446665081 -1.3446665081 -1.3285362708 -1.3168107541 -1.3479643872 -1.3445247734 -1.2922146597 -1.4448979579 -1.3469909666 -1.3761693524 -1.3662209534 -1.4092979597 -1.3295881255 -1.4100540855 -1.4225941229 -1.3904780258 -1.4168754856 -1.3934851152 -1.3435539072 -1.4441876777 -1.4192177825 -1.3904374260 -1.3620473074 -1.2805478264 -1.3462292939 -1.3842562880 -1.3671345664 -1.3332580334 -1.3880339207 -1.4203372548 -1.3492065727 -1.3479605408 -1.3710635560 -1.3692018054 -1.3546572251 -1.3875982690 -1.4039629456 -1.3746946001 -1.3977630016 -1.4472461868 -1.4350625671 -1.3650999901 -1.3745729360 -1.3476260102 -1.2747825460 -1.3662351805 -1.3456366219 -1.3389993298 -1.3874157112 -1.3171939261 -1.3581353262 -1.3561333248 -1.4201947779 -1.4484598761 -1.4020705025 -1.3786254054 -1.3602109049 -1.3504154849 -1.3376555652 -1.3698438515 -1.3714640555 -1.2740132786 -1.3808795259 -1.3066206364 -1.3543438431 -1.3043440323 -1.3672632715 -1.3463996250 -1.3369128801 -1.3763426096 -1.3456572983 -1.3175481643 -1.4153253123 -1.4069425265 -1.4236107347 -1.3641528694 -1.3401857719 -1.3840121902 -1.3823081927 -1.3529791348 -1.3974750242 -1.3553611098 -1.3013950347 -1.3554573209 -1.3483565611 -1.4051066095 -1.3600159311 -1.3713780231 -1.3054377291 -1.3827757651 -1.3760070038 -1.3017273228 -1.3860052488 -1.3614159315 -1.4133021927 -1.4272104211 -1.3811427147 -1.3672883080 -1.3584647850 -1.3116605460 -1.3624360199
-1.2786910399 -1.2786910399 -1.2502027052 -1.2656809054 -1.2796010599 -1.2758580508 -1.2091767881 -1.3512030452 -1.2712118736 -1.2861434362 -1.2753661458 -1.3208733679 -1.2579445344 -1.3228858268 -1.3439973107 -1.3269910916 -1.3666260256 -1.3451381742 -1.2681789786 -1.3695842484 -1.3389032495 -1.3238769030 -1.2680503540 -1.1956840085 -1.2609313490 -1.3369574908 -1.3124106475 -1.2884493350 -1.3016183357 -1.3493719158 -1.3233422898 -1.2853611596 -1.3185499198 -1.3225119756 -1.2732715977 -1.3117896665 -1.3606617653 -1.3040346911 -1.3300378427 -1.3942977578 -1.3506668757 -1.3181090666 -1.3129648509 -1.3019189642 -1.1882927140 -1.3159626055 -1.3113716907 -1.2850716692 -1.3302376502 -1.2347997310 -1.2900916752 -1.3128129958 -1.3551410767 -1.4178493922 -1.3015663961 -1.3295914812 -1.2837907124 -1.2821858823 -1.3130903701 -1.3181644223 -1.3421305885 -1.2180032697 -1.3374684830 -1.2685794828 -1.2678558272 -1.2408545814 -1.2818708345 -1.2802733416 -1.2729725855 -1.3107129924 -1.2868158531 -1.2452290734 -1.3663257832 -1.3465727089 -1.3449783213 -1.2986275640 -1.2667557568 -1.2965817982 -1.3119838251 -1.3001795684 -1.3577263312 -1.2724589641 -1.2624946594 -1.2826257310 -1.2284444575 -1.3567219583 -1.2849752351 -1.3261831191 -1.2220830803 -1.3231497419 -1.2934404339 -1.2506471328 -1.3340298071 -1.2899582799 -1.3559546266 -1.3550074070 -1.3309207283 -1.2734986653 -1.3051114702 -1.2570848050 -1.2869866144
-1.1317316501 -1.1317316501 -1.0864570580 -1.1693256024 -1.1419021467 -1.1592303092 -1.0890964561 -1.1696652880 -1.1361605793 -1.1205461890 -1.1487756862 -1.1432231297 -1.1250986953 -1.1327174502 -1.1706795901 -1.1858458996 -1.2446118396 -1.2291329449 -1.1355912544 -1.1448409295 -1.1676512113 -1.1852650095 -1.1102443837 -1.0673150170 -1.1009058539 -1.2102613485 -1.2024193778 -1.1854205043 -1.1478903059 -1.1824433809 -1.2118471324 -1.1639832112 -1.1915602485 -1.2080426860 -1.1417123874 -1.1429104847 -1.2580757805 -1.1419185233 -1.1442086134 -1.2522668494 -1.1970508089 -1.2067632430 -1.1660670859 -1.1648090805 -1.0647025880 -1.2055277273 -1.2515937589 -1.1706849568 -1.2123159521 -1.0866687533 -1.1802350949 -1.2265332439 -1.1573859413 -1.3345377740 -1.0852968390 -1.1454181366 -1.0955118900 -1.1149844316 -1.2281906734 -1.2150369715 -1.2442321118 -1.1122033972 -1.2049939899 -1.1625256947 -1.1139074111 -1.0996473408 -1.0815577538 -1.1453047752 -1.1789095420 -1.1551566921 -1.1607572587 -1.0901016311 -1.2501927451 -1.2133642367 -1.1848871710 -1.1681283758 -1.1288374295 -1.1727345500 -1.1344096833 -1.1802642422 -1.2457790258 -1.1339104990 -1.1742816668 -1.1507198949 -1.0527480367 -1.2049012853 -1.1281135331 -1.2216705864 -1.0889531578 -1.1592055022 -1.1455769057 -1.1567213209 -1.1779919794 -1.1371219002 -1.2403793254 -1.1957948072 -1.1792754370 -1.1019531485 -1.1783717380 -1.1449081577 -1.1536672022
-0.8633547408 -0.8633547408 -0.8452511564 -0.9224584836 -0.8536428737 -0.9461874261 -0.9013137701 -0.8663792348 -0.9431527634 -0.8970625795 -0.9741973837 -0.8815969849 -0.8553564662 -0.9011005188 -0.9054382493 -0.9063450861 -0.9689889789 -1.0096936369 -0.9590669695 -0.8159232679 -0.8474078922 -0.9278218956 -0.8611552936 -0.8811603711 -0.8550167597 -0.9049548957 -0.9824269916 -0.9556487565 -0.8983974051 -0.9132791493 -0.9277386592 -0.9647262526 -0.9183578117 -0.9540230419 -0.8925366270 -0.8726430236 -0.9842958953 -0.8613099952 -0.8602555097 -0.9295757515 -0.9587146962 -0.9838153175 -0.8800850376 -0.8782962629 -0.9090808861 -0.9641674216 -1.0737408366 -0.9423992768 -0.9761764909 -0.8469681923 -0.9847331044 -1.0267360154 -0.8098634655 -1.1148247042 -0.8147220439 -0.8085406221 -0.7740366861 -0.8192982251 -1.0100485625 -0.9915564883 -0.9741745452 -0.9067974140 -0.9592018104 -0.8742596971 -0.8227980783 -0.8898883547 -0.7817835035 -0.8885868289 -0.9976447876 -0.8812411697 -0.9343577459 -0.8698405721 -1.0102747939 -0.9774002119 -0.9470054782 -0.8729433941 -0.8954005925 -0.9571436015 -0.8886783976 -0.9886117701 -0.9982039042 -0.8960680494 -1.0132418178 -0.9405573502 -0.8218257870 -0.9304795013 -0.8680329810 -1.0376115948 -0.8796169163 -0.8887950414 -0.9171342056 -0.9336845719 -0.8829089724 -0.8815531406 -0.9985855716 -0.9193050661 -0.9173107395 -0.8924325797 -0.9386088321 -0.9483553144 -0.9206998593
-0.5834380983 -0.5834380983 -0.5798866800 -0.5108060808 -0.5069276443 -0.6305571681 -0.6533690800 -0.5314661469 -0.6641539757 -0.6091254969 -0.7186997054 -0.5641704917 -0.5646689070 -0.6548139475 -0.5991350197 -0.5883034324 -0.6005966434 -0.6937294734 -0.6811524065 -0.5086108531 -0.5447024652 -0.6219856513 -0.5109814922 -0.6494668356 -0.5408368036 -0.5528404913 -0.6681798230 -0.6485608695 -0.6086270343 -0.5751741225 -0.5836797625 -0.6768059906 -0.6102840133 -0.6082163406 -0.5693124807 -0.5796241069 -0.5675921987 -0.5306440046 -0.5107641613 -0.5506532323 -0.6134294551 -0.6939619105 -0.5619831419 -0.5620643168 -0.6683562670 -0.6154353569 -0.6972434965 -0.6453151761 -0.6563164322 -0.5574595363 -0.7017395014 -0.6717644626 -0.4500192915 -0.6849181941 -0.5584662783 -0.4957919046 -0.4638425397 -0.5101288998 -0.6912229921 -0.6687786872 -0.5788096913 -0.6150207355 -0.6655428588 -0.5084967411 -0.5312715244 -0.5782998843 -0.4958509663 -0.6149785900 -0.7337452378 -0.6150365230 -0.6622305986 -0.6404438613 -0.6609428800 -0.6375989854 -0.6246770405 -0.4498440369 -0.5817453009 -0.6356352498 -0.6204536997 -0.7212774568 -0.6521050358 -0.6204341193 -0.6984327346 -0.6705549449 -0.5595386115 -0.6192220126 -0.5467854247 -0.7247526683 -0.6183564887 -0.5727858822 -0.6172801155 -0.6009002225 -0.5727162700 -0.5909556717 -0.6043216469 -0.5901218556 -0.6289210286 -0.5977088011 -0.6433259478 -0.7223621300 -0.6085450438
-0.3650133227 -0.3650133227 -0.3465713017 -0.2368000030 -0.2816203287 -0.3477394047 -0.3978882357 -0.2678077017 -0.3862212768 -0.3962961967 -0.4268483756 -0.3195133480 -0.3587678203 -0.4193004393 -0.3532861712 -0.3464923527 -0.3262990638 -0.4326569981 -0.3637693334 -0.3074405717 -0.3242461182 -0.3652487678 -0.2046346462 -0.4374515627 -0.3076032511 -0.3031887634 -0.3787349944 -0.4409890996 -0.4023747716 -0.3038552214 -0.3185477861 -0.4098443836 -0.3587254313 -0.3457154752 -0.3381081882 -0.3640048409 -0.3178663874 -0.3135165373 -0.2920781887 -0.2992376178 -0.3540728465 -0.3849407887 -0.3088116851 -0.3316339435 -0.3597086712 -0.3417011144 -0.4046837750 -0.3919442624 -0.3684788323 -0.3473647564 -0.4312147324 -0.3244383921 -0.2066641401 -0.2744142942 -0.3372136078 -0.2723527213 -0.2707339346 -0.2944493342 -0.4170608421 -0.3656696455 -0.3169394784 -0.3558893587 -0.3712288357 -0.3003651313 -0.3071128655 -0.3012458338 -0.3110538936 -0.3983037335 -0.4516577237 -0.4184119249 -0.4176067724 -0.4215389834 -0.3281190975 -0.3751634748 -0.3403482809 -0.1700649177 -0.3355380984 -0.3460534278 -0.3763382350 -0.4383216162 -0.3443327390 -0.3628170589 -0.3686871515 -0.4481891976 -0.3548929471 -0.3867888244 -0.3134923641 -0.4030547156 -0.3907991854 -0.3306550550 -0.3956373526 -0.3557424125 -0.3381290635 -0.3430330278 -0.3384918669 -0.3409555773 -0.3492330064 -0.3364397881 -0.4061297592 -0.5020758110 -0.3423845686
-0.2113421714 -0.2113421714 -0.2148597542 -0.1390837505 -0.1618506563 -0.1942624334 -0.2085374883 -0.0988168912 -0.2237132985 -0.2489029670 -0.2299717688 -0.1708586417 -0.2184779383 -0.2153280135 -0.2001715349 -0.2153301470 -0.1595386968 -0.2706278265 -0.1540097821 -0.1807273027 -0.1834064669 -0.2008633323 -0.0592462074 -0.2859757405 -0.1757639999 -0.1645774123 -0.1923417195 -0.3112762092 -0.2671515599 -0.1791030078 -0.1712328430 -0.2300483131 -0.1913865991 -0.2155375206 -0.2148878169 -0.1949030810 -0.1862066819 -0.2043947713 -0.1862006835 -0.1645482704 -0.2181617267 -0.1792290861 -0.1469438089 -0.1909046010 -0.1257915825 -0.1928544345 -0.2130427083 -0.2141401045 -0.2037907069 -0.2126538264 -0.2426058690 -0.1203986790 -0.0891056545 -0.1162894824 -0.2080221975 -0.1465629263 -0.1530878745 -0.1770920167 -0.2317027634 -0.1780726141 -0.1797839386 -0.1800861522 -0.1884395347 -0.1818482653 -0.1685368034 -0.1677454099 -0.1878087928 -0.2281548669 -0.2333380728 -0.2933740164 -0.2561557543 -0.2408371483 -0.1428147896 -0.2313251649 -0.1644839712 -0.0769969152 -0.2063527237 -0.1480383834 -0.2256627808 -0.2124915107 -0.1342549430 -0.1843369188 -0.1691004601 -0.3071626376 -0.2286564095 -0.2336966270 -0.1676833589 -0.1718762378 -0.2361684173 -0.1592418797 -0.2574215028 -0.1970106914 -0.1893948852 -0.1633892025 -0.1826561257 -0.1877127640 -0.1892674450 -0.1869055498 -0.2383755024 -0.3048225970 -0.1763287010
-0.1252965017 -0.1252965017 -0.1458479987 -0.0784245672 -0.0961416219 -0.1214007555 -0.0972910657 -0.0123704140 -0.1363857474 -0.1400833086 -0.1281258803 -0.0848686219 -0.1262139247 -0.0888014831 -0.1214720525 -0.1416691553 -0.0897182257 -0.1521988996 -0.0631932783 -0.0928007615 -0.0972734512 -0.1227762963 -0.0005503873 -0.1926183388 -0.1057910839 -0.0925992617 -0.0966032266 -0.2112021455 -0.1798157922 -0.1172224957 -0.0933980739 -0.1172118824 -0.0996984342 -0.1472847222 -0.1392771058 -0.0779209522 -0.0937454885 -0.1564310333 -0.1233862197 -0.0901571728 -0.1395496703 -0.0804003909 -0.0613435064 -0.1086699755 -0.0162722285 -0.1169565062 -0.0993150797 -0.1155349859 -0.1124992208 -0.1209790889 -0.1303389146 -0.0224482104 -0.0270970770 -0.0453173304 -0.1416881590 -0.0847603020 -0.0841433731 -0.1121524305 -0.1254812145 -0.0772799609 -0.1129828184 -0.0821339196 -0.0911596818 -0.1106294630 -0.0760430155 -0.0926079787 -0.0958636721 -0.1132625328 -0.0913892380 -0.2035441094 -0.1645277232 -0.1486340577 -0.0646261403 -0.1334281573 -0.0708109810 -0.0385766836 -0.1154128189 -0.0398981344 -0.1336284841 -0.0882354564 -0.0430819527 -0.0749809502 -0.0645839000 -0.2033382519 -0.1496397915 -0.1223354702 -0.0881374323 -0.0555288710 -0.1526838924 -0.0614829399 -0.1536409167 -0.0812865519 -0.1180606938 -0.0762060105 -0.0937826588 -0.1034682369 -0.0962116761 -0.0802242460 -0.1235331884 -0.1627106856 -0.0901965492
-0.0771248349 -0.0771248349 -0.1056779556 -0.0354711441 -0.0572922956 -0.0847227872 -0.0348865158 0.0319632070 -0.0833913070 -0.0770282162 -0.0735525980 -0.0374190810 -0.0705635276 -0.0234407701 -0.0791555128 -0.1014668768 -0.0553656102 -0.0824585320 -0.0223391133 -0.0327160942 -0.0466956780 -0.0809503262 0.0315916310 -0.1260099655 -0.0671560915 -0.0518247497 -0.0452069480 -0.1397124801 -0.1266876056 -0.0789388653 -0.0494796574 -0.0612786436 -0.0550357507 -0.1022494924 -0.0850339813 -0.0184516310 -0.0298107383 -0.1308111042 -0.0856801609 -0.0511647860 -0.0832119427 -0.0463493277 -0.0196085402 -0.0583961360 0.0283522497 -0.0673023272 -0.0382723655 -0.0679109788 -0.0636418032 -0.0679779924 -0.0652421019 0.0163790325 0.0062463262 -0.0046273340 -0.1004311464 -0.0528455443 -0.0433127296 -0.0736962825 -0.0589159989 -0.0229219480 -0.0813310426 -0.0176777997 -0.0382124637 -0.0660801609 -0.0278009463 -0.0501582075 -0.0392486690 -0.0515192725 -0.0189755940 -0.1392377916 -0.1041614796 -0.1037131191 -0.0146302706 -0.0619938201 -0.0274139204 -0.0203977918 -0.0681840974 0.0198035868 -0.0703482259 -0.0341608084 0.0040575595 -0.0110225213 -0.0111128947 -0.1136682307 -0.0954312681 -0.0472476536 -0.0503127542 0.0067285387 -0.1004616693 -0.0116619506 -0.0855432339 -0.0083799140 -0.0952317896 -0.0378206871 -0.0449667373 -0.0569601298 -0.0471695782 -0.0177908427 -0.0541323701 -0.0776439138 -0.0484313225
-0.0497557358 -0.0497557358 -0.0760858066 -0.0124333676 -0.0364816769 -0.0636337448 -0.0005461051 0.0549957897 -0.0508655589 -0.0445665619 -0.0455540959 -0.0119026922 -0.0388917494 0.0099294312 -0.0524449295 -0.0772641728 -0.0284069920 -0.0423985924 -0.0047787923 0.0027719082 -0.0176448666 -0.0552083079 0.0514363286 -0.0816519945 -0.0445512028 -0.0254226235 -0.0178815669 -0.0830616173 -0.0956820269 -0.0562045665 -0.0216030152 -0.0331475358 -0.0319979348 -0.0675037817 -0.0462573912 0.0129132048 0.0066940198 -0.1109663735 -0.0648676620 -0.0355040439 -0.0415920998 -0.0307096056 -0.0012135377 -0.0283455672 0.0504786161 -0.0288428010 -0.0078422378 -0.0457473454 -0.0371136171 -0.0389893578 -0.0262947464 0.0271144825 0.0201251277 0.0195586950 -0.0687886630 -0.0365846764 -0.0211549976 -0.0502643536 -0.0169855978 0.0051349290 -0.0596339408 0.0238236355 -0.0116532974 -0.0359805748 -0.0043883353 -0.0275914753 -0.0096382448 -0.0154268110 0.0181901568 -0.0984557806 -0.0612038307 -0.0818373600 0.0110781395 -0.0235757625 -0.0104306765 -0.0120130550 -0.0417746449 0.0522842297 -0.0270598700 -0.0125280568 0.0225146041 0.0247410099 0.0198067612 -0.0440438700 -0.0544373628 -0.0028602686 -0.0296251760 0.0478351330 -0.0670653639 0.0122173586 -0.0408245068 0.0273038733 -0.0915645213 -0.0222474343 -0.0136965724 -0.0293193129 -0.0240929568 0.0111839893 -0.0172486318 -0.0339080842 -0.0277625729
-0.0346363452 -0.0346363452 -0.0494504608 -0.0016083905 -0.0282677972 -0.0514342531 0.0176467910 0.0619104240 -0.0306731297 -0.0275332771 -0.0323628463 0.0013809037 -0.0221324880 0.0257618017 -0.0335912619 -0.0603668816 -0.0130035997 -0.0161427615 -0.0014108479 0.0180938598 -0.0007887638 -0.0356083325 0.0631183329 -0.0557737130 -0.0312544613 -0.0069820752 -0.0061679549 -0.0388714674 -0.0775184537 -0.0425088790 -0.0036670782 -0.0164268711 -0.0236953454 -0.0399321113 -0.0204325438 0.0332912295 0.0204145658 -0.0886860731 -0.0544171077 -0.0324995627 -0.0120031739 -0.0085873937 0.0064318029 -0.0131217757 0.0627690245 -0.0059062448 0.0047653847 -0.0366740725 -0.0234011959 -0.0217900398 -0.0042214785 0.0262657481 0.0226641009 0.0334520540 -0.0473690813 -0.0299239307 -0.0108960913 -0.0352420238 0.0077807302 0.0156561371 -0.0420715031 0.0440466760 -0.0002326548 -0.0162520543 0.0085853987 -0.0166290137 0.0025484287 0.0024225030 0.0400989080 -0.0729913527 -0.0350132693 -0.0647534060 0.0262789344 -0.0059678735 -0.0039554801 -0.0087792436 -0.0257233501 0.0669403410 -0.0002114647 0.0007604968 0.0254464045 0.0410191890 0.0336368197 -0.0139158588 -0.0223684958 0.0220940308 -0.0170497479 0.0702709905 -0.0466982289 0.0212752928 0.0053383451 0.0420767595 -0.0868698968 -0.0180179483 0.0078456906 -0.0095278070 -0.0144052395 0.0206746490 0.0000274388 -0.0130225035 -0.0174444053
-0.0264568487 -0.0264568487 -0.0243629910 0.0020276748 -0.0283062938 -0.0442753509 0.0255059031 0.0575906137 -0.0181458329 -0.0196025111 -0.0263313205 0.0073785431 -0.0147589867 0.0311516795 -0.0200111731 -0.0471018264 -0.0069499851 0.0023241856 -0.0064192477 0.0207664225 0.0090840021 -0.0184235565 0.0678711461 -0.0404827742 -0.0235905174 0.0065421282 -0.0045658910 -0.0143119262 -0.0661976006 -0.0326439946 0.0047649866 -0.0053732880 -0.0258868865 -0.0183962347 -0.0029563985 0.0477297886 0.0161121184 -0.0635466868 -0.0492367480 -0.0328076460 0.0071068512 0.0120495916 0.0095224263 -0.0066355890 0.0693566589 0.0069895663 0.0083361972 -0.0350191464 -0.0178684842 -0.0113311884 0.0069401158 0.0224675163 0.0183619937 0.0414240069 -0.0331070884 -0.0287828305 -0.0079070987 -0.0247727344 0.0204299275 0.0139035106 -0.0251508048 0.0553422689 0.0024696100 -0.0047640545 0.0166179321 -0.0127435325 0.0034968126 0.0144135254 0.0518582026 -0.0556646599 -0.0226706490 -0.0483322085 0.0387327797 0.0030923661 -0.0012467535 -0.0086805953 -0.0153867259 0.0695686250 0.0149763093 0.0074864278 0.0240411492 0.0406236471 0.0334563098 -0.0101111792 0.0023369305 0.0347840981 -0.0087106490 0.0756346326 -0.0357178896 0.0213959936 0.0499882004 0.0462505208 -0.0762399316 -0.0202719802 0.0208793012 0.0028688438 -0.0111906765 0.0203792583 0.0055652436 -0.0036037721 -0.0127162102
-0.0221508259 -0.0221508259 -0.0024599127 0.0011774533 -0.0335093539 -0.0390081910 0.0256791470 0.0476020418 -0.0108644233 -0.0193110547 -0.0223910311 0.0092140565 -0.0135936785 0.0303352715 -0.0106824983 -0.0360033619 -0.0044222072 0.0142954666 -0.0136013682 0.0170203792 0.0146412740 -0.0041704905 0.0654607462 -0.0309851274 -0.0193618218 0.0167375533 -0.0090288397 -0.0052267149 -0.0581606642 -0.0253525757 0.0022204121 0.0021129465 -0.0330933947 -0.0019552212 0.0085545688 0.0574445393 0.0003155086 -0.0455299416 -0.0461431981 -0.0315006304 0.0169430481 0.0265131849 0.0106901843 -0.0044092021 0.0723798802 0.0125255384 0.0073879050 -0.0374619267 -0.0160543268 -0.0065486814 0.0119068530 0.0188218871 0.0090069301 0.0461379327 -0.0223208438 -0.0299221744 -0.0092486353 -0.0167698830 0.0231604822 0.0043771453 -0.0084447774 0.0608505205 -0.0002375469 0.0001200053 0.0201009244 -0.0134995747 -0.0030963959 0.0256333646 0.0568658568 -0.0425170628 -0.0192442132 -0.0343496984 0.0519743076 0.0087354511 -0.0002851591 -0.0110187855 -0.0085527706 0.0649956577 0.0218819242 0.0026552398 0.0186722950 0.0303993417 0.0244251649 -0.0119060572 0.0203927185 0.0379693343 -0.0025908993 0.0688523224 -0.0317302054 0.0168905033 0.0710605429 0.0437219055 -0.0637958323 -0.0257387684 0.0264647971 0.0008039803 -0.0098493306 0.0157297954 0.0036597347 0.0002525282 -0.0113345333
-0.0200706168 -0.0200706168 0.0139100410 -0.0013159442 -0.0414466832 -0.0338405624 0.0199902320 0.0357840236 -0.0074591889 -0.0264117871 -0.0172749991 0.0082259170 -0.0170610204 0.0258538730 -0.0048523267 -0.0276961548 -0.0029357106 0.0213804276 -0.0188060382 0.0098600836 0.0172549022 0.0068949290 0.0551274784 -0.0248809208 -0.0174054342 0.0241730607 -0.0170263005 -0.0036117105 -0.0515405968 -0.0202395603 -0.0111687161 0.0067332110 -0.0399799534 0.0101207695 0.0147285711 0.0625775520 -0.0195102735 -0.0386223587 -0.0434254045 -0.0277462401 0.0185995761 0.0360613294 0.0108885168 -0.0039932476 0.0730957973 0.0119673624 0.0034984038 -0.0417818235 -0.0138538011 -0.0068172359 0.0128680827 0.0157197089 -0.0042466044 0.0489278635 -0.0129787206 -0.0312487071 -0.0130074095 -0.0102698740 0.0174496576 -0.0083672435 0.0054422641 0.0614096969 -0.0066263244 -0.0001512704 0.0177465939 -0.0173771042 -0.0144651389 0.0356156749 0.0577451405 -0.0315448063 -0.0205740594 -0.0232617787 0.0581283730 0.0121807736 -0.0013037788 -0.0157796092 -0.0040964839 0.0553032315 0.0221408351 -0.0059237709 0.0094060047 0.0180737278 0.0124882796 -0.0133427142 0.0318716530 0.0318066753 0.0020347624 0.0544442881 -0.0324134713 0.0107093711 0.0765652875 0.0362023711 -0.0520968269 -0.0318378701 0.0266742335 -0.0158343065 -0.0081653449 0.0094175547 -0.0031243329 0.0015883059 -0.0121860810
-0.0193493356 -0.0193493356 0.0233204519 -0.0031430540 -0.0501155555 -0.0282103812 0.0109182057 0.0240788796 -0.0069635198 -0.0390236133 -0.0101912091 0.0051993689 -0.0243141213 0.0191128430 -0.0019173402 -0.0227976543 -0.0026211594 0.0258330750 -0.0223580851 0.0002240315 0.0177548071 0.0156341477 0.0377533726 -0.0209792247 -0.0171343209 0.0288229435 -0.0270450788 -0.0052749342 -0.0456213012 -0.0171078803 -0.0296699506 0.0084591775 -0.0438498619 0.0180992027 0.0159778017 0.0629687116 -0.0370062519 -0.0381647719 -0.0401720355 -0.0235421227 0.0130860142 0.0420494997 0.0105078255 -0.0041810011 0.0722876555 0.0072410563 -0.0023719421 -0.0468607598 -0.0076851648 -0.0110836971 0.0105305339 0.0127583237 -0.0196046263 0.0502990845 -0.0041841926 -0.0320754797 -0.0180143771 -0.0051158724 0.0060164776 -0.0210278983 0.0140817902 0.0577900958 -0.0155075617 -0.0041774220 0.0091231432 -0.0231949212 -0.0279285067 0.0434267850 0.0556936689 -0.0217076671 -0.0231558071 -0.0142266662 0.0457988087 0.0139400027 -0.0062678090 -0.0231548030 -0.0013542595 0.0388557188 0.0165885527 -0.0127857180 0.0007807477 0.0064240689 0.0017216065 -0.0155583282 0.0366893552 0.0109025713 0.0050800737 0.0361969360 -0.0353861115 0.0039573264 0.0759272228 0.0251538467 -0.0412595199 -0.0369319309 0.0231293760 -0.0359249923 -0.0053881637 0.0025607937 -0.0128397526 0.0019637350 -0.0147184141
-0.0195217798 -0.0195217798 0.0259557290 -0.0037654298 -0.0581808250 -0.0223486649 0.0016980673 0.0129078144 -0.0086181294 -0.0518441942 -0.0031704356 0.0014811195 -0.0341683160 0.0109549869 -0.0016288010 -0.0206549714 -0.0036902858 0.0277496989 -0.0257184315 -0.0110356765 0.0165453991 0.0226173870 0.0169721913 -0.0186695693 -0.0181938119 0.0305179837 -0.0381099230 -0.0082349780 -0.0403346320 -0.0158226404 -0.0446298600 0.0068229422 -0.0444955517 0.0217557005 0.0132392146 0.0585864992 -0.0488938546 -0.0393981880 -0.0359447532 -0.0210431352 0.0014155864 0.0455881584 0.0098118604 -0.0044118287 0.0704916911 -0.0000500866 -0.0091837003 -0.0522806498 0.0041710702 -0.0184209047 0.0055896489 0.0094553532 -0.0347180305 0.0503213776 0.0017829782 -0.0327783066 -0.0235421999 -0.0016298902 -0.0082890620 -0.0324514922 0.0158020620 0.0502579468 -0.0253823183 -0.0104885858 -0.0032958754 -0.0299349997 -0.0410584488 0.0488137790 0.0506711352 -0.0124213034 -0.0249968729 -0.0062228593 0.0191606373 0.0146982426 -0.0165869066 -0.0329338421 0.0000742066 0.0145126802 0.0068937041 -0.0167481379 -0.0031741232 -0.0047955447 -0.0070126016 -0.0185867310 0.0351498039 -0.0292589005 0.0063584858 0.0178676184 -0.0388291715 -0.0030933819 0.0727424251 0.0122186629 -0.0311979790 -0.0402691282 0.0170460770 -0.0472162531 -0.0012228664 -0.0045048087 -0.0238163746 0.0021693995 -0.0186799847
-0.0203239860 -0.0203239860 0.0230405540 -0.0038891167 -0.0651067766 -0.0168218449 -0.0054007499 0.0017769224 -0.0118504685 -0.0600650842 0.0015830301 -0.0019045985 -0.0447252051 0.0021570875 -0.0042068671 -0.0203200341 -0.0057186910 0.0260387019 -0.0293623489 -0.0225903732 0.0135570044 0.0278974155 -0.0033768780 -0.0176063983 -0.0202780601 0.0293235838 -0.0496499709 -0.0110808197 -0.0358200373 -0.0154929993 -0.0516044315 0.0013124924 -0.0424171125 0.0210355659 0.0080972647 0.0497854601 -0.0551157757 -0.0395011672 -0.0307598586 -0.0205434290 -0.0149182929 0.0471888562 0.0090866448 -0.0044473007 0.0681128498 -0.0086820464 -0.0153941589 -0.0575010219 0.0193645252 -0.0280667305 -0.0011210494 0.0054764061 -0.0477851672 0.0488099721 0.0011706870 -0.0338400247 -0.0290615289 -0.0002052025 -0.0236708095 -0.0412419916 0.0107117614 0.0388339772 -0.0339060987 -0.0174950459 -0.0141934441 -0.0367804911 -0.0523316868 0.0518901056 0.0418304260 -0.0033599261 -0.0253807219 0.0013582595 -0.0050789457 0.0150926913 -0.0268262742 -0.0438817445 0.0004008554 -0.0139425074 -0.0044262368 -0.0181202970 -0.0048127252 -0.0157473418 -0.0142988616 -0.0218302217 0.0280438443 -0.0561594766 0.0059665911 0.0024405581 -0.0418772932 -0.0096341139 0.0673357893 -0.0010730685 -0.0221033996 -0.0417192802 0.0095286453 -0.0475958279 0.0041639430 -0.0117477188 -0.0347718960 0.0025947078 -0.0239816583
-0.0215925306 -0.0215925306 0.0160493461 -0.0043190449 -0.0709594867 -0.0120853547 -0.0103872436 -0.0098213381 -0.0164623676 -0.0636069657 0.0035984393 -0.0045372013 -0.0539919520 -0.0063564747 -0.0100589741 -0.0213656820 -0.0081544869 0.0206597417 -0.0330616805 -0.0340128383 0.0087901615 0.0315462824 -0.0210390454 -0.0175517965 -0.0230766880 0.0257628002 -0.0613392404 -0.0130708061 -0.0321653019 -0.0149869191 -0.0510802191 -0.0079143295 -0.0381979366 0.0164289460 0.0024900205 0.0373456997 -0.0570203356 -0.0374741348 -0.0250707609 -0.0211080171 -0.0329642624 0.0468080285 0.0086779887 -0.0042042199 0.0654811463 -0.0172799361 -0.0191732902 -0.0617482916 0.0329739138 -0.0391965283 -0.0089600331 0.0006761865 -0.0580946297 0.0449368869 -0.0036327277 -0.0345078312 -0.0341636909 -0.0010985634 -0.0375321857 -0.0447861582 0.0018072891 0.0249709645 -0.0385934088 -0.0235645077 -0.0203692366 -0.0431781228 -0.0613371552 0.0526905193 0.0282520565 0.0055542527 -0.0241190103 0.0081334586 -0.0192348837 0.0155793701 -0.0305037352 -0.0537241348 -0.0002891786 -0.0397302703 -0.0157821491 -0.0175015471 -0.0064269727 -0.0265232678 -0.0206872405 -0.0248830473 0.0165203986 -0.0623102198 0.0042460226 -0.0089068202 -0.0444138331 -0.0140814340 0.0578310773 -0.0137021256 -0.0141981868 -0.0414963379 0.0015559576 -0.0424134871 0.0097458130 -0.0192162918 -0.0448695365 0.0034124834 -0.0306044323
-0.0232143085 -0.0232143085 0.0063551599 -0.0053692838 -0.0761522764 -0.0082649450 -0.0147918466 -0.0217516038 -0.0227273784 -0.0650741424 0.0033991396 -0.0063036914 -0.0607428179 -0.0136078859 -0.0189227306 -0.0237503485 -0.0107017113 0.0129635799 -0.0364342425 -0.0463585802 0.0027397824 0.0338961609 -0.0344598749 -0.0183035162 -0.0262964282 0.0207905326 -0.0729214202 -0.0144614068 -0.0293421856 -0.0144238404 -0.0468202129 -0.0194965350 -0.0325003264 0.0085522558 -0.0018791395 0.0224146421 -0.0560532530 -0.0335551377 -0.0195493849 -0.0217387926 -0.0488338218 0.0442577538 0.0088374789 -0.0036701113 0.0628774363 -0.0240555025 -0.0196958354 -0.0646116318 0.0416937533 -0.0508955117 -0.0175193401 -0.0049595920 -0.0657518812 0.0357561620 -0.0086801248 -0.0330229295 -0.0385745667 -0.0044901165 -0.0469608317 -0.0416653085 -0.0065439983 0.0119962551 -0.0392164911 -0.0274248885 -0.0229352805 -0.0488182923 -0.0683722456 0.0509059300 0.0104087477 0.0141541037 -0.0213297420 0.0126490940 -0.0269153722 0.0164463744 -0.0295105926 -0.0603192294 -0.0019796206 -0.0588744803 -0.0252949154 -0.0154659039 -0.0082216779 -0.0375184579 -0.0262845107 -0.0276281320 0.0020284433 -0.0632243410 0.0016186973 -0.0164225123 -0.0466522800 -0.0158860609 0.0421986825 -0.0252059657 -0.0076051811 -0.0399478789 -0.0060907063 -0.0365371128 0.0140440960 -0.0269733901 -0.0536232402 0.0046730720 -0.0385191301
-0.0251002970 -0.0251002970 -0.0047689317 -0.0068892235 -0.0812515132 -0.0052470564 -0.0204765820 -0.0333457935 -0.0311252323 -0.0667702423 0.0018725364 -0.0072069576 -0.0647966213 -0.0189263933 -0.0293738246 -0.0274141476 -0.0133490550 0.0047052852 -0.0391809944 -0.0595824220 -0.0036947817 0.0354021621 -0.0427386086 -0.0196780573 -0.0297011903 0.0154861339 -0.0843631256 -0.0158326098 -0.0272493362 -0.0148202179 -0.0425933705 -0.0314185241 -0.0260339600 -0.0014710385 -0.0041082924 0.0063717740 -0.0533791806 -0.0284343250 -0.0147606657 -0.0218360871 -0.0603967818 0.0395598464 0.0094544522 -0.0028615894 0.0605448709 -0.0269747226 -0.0174003762 -0.0662366785 0.0452956654 -0.0623629041 -0.0264892780 -0.0113821831 -0.0712756839 0.0145049188 -0.0125051367 -0.0288257163 -0.0421632453 -0.0105769468 -0.0515976829 -0.0362845448 -0.0109998696 0.0020714066 -0.0391268607 -0.0290629749 -0.0243589070 -0.0535460519 -0.0739436295 0.0457977328 -0.0086211103 0.0221318595 -0.0173276882 0.0137257490 -0.0315922284 0.0178554614 -0.0279141388 -0.0633806858 -0.0046725708 -0.0706697672 -0.0321838304 -0.0125042713 -0.0101359268 -0.0490333947 -0.0308064868 -0.0301217296 -0.0137743443 -0.0651278246 -0.0015313328 -0.0209301234 -0.0488502061 -0.0168745106 0.0220853390 -0.0354148103 -0.0023777125 -0.0374337936 -0.0128493122 -0.0318591734 0.0162637670 -0.0350909890 -0.0608227455 0.0063564533 -0.0476088320
-0.0271707869 -0.0271707869 -0.0161516345 -0.0086148781 -0.0867296933 -0.0028780560 -0.0288583579 -0.0440505141 -0.0418862587 -0.0695714960 -0.0001415914 -0.0073279914 -0.0666836200 -0.0224470184 -0.0397527693 -0.0320463281 -0.0162443088 -0.0028353485 -0.0411333757 -0.0722405659 -0.0095232907 0.0364309425 -0.0461210873 -0.0215382970 -0.0331364779 0.0106550841 -0.0958331373 -0.0172530235 -0.0257760089 -0.0167575435 -0.0398786263 -0.0422268807 -0.0194620492 -0.0117886830 -0.0042304656 -0.0094389507 -0.0498476737 -0.0227256431 -0.0109619984 -0.0211919571 -0.0679177301 0.0331236991 0.0100073570 -0.0018046611 0.0586968921 -0.0241108375 -0.0131599043 -0.0670233637 0.0452211270 -0.0730689410 -0.0355519449 -0.0185101741 -0.0752886553 -0.0233877566 -0.0145308479 -0.0226935504 -0.0449175659 -0.0194919703 -0.0531013071 -0.0345594551 -0.0104159318 -0.0058098477 -0.0428666126 -0.0301002733 -0.0259990910 -0.0572686380 -0.0785091011 0.0363022435 -0.0248829619 0.0291884427 -0.0125468653 0.0116911085 -0.0349681407 0.0198761635 -0.0279839058 -0.0646757516 -0.0083483277 -0.0752855267 -0.0373847392 -0.0090228010 -0.0120769934 -0.0608064134 -0.0337824055 -0.0324906911 -0.0293012725 -0.0682808414 -0.0049068860 -0.0233456968 -0.0511954171 -0.0195725511 0.0032398201 -0.0441916642 0.0014357353 -0.0342788473 -0.0183598880 -0.0282762688 0.0172342645 -0.0436425528 -0.0664938860 0.0084037948 -0.0576192256
-0.0293468262 -0.0293468262 -0.0268926349 -0.0104407636 -0.0927049246 -0.0010730090 -0.0398324784 -0.0537495054 -0.0539862081 -0.0732080480 -0.0021145657 -0.0068102141 -0.0671648531 -0.0253204056 -0.0491937546 -0.0371090133 -0.0195468472 -0.0090527965 -0.0422336342 -0.0833495831 -0.0140501119 0.0371459110 -0.0454698038 -0.0238592261 -0.0365319837 0.0066371302 -0.1071963201 -0.0182590629 -0.0248460675 -0.0190157267 -0.0386756468 -0.0515063787 -0.0133140331 -0.0208450854 -0.0028795566 -0.0240273153 -0.0460209982 -0.0168025388 -0.0081127300 -0.0198475514 -0.0723512160 0.0253457655 0.0098485060 -0.0005259906 0.0575279506 -0.0147831986 -0.0078110359 -0.0673598337 0.0431042332 -0.0827033059 -0.0443505353 -0.0262237780 -0.0783206937 -0.0620390373 -0.0147720615 -0.0156367277 -0.0469021313 -0.0310580731 -0.0531484559 -0.0366839506 -0.0053606592 -0.0139169784 -0.0540180931 -0.0323361137 -0.0280554049 -0.0599181073 -0.0824237069 0.0214819170 -0.0368147222 0.0351229670 -0.0074747267 0.0078606912 -0.0378951997 0.0225115290 -0.0295336842 -0.0655933120 -0.0129400802 -0.0734107549 -0.0419155525 -0.0053493532 -0.0138060663 -0.0720237572 -0.0347957785 -0.0348764689 -0.0433816283 -0.0721720882 -0.0083009839 -0.0244352037 -0.0537857400 -0.0253272114 -0.0097408359 -0.0513522414 0.0037908118 -0.0307637581 -0.0224320347 -0.0248508703 0.0193840085 -0.0526731762 -0.0708315831 0.0107371714 -0.0681896841
-0.0315454423 -0.0315454423 -0.0365413957 -0.0124423737 -0.0988933324 0.0001954880 -0.0511130613 -0.0625343998 -0.0646040786 -0.0770324247 -0.0038219918 -0.0058259172 -0.0668974916 -0.0291436370 -0.0576591911 -0.0420364636 -0.0233068916 -0.0138120116 -0.0425041137 -0.0926601765 -0.0171005234 0.0374968690 -0.0412611293 -0.0268092799 -0.0398918404 0.0033882943 -0.1176952761 -0.0182195970 -0.0244342590 -0.0200778415 -0.0386781016 -0.0594668777 -0.0079470388 -0.0280155193 -0.0008474566 -0.0369325605 -0.0422225436 -0.0108375817 -0.0059992185 -0.0179603574 -0.0744239490 0.0161282750 0.0085290844 0.0009505107 0.0572278400 -0.0016091387 -0.0021302957 -0.0675387198 0.0402140488 -0.0910649398 -0.0525210237 -0.0343436630 -0.0807452330 -0.0873723955 -0.0137753862 -0.0084629491 -0.0482174324 -0.0446875930 -0.0528118033 -0.0418643460 0.0028920121 -0.0235398551 -0.0742738726 -0.0365775491 -0.0303102233 -0.0614860511 -0.0859613732 0.0012111314 -0.0453950697 0.0398342062 -0.0025682567 0.0034250859 -0.0407806207 0.0257187131 -0.0311886969 -0.0649418453 -0.0183293864 -0.0667619296 -0.0462361696 -0.0017422811 -0.0150273881 -0.0818137941 -0.0337037440 -0.0374108050 -0.0554257450 -0.0764660812 -0.0115796488 -0.0247284440 -0.0566417727 -0.0342173939 -0.0165034678 -0.0567286335 0.0046797388 -0.0271196805 -0.0250149169 -0.0205036441 0.0249699553 -0.0621561544 -0.0741152469 0.0132715032 -0.0789744468
-0.0336769181 -0.0336769181 -0.0451096598 -0.0147822992 -0.1048178306 0.0009517777 -0.0600817984 -0.0703941723 -0.0714142734 -0.0805221471 -0.0052292603 -0.0045418129 -0.0662755427 -0.0348452480 -0.0654346570 -0.0464516207 -0.0274008699 -0.0172111009 -0.0420247459 -0.1002578079 -0.0189140681 0.0372615246 -0.0330404644 -0.0307691682 -0.0432832761 0.0006720731 -0.1264610095 -0.0165475861 -0.0245586980 -0.0198707512 -0.0396446855 -0.0664417406 -0.0035577777 -0.0334644557 0.0011740991 -0.0481789188 -0.0386015789 -0.0048866225 -0.0043584977 -0.0157178102 -0.0746665919 0.0051227855 0.0059065503 0.0026046062 0.0579947152 0.0100923685 0.0031552889 -0.0677647680 0.0374370420 -0.0980634495 -0.0597731799 -0.0426178928 -0.0828009639 -0.0999100219 -0.0121611245 -0.0017080344 -0.0489697746 -0.0596427664 -0.0525831739 -0.0510223947 0.0129823553 -0.0342444148 -0.0983765140 -0.0430767133 -0.0325469879 -0.0620851208 -0.0893443164 -0.0237876975 -0.0519768234 0.0432745129 0.0017924037 -0.0009681547 -0.0437718666 0.0294257762 -0.0319932936 -0.0606200478 -0.0243639073 -0.0580436270 -0.0504606018 0.0015962725 -0.0155698054 -0.0897345415 -0.0307963800 -0.0402068829 -0.0653413786 -0.0809794947 -0.0146604255 -0.0245516785 -0.0597271474 -0.0455645056 -0.0189396822 -0.0602610878 0.0041508011 -0.0235086369 -0.0261713708 -0.0145708444 0.0343379876 -0.0719591247 -0.0766411387 0.0159214555 -0.0897604132


==> plot_paper/ex1/data/1dgpr.txt <==
x 	 mean 	 std
-1.0000000000 -0.4887849061 0.0658773411
-0.9842519685 -0.4880040770 0.0547366024
-0.9685039370 -0.4873146095 0.0494052577
-0.9527559055 -0.4869834533 0.0488837303
-0.9370078740 -0.4866251201 0.0505499354
-0.9212598425 -0.4861709700 0.0527539251
-0.9055118110 -0.4856908028 0.0548710815
-0.8897637795 -0.4856696159 0.0548818658
-0.8740157480 -0.4859923586 0.0531006023
-0.8582677165 -0.4859718304 0.0522381317
-0.8425196850 -0.4854244897 0.0530819345
-0.8267716535 -0.4844558548 0.0551497691
-0.8110236220 -0.4837503209 0.0560921043
-0.7952755906 -0.4834955008 0.0559107180
-0.7795275591 -0.4833976465 0.0561136365
-0.7637795276 -0.4837229044 0.0551982135
-0.7480314961 -0.4842699623 0.0531673578
-0.7322834646 -0.4843977371 0.0523626108
-0.7165354331 -0.4841689471 0.0532399224
-0.7007874016 -0.4840552135 0.0549967887
-0.6850393701 -0.4851657440 0.0549994486
-0.6692913386 -0.4880627103 0.0532484043
-0.6535433071 -0.4924897301 0.0523779279
-0.6377952756 -0.4979850102 0.0531904209
-0.6220472441 -0.5032432541 0.0552295200
-0.6062992126 -0.5056528734 0.0561538182
-0.5905511811 -0.5005615290 0.0559612705
-0.5748031496 -0.4812938872 0.0561561829
-0.5590551181 -0.4401895059 0.0552339062
-0.5433070866 -0.3682433816 0.0531955743
-0.5275590551 -0.2597521577 0.0523802342
-0.5118110236 -0.1195282509 0.0532419307
-0.4960629921 0.0396718251 0.0549807168
-0.4803149606 0.1980856850 0.0549742388
-0.4645669291 0.3335079899 0.0532454472
-0.4488188976 0.4303551731 0.0524338495
-0.4330708661 0.4881347198 0.0532464045
-0.4173228346 0.5143943373 0.0549761167
-0.4015748031 0.5198448887 0.0549835261
-0.3858267717 0.5143904621 0.0532458213
-0.3700787402 0.5049036084 0.0523854106
-0.3543307087 0.4954801528 0.0532021989
-0.3385826772 0.4881078707 0.0552420405
-0.3228346457 0.4836622516 0.0561658613
-0.3070866142 0.4817692663 0.0559724715
-0.2913385827 0.4815065075 0.0561663896
-0.2755905512 0.4825714849 0.0552433692
-0.2598425197 0.4842949816 0.0532057099
-0.2440944882 0.4856320868 0.0523948752
-0.2283464567 0.4862978457 0.0532672617
-0.2125984252 0.4863837331 0.0550205062
-0.1968503937 0.4865276895 0.0550206193
-0.1811023622 0.4867868412 0.0532676162
-0.1653543307 0.4866145231 0.0523954936
-0.1496062992 0.4859159993 0.0532066155
-0.1338582677 0.4848536640 0.0552445769
-0.1181102362 0.4841422822 0.0561679174
-0.1023622047 0.4839936579 0.0559743205
-0.0866141732 0.4841305470 0.0561680321
-0.0708661417 0.4848252047 0.0552448030
-0.0551181102 0.4858645290 0.0532069564
-0.0393700787 0.4865378812 0.0523959528
-0.0236220472 0.4867028890 0.0532681912
-0.0078740157 0.4864849797 0.0550213054
0.0078740157 0.4864819369 0.0550213054
0.0236220472 0.4866918857 0.0532681912
0.0393700787 0.4865201211 0.0523959528
0.0551181102 0.4858385242 0.0532069564
0.0708661417 0.4847943502 0.0552448030
0.0866141732 0.4840979939 0.0561680321
0.1023622047 0.4839687721 0.0559743205
0.1181102362 0.4841328784 0.0561679174
0.1338582677 0.4848738901 0.0552445769
0.1496062992 0.4859750102 0.0532066155
0.1653543307 0.4867165946 0.0523954936
0.1811023622 0.4869116425 0.0532676162
0.1968503937 0.4866258812 0.0550206193
0.2125984252 0.4863533801 0.0550205062
0.2283464567 0.4859841793 0.0532672617
0.2440944882 0.4848350033 0.0523948752
0.2598425197 0.4828524698 0.0532057099
0.2755905512 0.4804582275 0.0552433692
0.2913385827 0.4790345281 0.0561663896
0.3070866142 0.4797026283 0.0559724715
0.3228346457 0.4833488444 0.0561658613
0.3385826772 0.4915469686 0.0552420405
0.3543307087 0.5052787492 0.0532021989
0.3700787402 0.5235243951 0.0523854106
0.3858267717 0.5424917066 0.0532458213
0.4015748031 0.5538940447 0.0549835261
0.4173228346 0.5434207870 0.0549761167
0.4330708661 0.4912729475 0.0532464045
0.4488188976 0.3765894849 0.0524338495
0.4645669291 0.1841990346 0.0532454472
0.4803149606 -0.0854127843 0.0549742388
0.4960629921 -0.4023845920 0.0549807168
0.5118110236 -0.7231983794 0.0532419307
0.5275590551 -1.0086506825 0.0523802342
0.5433070866 -1.2336810460 0.0531955743
0.5590551181 -1.3884261688 0.0552339062
0.5748031496 -1.4825162097 0.0561561829
0.5905511811 -1.5297321870 0.0559612705
0.6062992126 -1.5373707686 0.0561538182
0.6220472441 -1.5062592927 0.0552295200
0.6377952756 -1.4290945255 0.0531904209
0.6535433071 -1.2956132169 0.0523779279
0.6692913386 -1.1018978209 0.0532484043
0.6850393701 -0.8573126788 0.0549994486
0.7007874016 -0.5948117979 0.0549967887
0.7165354331 -0.3560296071 0.0532399224
0.7322834646 -0.1717813488 0.0523626108
0.7480314961 -0.0496921928 0.0531673578
0.7637795276 0.0170279828 0.0551982135
0.7795275591 0.0432790609 0.0561136365
0.7952755906 0.0454647511 0.0559107180
0.8110236220 0.0363566165 0.0560921043
0.8267716535 0.0236497590 0.0551497691
0.8425196850 0.0117274952 0.0530819345
0.8582677165 0.0030310765 0.0522381317
0.8740157480 -0.0020959626 0.0531006023
0.8897637795 -0.0042719545 0.0548818658
0.9055118110 -0.0044584337 0.0548710815
0.9212598425 -0.0036040807 0.0527539251
0.9370078740 -0.0024646760 0.0505499354
0.9527559055 -0.0014374542 0.0488837303
0.9685039370 -0.0006948942 0.0494052577
0.9842519685 -0.0002344009 0.0547366024
1.0000000000 -0.0000140734 0.0658773411


==> plot_paper/ex1/data/1dobs.txt <==
     x 	 	 Uobs 	 	 yobs
-1.0000000000   -0.4670528469   -0.5079195460
-0.9527559055   -0.4667819519   -0.4945603781
-0.9212598425   -0.4663649425   -0.5076994188
-0.8740157480   -0.4653391402   -0.5301868628
-0.8425196850   -0.4643220901   -0.4741910296
-0.7952755906   -0.4621186830   -0.5103353612
-0.7480314961   -0.4588096194   -0.4844745655
-0.7165354331   -0.4556077132   -0.3242184678
-0.6692913386   -0.4481920982   -0.4855168881
-0.6377952756   -0.4402169605   -0.3899622691
-0.5905511811   -0.4175776430   -0.4304196044
-0.5433070866   -0.3456402868   -0.3218156435
-0.5118110236   -0.1240739264   -0.1573344320
-0.4645669291   0.3446167011   0.3264834221
-0.4330708661   0.4021536370   0.3296360781
-0.3858267717   0.4336798084   0.4212004649
-0.3543307087   0.4436344533   0.4851231119
-0.3070866142   0.4523934136   0.5084407749
-0.2598425197   0.4576034081   0.5075990726
-0.2283464567   0.4599175437   0.5157522655
-0.1811023622   0.4623051829   0.5161193669
-0.1496062992   0.4633939425   0.4600825133
-0.1023622047   0.4644531881   0.4710295362
-0.0551181102   0.4649338883   0.4733385586
-0.0236220472   0.4649781932   0.4677864677
0.0236220472   0.4646307270   0.4769095623
0.0551181102   0.4641110346   0.5117859513
0.1023622047   0.4628433968   0.4806103866
0.1496062992   0.4608003878   0.4714050664
0.1811023622   0.4588875580   0.4419990233
0.2283464567   0.4548483534   0.4371678742
0.2598425197   0.4509732512   0.4373278611
0.3070866142   0.4421715704   0.5086230305
0.3543307087   0.4269830461   0.4868518773
0.3858267717   0.4091950873   0.4250802523
0.4330708661   0.3505830568   0.4879333031
0.4645669291   0.2396497074   0.2581006884
0.5118110236   -0.6885836887   -0.6217171195
0.5433070866   -1.1221303594   -1.1680291843
0.5905511811   -1.2400189972   -1.2880946434
0.6377952756   -1.2180053964   -1.2624883055
0.6692913386   -1.0786808767   -1.0255932436
0.7165354331   -0.2598451236   -0.2776431395
0.7480314961   -0.1111265096   -0.1494543600
0.7952755906   -0.0509171752   -0.0294126072
0.8425196850   -0.0301357588   -0.0226531095
0.8740157480   -0.0233250981   -0.0356250837
0.9212598425   -0.0177240728   -0.0909065141
0.9527559055   -0.0157519156   -0.0545311743
1.0000000000   -0.0145545750   -0.0275266933


==> plot_paper/ex1/data/1dtruth.txt <==
     x 		 U 	 	 blur
-1.0000000000 -0.5000000000 -0.4670528469
-0.9842519685 -0.5000000000 -0.4670075183
-0.9685039370 -0.5000000000 -0.4669201501
-0.9527559055 -0.5000000000 -0.4667819519
-0.9370078740 -0.5000000000 -0.4666029142
-0.9212598425 -0.5000000000 -0.4663649425
-0.9055118110 -0.5000000000 -0.4660851067
-0.8897637795 -0.5000000000 -0.4657349043
-0.8740157480 -0.5000000000 -0.4653391402
-0.8582677165 -0.5000000000 -0.4648570313
-0.8425196850 -0.5000000000 -0.4643220901
-0.8267716535 -0.5000000000 -0.4636782753
-0.8110236220 -0.5000000000 -0.4629691390
-0.7952755906 -0.5000000000 -0.4621186830
-0.7795275591 -0.5000000000 -0.4611822094
-0.7637795276 -0.5000000000 -0.4600561768
-0.7480314961 -0.5000000000 -0.4588096194
-0.7322834646 -0.5000000000 -0.4572986431
-0.7165354331 -0.5000000000 -0.4556077132
-0.7007874016 -0.5000000000 -0.4535294677
-0.6850393701 -0.5000000000 -0.4511631175
-0.6692913386 -0.5000000000 -0.4481920982
-0.6535433071 -0.5000000000 -0.4447195516
-0.6377952756 -0.5000000000 -0.4402169605
-0.6220472441 -0.5000000000 -0.4347395287
-0.6062992126 -0.5000000000 -0.4272704922
-0.5905511811 -0.5000000000 -0.4175776430
-0.5748031496 -0.5000000000 -0.4031871145
-0.5590551181 -0.5000000000 -0.3822274142
-0.5433070866 -0.5000000000 -0.3456402868
-0.5275590551 -0.5000000000 -0.2785521388
-0.5118110236 -0.5000000000 -0.1240739264
-0.4960629921 0.5000000000 0.1230545276
-0.4803149606 0.5000000000 0.2775313065
-0.4645669291 0.5000000000 0.3446167011
-0.4488188976 0.5000000000 0.3811994989
-0.4330708661 0.5000000000 0.4021536370
-0.4173228346 0.5000000000 0.4165368526
-0.4015748031 0.5000000000 0.4262212178
-0.3858267717 0.5000000000 0.4336798084
-0.3700787402 0.5000000000 0.4391456593
-0.3543307087 0.5000000000 0.4436344533
-0.3385826772 0.5000000000 0.4470920773
-0.3228346457 0.5000000000 0.4500456526
-0.3070866142 0.5000000000 0.4523934136
-0.2913385827 0.5000000000 0.4544501820
-0.2755905512 0.5000000000 0.4561184366
-0.2598425197 0.5000000000 0.4576034081
-0.2440944882 0.5000000000 0.4588226703
-0.2283464567 0.5000000000 0.4599175437
-0.2125984252 0.5000000000 0.4608214280
-0.1968503937 0.5000000000 0.4616347802
-0.1811023622 0.5000000000 0.4623051829
-0.1653543307 0.5000000000 0.4629049523
-0.1496062992 0.5000000000 0.4633939425
-0.1338582677 0.5000000000 0.4638238037
-0.1181102362 0.5000000000 0.4641650386
-0.1023622047 0.5000000000 0.4644531881
-0.0866141732 0.5000000000 0.4646681806
-0.0708661417 0.5000000000 0.4648322411
-0.0551181102 0.5000000000 0.4649338883
-0.0393700787 0.5000000000 0.4649836638
-0.0236220472 0.5000000000 0.4649781932
-0.0078740157 0.5000000000 0.4649171209
0.0078740157 0.5000000000 0.4648050211
0.0236220472 0.5000000000 0.4646307270
0.0393700787 0.5000000000 0.4644069181
0.0551181102 0.5000000000 0.4641110346
0.0708661417 0.5000000000 0.4637643423
0.0866141732 0.5000000000 0.4633315657
0.1023622047 0.5000000000 0.4628433968
0.1181102362 0.5000000000 0.4622495882
0.1338582677 0.5000000000 0.4615915100
0.1496062992 0.5000000000 0.4608003878
0.1653543307 0.5000000000 0.4599300086
0.1811023622 0.5000000000 0.4588875580
0.1968503937 0.5000000000 0.4577415409
0.2125984252 0.5000000000 0.4563664390
0.2283464567 0.5000000000 0.4548483534
0.2440944882 0.5000000000 0.4530149883
0.2598425197 0.5000000000 0.4509732512
0.2755905512 0.5000000000 0.4484800332
0.2913385827 0.5000000000 0.4456654354
0.3070866142 0.5000000000 0.4421715704
0.3228346457 0.5000000000 0.4381490302
0.3385826772 0.5000000000 0.4330369464
0.3543307087 0.5000000000 0.4269830461
0.3700787402 0.5000000000 0.4190227853
0.3858267717 0.5000000000 0.4091950873
0.4015748031 0.5000000000 0.3955864431
0.4173228346 0.5000000000 0.3776453096
0.4330708661 0.5000000000 0.3505830568
0.4488188976 0.5000000000 0.3105508538
0.4645669291 0.5000000000 0.2396497074
0.4803149606 0.5000000000 0.1080052552
0.4960629921 0.5000000000 -0.1978499257
0.5118110236 -1.5000000000 -0.6885836887
0.5275590551 -1.5000000000 -0.9931197770
0.5433070866 -1.5000000000 -1.1221303594
0.5590551181 -1.5000000000 -1.1886047413
0.5748031496 -1.5000000000 -1.2223686183
0.5905511811 -1.5000000000 -1.2400189972
0.6062992126 -1.5000000000 -1.2449447773
0.6220472441 -1.5000000000 -1.2383903046
0.6377952756 -1.5000000000 -1.2180053964
0.6535433071 -1.5000000000 -1.1722455508
0.6692913386 -1.5000000000 -1.0786808767
0.6850393701 -1.5000000000 -0.8530463650
0.7007874016 0.0000000000 -0.4872344487
0.7165354331 0.0000000000 -0.2598451236
0.7322834646 0.0000000000 -0.1627763450
0.7480314961 0.0000000000 -0.1111265096
0.7637795276 0.0000000000 -0.0824001166
0.7795275591 0.0000000000 -0.0633185746
0.7952755906 0.0000000000 -0.0509171752
0.8110236220 0.0000000000 -0.0417176529
0.8267716535 0.0000000000 -0.0352379615
0.8425196850 0.0000000000 -0.0301357588
0.8582677165 0.0000000000 -0.0263792431
0.8740157480 0.0000000000 -0.0233250981
0.8897637795 0.0000000000 -0.0210283169
0.9055118110 0.0000000000 -0.0191412159
0.9212598425 0.0000000000 -0.0177240728
0.9370078740 0.0000000000 -0.0165789506
0.9527559055 0.0000000000 -0.0157519156
0.9685039370 0.0000000000 -0.0151331639
0.9842519685 0.0000000000 -0.0147505162
1.0000000000 0.0000000000 -0.0145545750


==> plot_paper/ex1/opt/Cau/recons.csv <==
x	recon1	recon2	recon3	recon4	recon5	recon6	recon7	recon8	recon9	recon10
-1.0	-0.5490055196578109	-0.5477928033046384	-0.5498803039661508	-0.5504688867650405	-0.5512326328791164	-0.5469004109186648	-0.548386047205798	-0.5477920189658494	-0.5487096935943767	-0.5484634895107275
-0.984251968503937	-0.5468362903224978	-0.545869614994956	-0.5472881888814821	-0.548020835162063	-0.5485147424133058	-0.54500922740376	-0.5463173544817961	-0.5455993675011286	-0.5466022353726181	-0.5463246271959441
-0.9685039370078741	-0.5445906340311855	-0.5438582415215698	-0.5446540019166747	-0.5455095271932194	-0.5457547674945193	-0.5430344342557426	-0.5441689719840535	-0.5433427322858577	-0.5444150658577286	-0.5441107340539076
-0.952755905511811	-0.5422682440285886	-0.5417573536239441	-0.5419789089773619	-0.5429356699427427	-0.5429541324184496	-0.5409747440171134	-0.5419402243181112	-0.541022281969484	-0.5421476457783929	-0.5418214814223069
-0.937007874015748	-0.5398690575896506	-0.5395658766570149	-0.5392642172295045	-0.5403001929460192	-0.5401144146766234	-0.5388291022409655	-0.5396306806617369	-0.5386383809495763	-0.5397996865882009	-0.5394567755840067
-0.9212598425196851	-0.5373932774349456	-0.5372830212734336	-0.5365113803363551	-0.5376042607748154	-0.5372373494859667	-0.5365967163344731	-0.5372401792431376	-0.5361916027419444	-0.5373711741719558	-0.5370167786528429
-0.905511811023622	-0.5348413932756181	-0.5349083149776919	-0.5337220035287034	-0.5348492852906697	-0.5343248340192482	-0.5342770853382784	-0.5347688522040618	-0.5336827432356395	-0.5348623928091429	-0.53450192964236
-0.889763779527559	-0.5322142032874921	-0.5324416342922	-0.5308978484758413	-0.5320369374430882	-0.5313789312996108	-0.5318700304118602	-0.5322171506281687	-0.5311128337200673	-0.5322739491756387	-0.5319129655302879
-0.8740157480314961	-0.529512835291583	-0.5298832372314994	-0.5280408379239632	-0.5291691584826055	-0.5284018737225865	-0.5293757257528943	-0.5295858694858429	-0.5284831535637671	-0.5296067961381696	-0.5292509421096299
-0.8582677165354331	-0.5267387673969242	-0.5272337957365099	-0.5251530600682471	-0.5262481704532666	-0.5253960661696364	-0.5267947296356211	-0.5268761722180961	-0.525795242417702	-0.526862256070308	-0.5265172543960783
-0.8425196850393701	-0.5238938478418795	-0.5244944276772391	-0.5222367726246291	-0.5232764858249616	-0.5223640886782123	-0.5241280152103527	-0.5240896146550941	-0.5230509118104529	-0.5240420433948451	-0.5237136563416668
-0.8267716535433071	-0.5209803137526395	-0.5216667279906947	-0.5192944065672812	-0.520256916123464	-0.5193086986346449	-0.5213770006644737	-0.5212281679399411	-0.5202522559985203	-0.5211482860357087	-0.5208422795866425
-0.8110236220472441	-0.5180008085228941	-0.5187527984821944	-0.5163285694980607	-0.5171925794150858	-0.5162328324578762	-0.5185435783056322	-0.5182942401064483	-0.5174016619323318	-0.5181835454440945	-0.5179056509660463
-0.7952755905511811	-0.5149583975066709	-0.5157552757835393	-0.5133420486145259	-0.5140869065035338	-0.5131396067438777	-0.5156301420907223	-0.5152906959408803	-0.5145018181970521	-0.5151508348483113	-0.5149067084744947
-0.7795275590551181	-0.5118565817056225	-0.5126773569298976	-0.5103378132431198	-0.5109436456980838	-0.5100323188424096	-0.5126396130880031	-0.5122208747410546	-0.5115557227855737	-0.5120536353642363	-0.5118488153809655
-0.7637795275590551	-0.5086993091155201	-0.509522821982382	-0.5073190169019874	-0.5077668660114153	-0.5069144468378354	-0.5095754623155697	-0.5090886055652556	-0.5085666895535441	-0.5088959095877771	-0.5087357721691541
-0.7480314960629921	-0.5054909833491308	-0.5062960530603773	-0.5042889988468393	-0.5045609586304377	-0.5037896488984818	-0.5064417303144733	-0.5058982195143051	-0.505538353173215	-0.5056821122521536	-0.5055718259363523
-0.7322834645669292	-0.502236468984562	-0.50300204896696	-0.5012512850057415	-0.5013306364295923	-0.500661761921419	-0.5032430425750952	-0.502654558427422	-0.5024746722727658	-0.5024171973974623	-0.50236167673671
-0.7165354330708662	-0.49894109248384894	-0.4996464339756341	-0.4982095880153832	-0.498080930994336	-0.4975347992383478	-0.4999846191463785	-0.4993629787930967	-0.4993799299611164	-0.4991066210029907	-0.49911047982310236
-0.7007874015748031	-0.49561063535738326	-0.4962354571681341	-0.49516780528797133	-0.4948171854455422	-0.4944129464811749	-0.4966722740433321	-0.49602934759104	-0.4962587291387365	-0.4957563362101758	-0.49582384081131003
-0.6850393700787402	-0.4922513084294103	-0.4927759708913947	-0.49213001085194186	-0.49154503679342715	-0.4913005519503704	-0.49331239056210124	-0.4926600192243302	-0.49311597331375995	-0.49237277155914955	-0.4925077937375384
-0.6692913385826772	-0.4888696676028284	-0.48927534847711307	-0.4891004236621315	-0.48827036375955024	-0.4882020963790741	-0.4899118248594621	-0.489261755028472	-0.4899567986056519	-0.48896275777140125	-0.4891687259649214
-0.6535433070866141	-0.48547232683920993	-0.4857411967348588	-0.4860832812674571	-0.48499910599452556	-0.4851220790559372	-0.4864775687366684	-0.4858414442966819	-0.4867863278063867	-0.48553327514814043	-0.4858131168651164
-0.6377952755905512	-0.48206493483222856	-0.4821803286719806	-0.4830823243916073	-0.4817365825141014	-0.48206455521699787	-0.483015560375747	-0.48240510123649577	-0.48360875470974696	-0.48209053861784573	-0.482446591368799
-0.6220472440944882	-0.4786484204209831	-0.47859499084210205	-0.48009866576644095	-0.4784848230078147	-0.4790312024805332	-0.47952640335523605	-0.47895415480993697	-0.48042386722899233	-0.47863657438713486	-0.4790703965642997
-0.6062992125984252	-0.4752049791313411	-0.4749687362424189	-0.4771219068338384	-0.47523192934364095	-0.4760131385386866	-0.4759897005433013	-0.47547147306022736	-0.47721367454211155	-0.47515616092285673	-0.4756680614063227
-0.5905511811023623	-0.4716451957378748	-0.47121282484679083	-0.474092909713935	-0.4719092370275305	-0.4729560576497924	-0.4723060431598221	-0.4718680853561655	-0.47389051448521824	-0.47156640086486734	-0.4721543338802384
-0.5748031496062992	-0.46760717294758986	-0.4669611813891079	-0.4707472730270817	-0.46821779867619073	-0.46961108888251546	-0.46808056602904186	-0.46777857197339523	-0.4700945804211418	-0.4675205307182408	-0.46817840310825176
-0.5590551181102362	-0.4616927487285319	-0.4607851047032168	-0.4659577601935624	-0.46292530768830303	-0.4648969780995962	-0.46181455968180335	-0.4617747911159409	-0.46440437041785776	-0.4616439957783767	-0.4623649426805019
-0.5433070866141733	-0.44860612236455466	-0.4472402224698516	-0.45501165715738323	-0.45106198699524236	-0.454211142922632	-0.44793692727201895	-0.44839995133414634	-0.4513163235262422	-0.4486121435834963	-0.4494320173798427
-0.5275590551181102	-0.40918934439408106	-0.40671134880168475	-0.4191096569970761	-0.4135819563543268	-0.4188822157307731	-0.4067596745717373	-0.40793630759940946	-0.4106847417409822	-0.4089007673865742	-0.4100529265547868
-0.5118110236220472	-0.28584579104282415	-0.28220083047239064	-0.2964900802654376	-0.29095658106347594	-0.29688614399298136	-0.2812466890350368	-0.2829307925700888	-0.28330064444323216	-0.28465855058693273	-0.28595328414546495
-0.49606299212598426	-0.004492681781728216	-0.006545387840312076	-0.0019210194467347245	-0.005794668741941964	-0.0026257816652717355	-0.003236997438073122	-0.005736880215076909	-0.0008048664481509679	-0.006117089195440794	-0.0034297960071922773
-0.4803149606299213	0.29849999778250524	0.2924823354015916	0.31337394260215756	0.30347015062332267	0.31333619660963885	0.2944123638228085	0.2940562394522019	0.2992644437662083	0.29574152683186444	0.29970247570045366
-0.46456692913385833	0.4456996828867914	0.44371323402240187	0.4570428907501132	0.45204634300730356	0.45755165694582073	0.44223639993802855	0.44478877769090636	0.4463495648770824	0.44624677908208354	0.44646335485908123
-0.44881889763779526	0.49398254207217074	0.4942349052654405	0.4997636987393662	0.4985056834690317	0.5000467943642574	0.4919864068412603	0.49482320745210484	0.49417362650776775	0.495579851987443	0.49418602848014126
-0.4330708661417323	0.5093170757490713	0.5101354353821309	0.5120122780360431	0.512269314276958	0.512075498479774	0.508118579977553	0.5104360460093857	0.5089008903448898	0.5108157755752909	0.5091997146634939
-0.4173228346456693	0.5153895711731604	0.5162794444338794	0.5165395409600725	0.5173783761346646	0.5165021393202764	0.5145931763834135	0.5163927834813614	0.5145196366327208	0.516616842588974	0.5151364555503585
-0.40157480314960625	0.5188843574887565	0.5197306208722036	0.519129840820152	0.5202305498306575	0.5190491771108258	0.5183303112525351	0.5196998757301311	0.5176902421334574	0.5198589395116103	0.5185797253283685
-0.3858267716535433	0.5215785269437512	0.5223560846517886	0.5211722501940316	0.5224213124089634	0.5210662940981916	0.521204998710893	0.5222032330264392	0.5201403811629703	0.5223289574819121	0.521254837936358
-0.3700787401574803	0.5239348279607517	0.5246378812055019	0.522993446915426	0.524340027543878	0.5228651161020372	0.5237143479020531	0.5243781284519904	0.5223081146349584	0.5244807292842395	0.5236043849474178
-0.35433070866141736	0.5260694860912912	0.5266960180695327	0.5246669069163661	0.5260781592143458	0.5245143793293512	0.5259855651681249	0.5263427754980833	0.5243004222078577	0.5264253838607016	0.5257376414891493
-0.3385826771653544	0.5280075335782686	0.5285561074930317	0.5262058158529058	0.5276537353284919	0.5260260547387007	0.5280467577620039	0.5281225752372712	0.5261393787194025	0.5281861417136006	0.527677431392357
-0.3228346456692913	0.5297501449506804	0.5302193331295032	0.5276089962940714	0.5290667669628154	0.5273988639138064	0.5298996642009478	0.5297189259376474	0.5278252698570985	0.5297638092169208	0.5294242979011089
-0.30708661417322836	0.53129252295947	0.5316808892525215	0.5288718888062932	0.5303130155532494	0.5286285012336307	0.5315393444984708	0.5311272728398881	0.5293528694515043	0.5311537395841178	0.5309733066868776
-0.2913385826771654	0.5326287186160498	0.5329349162786847	0.5299892067751601	0.5313874599732473	0.5297100643479176	0.5329595918648189	0.5323419119993544	0.5307156897993771	0.5323502911465391	0.5323185111681203
-0.2755905511811023	0.5337529732701842	0.5339758650254602	0.5309556013287924	0.532285201803806	0.53063865497589	0.5341544662856463	0.5333573094381894	0.5319071248580852	0.5333480389223793	0.5334541803456104
-0.25984251968503935	0.5346601275573886	0.5347989061703914	0.5317658511197065	0.5330017306064865	0.5314095503831708	0.5351187635989098	0.5341684952040897	0.5329207865074457	0.5341421356404693	0.5343751705093125
-0.2440944881889764	0.5353457793685217	0.5354000821669691	0.5324149415066313	0.5335330306843604	0.5320182768292384	0.535848189833562	0.5347712107166039	0.533750632462512	0.5347284491538216	0.5350770702570448
-0.22834645669291342	0.5358063763044989	0.5357763904947418	0.5328981220415111	0.5338756516626555	0.532460664503785	0.536339454738465	0.5351619919683773	0.534391043810474	0.5351036428231153	0.5355562876539905
-0.21259842519685046	0.5360392943828193	0.5359258509534293	0.5332109648326735	0.534026774984223	0.5327329039062438	0.5365903456104258	0.5353382391356959	0.5348368951285155	0.5352652444609387	0.53581012611436
-0.19685039370078738	0.5360429184427438	0.5358475728350188	0.5333494304017714	0.5339842856178311	0.5328316095472516	0.5365998000429651	0.5352982876588203	0.5350836299204886	0.5352117173307652	0.5358368628513748
-0.18110236220472442	0.5358167297842188	0.5355418277581633	0.533309943918916	0.5337468525602443	0.5327538936309903	0.5363679843085107	0.5350414862728777	0.5351273462042208	0.5349425381585363	0.5356358349490372
-0.16535433070866146	0.5353614039125434	0.5350101312495881	0.5330894839697963	0.5333140203761144	0.5324974517862743	0.5358963807662956	0.534568284942831	0.5349648951220264	0.5344582849085442	0.5352075357999615
-0.14960629921259838	0.5346789206118958	0.5342553355009254	0.532685686039947	0.532686313827503	0.5320606629842097	0.5351878868114699	0.5338803350779846	0.5345939951021506	0.5337607365961902	0.5345537241228598
-0.13385826771653542	0.5337726884851584	0.5332817356471664	0.5320969631469344	0.5318653577629301	0.5314427060381574	0.5342469277036853	0.5329806043709158	0.5340133642071013	0.532852987410565	0.5336775477344943
-0.11811023622047245	0.5326476861640055	0.532095191989075	0.5313226463764493	0.5308540146445335	0.5306436954130542	0.5330795856299195	0.5318735087295527	0.5332228735488915	0.5317395775536486	0.5325836843441087
-0.10236220472440949	0.5313106224889114	0.5307032706929606	0.5303631484492481	0.5296565423294042	0.5296648394475605	0.5316937474130842	0.530565063933479	0.5322237249400065	0.5304266433693455	0.5312785017566152
-0.08661417322834652	0.5297701180399802	0.5291154056042832	0.5292201538523479	0.5282787749649142	0.5285086245048527	0.5300992733217383	0.5290630598060949	0.5310186562505567	0.5289220894988369	0.529770239975535
-0.07086614173228345	0.5280369104421228	0.5273430838839207	0.5278968395026735	0.5267283300925975	0.5271790290091097	0.5283081894398476	0.5273772598310267	0.5296121782378763	0.5272357859386869	0.5280692177655428
-0.055118110236220486	0.5261240858498772	0.5254000581964356	0.5263981303653041	0.5250148452634705	0.5256817717842296	0.526334905996193	0.5255196292333554	0.5280108468850099	0.5253797929744681	0.5261880662454486
-0.03937007874015752	0.5240473389112981	0.5233025881226484	0.5247309949062121	0.5231502476257516	0.5240245995721774	0.5241964639036187	0.5235045945672747	0.5262235755028623	0.5233686169899552	0.5241419920087126
-0.023622047244094446	0.5218252632824187	0.5210697133000416	0.5229047856977205	0.521149060020985	0.5222176190437539	0.5219128114847793	0.5213493377671745	0.5242619909807239	0.5212195000756524	0.5219490720750609
-0.007874015748031482	0.5194796743693155	0.5187235604691832	0.5209316308786254	0.5190287470713584	0.5202736789846182	0.5195071129188963	0.519074127381806	0.5221408385611322	0.5189527461348896	0.5196305826177818
0.007874015748031482	0.5170359653568078	0.5162896860635448	0.5188268824491017	0.5168101044985579	0.5182088085856269	0.5170060892764842	0.516702689259594	0.5198784392988978	0.5165920857500977	0.5172113628278883
0.023622047244094446	0.5145234966688367	0.5137974551483269	0.5166096274803543	0.5145176944015175	0.5160427178058207	0.5144403920442633	0.5142626182070135	0.5174972038485628	0.514165081347129	0.5147202143932873
0.03937007874015741	0.5119760177052887	0.5112804562951138	0.5143032681386769	0.5121803283300812	0.5137993654926373	0.5118450076907471	0.5117858309980369	0.515024205287971	0.5117035730800733	0.5121903357937462
0.055118110236220375	0.5094321179017074	0.5087769502540082	0.5119361758226421	0.5098315985858058	0.5115076001779579	0.5092596899742985	0.5093090594407993	0.5124918121697574	0.5092441642245211	0.5096597888233155
0.07086614173228334	0.5069357017269916	0.5063303479070644	0.5095424234989896	0.507510456083907	0.5092018770055302	0.5067294142172172	0.5068743798462079	0.5099383806954899	0.5068287425542222	0.5071719923078105
0.08661417322834652	0.5045364790093392	0.503989709781797	0.5071625982394622	0.5052618301019423	0.5069230518003974	0.504304844505395	0.5045297719956072	0.5074090015760997	0.5045050309906975	0.5047762347148635
0.10236220472440949	0.5022904577773883	0.5018102551684215	0.5048446926638603	0.503137281052048	0.5047192494929462	0.5020428005448947	0.5023296963380658	0.504956292468896	0.5023271565278895	0.5025281930591199
0.11811023622047245	0.500260421416106	0.49985386339327353	0.5026450690319383	0.5011956717245826	0.5026467984853071	0.5000067055188016	0.5003356723956891	0.5026412205018191	0.5003562207813731	0.5004904399621659
0.13385826771653542	0.4985163651494726	0.49818954281526456	0.5006294825114812	0.499503834894241	0.5007712145059611	0.49826698953845744	0.49861683392639605	0.5005339308986381	0.4986608482069441	0.4987329136985098
0.14960629921259838	0.4971358584681893	0.49689383440442925	0.4988741399312227	0.4981372053551528	0.4991682063264842	0.4969014149874664	0.49725042699265987	0.4987145466701079	0.49731767878613625	0.4973333173138876
0.16535433070866135	0.4962042899579633	0.4960511061514877	0.497466756162145	0.4971803719569696	0.49792466058606466	0.49599528008101645	0.4963222054490836	0.49727389032533564	0.4964117605288126	0.4963774022502201
0.1811023622047243	0.49581493898882534	0.49575368197174724	0.49650755100051996	0.49672748970192404	0.49713954298174245	0.49564144528202303	0.4959266643222041	0.496314061281005	0.4960367833317094	0.49595907926045013
0.1968503937007875	0.4960688050139682	0.4961017343237644	0.4961101036647366	0.49688247322991935	0.4969246273369518	0.4959401139943451	0.49616703512608784	0.4959487820368256	0.49629507957594	0.4961802848371086
0.21259842519685046	0.49707411020129993	0.4972028538824528	0.49640194815418376	0.4977588711341457	0.4974049318068156	0.49699828465474993	0.49715494865442367	0.4963034026029877	0.49729729866964156	0.49715051529964294
0.22834645669291342	0.4989453755978476	0.49917119312368174	0.49752474891624066	0.4994792960103173	0.498718702322239	0.49892877685113135	0.4990096509677758	0.49751442714177296	0.49916164330815127	0.49898592390805474
0.2440944881889764	0.5018019563212228	0.502126064902238	0.49963384038065456	0.5021742589896085	0.5010167375159725	0.5018487207835426	0.501856638421382	0.4997284012895291	0.5020125358248546	0.5018078602452057
0.25984251968503935	0.5057659090884007	0.506189863626056	0.5028968430313528	0.5059802311977368	0.5044607976702863	0.5058773890081809	0.5058255592499852	0.503099976190995	0.5059785653054719	0.5057407174154519
0.2755905511811023	0.5109590570654129	0.5114851663542025	0.5074909774067631	0.5110367290401083	0.509220783457345	0.5111332433057001	0.5110472133471873	0.5077889495300358	0.5111895512413511	0.5109089427731408
0.2913385826771653	0.5174991108413706	0.5181308611430059	0.5135985725480365	0.517482192397708	0.5154703057240865	0.5177300659351584	0.5176494652421455	0.513956076510683	0.5177725447561299	0.5174330602408999
0.30708661417322825	0.525494687278452	0.5262371240585263	0.5214000703383718	0.5254483772664924	0.5233801778365762	0.5257720303739549	0.5257518503281687	0.5217574358768796	0.5258465578055285	0.5254245334828073
0.3228346456692912	0.535038990848749	0.5358989673591403	0.5310634580436989	0.5350528543299005	0.5331091803681353	0.535347492737445	0.5354585392066529	0.5313370793608854	0.5355157062516333	0.5349792186728553
0.3385826771653544	0.5462016230841475	0.5471877281548774	0.5427282253084819	0.5463887927191928	0.5447909547712735	0.5465209904597204	0.5468489338866356	0.5428174073067616	0.5468600887973155	0.5461688473039724
0.35433070866141736	0.5590169486513747	0.5601386949870154	0.5564798171347232	0.559509897526322	0.5585143927043612	0.5593219066524016	0.5599638984831309	0.5562855852360884	0.5599225215888419	0.5590289155351463
0.3700787401574803	0.5734640052376183	0.5747292966992419	0.5723048272384642	0.5744042454298504	0.5742902725026822	0.573724842560562	0.5747815901921308	0.5717703029480314	0.5746853814779554	0.573537842336763
0.3858267716535433	0.5894215826708148	0.5908301208346576	0.5900012548201182	0.5909377352833035	0.5919824390262406	0.5896054579804035	0.5911640172572351	0.589189479700632	0.5910193667908502	0.5895707152525322
0.40157480314960625	0.6065440377496683	0.6080711905730685	0.6089729277425844	0.608706044382445	0.6111358314793828	0.6066177299028234	0.6087139527168227	0.6082034022378511	0.6085452758557613	0.6067724876643296
0.4173228346456692	0.6238732987811436	0.6254325384085286	0.6277062457659643	0.6265968583655481	0.6304845256604313	0.6238092404687632	0.6263448976031356	0.6277531110636905	0.626213864974875	0.6241647608845212
0.4330708661417322	0.6385506981994393	0.6399140671241658	0.6423409179673107	0.6414071340575705	0.646432640188022	0.6383415896626956	0.6409077632842038	0.6445479866971184	0.6409468302094781	0.6388487822372355
0.44881889763779537	0.6414282587530628	0.6420973673220667	0.6425846287715921	0.6433392878401856	0.6482028937671879	0.641124870147561	0.6426838222154978	0.648086435514791	0.6431183618546372	0.6416120191439173
0.46456692913385833	0.6022943261158574	0.6014815673193977	0.5996996706433942	0.6014302340669995	0.6025622841650331	0.6020950491472624	0.600737901981355	0.6048240594463118	0.6017066474014109	0.6022063331874995
0.4803149606299213	0.4260162657630891	0.4235635461546512	0.431854001845315	0.4216186118721368	0.41249656854795275	0.4263393292426241	0.42080440312624945	0.4155867448882947	0.4214519541431824	0.42572275528969555
0.49606299212598426	-0.09837332703928524	-0.0996573889146502	-0.05872729864884053	-0.10081803194038846	-0.11546617037777071	-0.09780437467423847	-0.101385737265405	-0.11602341809519313	-0.10282802645610159	-0.09853938691413586
0.5118110236220472	-0.9205005853881418	-0.9196541833237898	-0.9217795244146555	-0.918394373297923	-0.9104329704674946	-0.9208889991324558	-0.9167273257812425	-0.913324983097274	-0.9168062673791113	-0.9206877166462752
0.5275590551181102	-1.4162180881907442	-1.415264570836385	-1.4477987367420428	-1.4142880896729029	-1.4058482539552346	-1.4162726805068016	-1.4133990759954773	-1.4080504158829623	-1.4132593367099582	-1.4158145222502718
0.5433070866141732	-1.5742759291582302	-1.5734142014086898	-1.5792797203887465	-1.5731659372077331	-1.575223211142343	-1.5741368034303067	-1.5737959691987475	-1.5760294757784958	-1.5746178749294386	-1.5738860984886296
0.5590551181102361	-1.614181458946078	-1.6138345727974777	-1.6091428554398877	-1.6145844456246392	-1.620813111146985	-1.6139950888685717	-1.6156090166375907	-1.6191882578451517	-1.61611469213216	-1.6141047236692865
0.5748031496062991	-1.6201101227107844	-1.6202785986466017	-1.616928277740332	-1.6219172005167632	-1.6284636607649237	-1.6199134840954048	-1.6228297179644928	-1.624122497096113	-1.6225231100981188	-1.6203424797050685
0.5905511811023623	-1.6164219705046443	-1.6169854343330514	-1.618563109483336	-1.6193021504447012	-1.6247924055618816	-1.6162381313012555	-1.6199691911313838	-1.6179321758470686	-1.6188335530545086	-1.6169103340461677
0.6062992125984252	-1.6099286610813224	-1.610854460052868	-1.6176693554937318	-1.613604484380451	-1.6175626085158819	-1.6097928027469974	-1.614007453815265	-1.6087302809456367	-1.612187513557719	-1.6106172031230312
0.6220472440944882	-1.601554226764869	-1.6030349475307757	-1.6139420927474453	-1.605703287361972	-1.6075927094560722	-1.6015695915314994	-1.605862439597537	-1.5982167745236933	-1.603683793148368	-1.602356424601053
0.6377952755905512	-1.5869607876371126	-1.5895370716921677	-1.6018307769317495	-1.5906923193347535	-1.5888912201475227	-1.5873903931349487	-1.5906464591845506	-1.5830147728727564	-1.5889075644770114	-1.5876658712979375
0.6535433070866141	-1.5458398812308218	-1.5495819735206626	-1.5546195246018586	-1.5457709171588645	-1.5362906974733692	-1.5470226933608433	-1.545486184242384	-1.543821512415223	-1.5460251690685494	-1.5458388295117833
0.6692913385826771	-1.3969359773056242	-1.396840210748283	-1.3627859289102888	-1.3846761629805633	-1.3660836401362633	-1.3979343889969307	-1.3838436681092445	-1.397579319761871	-1.3891791001800289	-1.3946466542259417
0.68503937007874	-0.9353573026267179	-0.9312262189295855	-0.882023002963096	-0.928840999377243	-0.9309709713072989	-0.9341143463014413	-0.9276618173479627	-0.9397758522543485	-0.9323886590319631	-0.933373039784961
0.7007874015748032	-0.3457249901109664	-0.34882311354466594	-0.38793436923973124	-0.3663769340687408	-0.39254332464902253	-0.3454725477157277	-0.3657395656198515	-0.34836000214662166	-0.36032376640110786	-0.3501535544757591
0.7165354330708662	-0.08779859899006427	-0.08697065150362604	-0.1304556760906043	-0.09560647357503806	-0.10689765412861936	-0.08726471565242705	-0.09608166177971741	-0.08520391174530102	-0.09129039382997277	-0.08982778536732493
0.7322834645669292	-0.01551750148535534	-0.014413070393507145	-0.02870187864442818	-0.013805111579677225	-0.01239304115383609	-0.015339750211210814	-0.014984661399831569	-0.014820978651907703	-0.013576078405301149	-0.015297112166380206
0.7480314960629921	0.0032484917383223456	0.004237433112528082	0.007946990679505272	0.008259558517967176	0.014089866818774794	0.003240278340517108	0.006930967493580163	0.0026731866917948334	0.006675427555072199	0.0043537269476813766
0.7637795275590551	0.007713329996984142	0.0092405848538807	0.0199100175742866	0.013880763964476135	0.020344132679466838	0.007819847608437389	0.01267241721436909	0.007198887316643493	0.011865445679365183	0.009125485975135848
0.7795275590551181	0.007952665474341048	0.010207253064024827	0.02235544516581741	0.014507723608543428	0.020324338838053162	0.008282277700668864	0.013511151097111176	0.007920282139833751	0.01258534816154665	0.00945316123755775
0.795275590551181	0.006543124080957782	0.009396672985620679	0.020783622429653387	0.013079772302852576	0.017899338725114792	0.007088213867297364	0.01231442744861887	0.006944012164244509	0.011415653645756578	0.008034706177631759
0.811023622047244	0.004185571110359506	0.007401694443414113	0.01722075673890632	0.010409460727746123	0.01418961822722825	0.004894887435075455	0.00986870280487189	0.004839570987565979	0.00904497003869921	0.005610384680732928
0.826771653543307	0.0011108761310052047	0.004437334135617192	0.012459884361969082	0.006780181996782629	0.009575902265431719	0.00192089744250531	0.0064479404537539755	0.0018377242171572642	0.005716244596345243	0.0024245525049527918
0.8425196850393701	-0.0025707550431398286	0.0006285813210087974	0.006852241930059715	0.002338744428244765	0.004234505433780555	-0.0017250187800328953	0.0021954224561274703	-0.0019127738230948778	0.0015628571323386515	-0.0014072809821300835
0.8582677165354331	-0.0067828853715762236	-0.0039254189493939315	0.0005858264545344724	-0.0028081817675758933	-0.0017201006415446865	-0.005964689997608261	-0.002783410251264017	-0.006290184238806217	-0.0033133387569685424	-0.0058061099149645246
0.8740157480314961	-0.011461131663041415	-0.009136953169752639	-0.006215904761365566	-0.00857007462404161	-0.008196770436864698	-0.010731243505024383	-0.008398184268275682	-0.011187766429172165	-0.008823713564204113	-0.010706011432453129
0.889763779527559	-0.01654764158520458	-0.01492634336689962	-0.013458479600647801	-0.0148662899246949	-0.015116794575472608	-0.015964285448271824	-0.014567783267796033	-0.016510801144220696	-0.01488835166360011	-0.01604804213289228
0.905511811023622	-0.021989574837628836	-0.021220939407874638	-0.02106315466604659	-0.021624114117564514	-0.022410398884256076	-0.021608545465157822	-0.021218619638075267	-0.0221754286218325	-0.021434692020487634	-0.021778484466086726
0.921259842519685	-0.02773855611818426	-0.027954594549344094	-0.028961616669406096	-0.028777867006418257	-0.030015257033988614	-0.02761333972151899	-0.028283870605425237	-0.02810779786647032	-0.028396866507600795	-0.027848180821868563
0.9370078740157479	-0.03375035169502959	-0.03506721928662901	-0.03709357891120025	-0.03626826297953705	-0.037875584898741835	-0.03393222096764187	-0.0357029348693412	-0.0342432434687445	-0.03571518297341412	-0.034212138152525495
0.9527559055118111	-0.03998459153369068	-0.042504340052216615	-0.04540547113114287	-0.04404184712925214	-0.04594143450183732	-0.04052267082273287	-0.04342094149641183	-0.04052545946214539	-0.04333563897143594	-0.040829202818515896
0.9685039370078741	-0.046404499930385264	-0.05021665918105043	-0.05384957379120655	-0.05205046900867884	-0.05416808489453207	-0.04734580562409454	-0.051388279971261185	-0.046905685624320764	-0.05120945041808783	-0.0476617600358056
0.984251968503937	-0.052976631028651126	-0.05815962441884426	-0.06238335812074863	-0.06025078992354715	-0.06251550107016601	-0.054366093484374226	-0.0595601506861262	-0.05334192445042768	-0.0592925989470072	-0.054675449952396205
1.0	-0.059670612278289896	-0.06629301587873561	-0.0709689404844322	-0.06860382549010682	-0.07094785089221235	-0.061551084994776364	-0.06789614002452252	-0.0597982021344184	-0.06754540353192508	-0.061838900572398534


==> plot_paper/ex1/opt/Cau_Gau/recons.csv <==
x	recon1	recon2	recon3	recon4	recon5	recon6	recon7	recon8	recon9	recon10
-1.0	-0.519526234805678	-0.5207963879341811	-0.5195187710686312	-0.5195157383298266	-0.5195146844881985	-0.519515093403271	-0.5195082684543105	-0.5207861546408824	-0.5207721497245698	-0.5195125032716991
-0.984251968503937	-0.5192842690928069	-0.5203836238060903	-0.5192777737416684	-0.5192750435790341	-0.5192737201619808	-0.519274314223987	-0.5192676820951225	-0.5203738402416447	-0.5203614230197138	-0.5192717561108355
-0.9685039370078741	-0.5190422552549335	-0.5199828763871873	-0.5190367291459314	-0.5190342984167422	-0.5190327097178897	-0.5190334863802625	-0.5190270423417358	-0.5199735419190167	-0.5199626981305119	-0.5190309620408251
-0.952755905511811	-0.5188001933933034	-0.5195947870336929	-0.5187956373763768	-0.5187935029735405	-0.5187916532382775	-0.5187926099833459	-0.5187863493580476	-0.5195859008665263	-0.5195766158325189	-0.5187901211534437
-0.937007874015748	-0.5185580835845394	-0.5192200270404794	-0.5185544985032821	-0.5185526573553679	-0.5185505507808316	-0.5185516851198504	-0.5185456032834632	-0.5192115881997637	-0.5192038468199547	-0.5185492335157641
-0.9212598425196851	-0.5183159258512284	-0.5188592985082174	-0.5183133125427741	-0.5183117616140309	-0.518309402349132	-0.5183107118223128	-0.5183048042035311	-0.5188513058227086	-0.5188450925722464	-0.5183082991406605
-0.905511811023622	-0.5180737200975224	-0.5185133350337897	-0.5180720793923155	-0.5180708156826589	-0.5180682078281956	-0.5180696900047325	-0.5180639520856566	-0.5185057871176317	-0.5185010860435105	-0.5180673179222439
-0.889763779527559	-0.5178314659681363	-0.5181829020503453	-0.517830798689456	-0.5178298192344026	-0.5178269668433593	-0.5178286193214465	-0.5178230466383281	-0.5181757972852717	-0.5181725920010002	-0.5178262894945156
-0.8740157480314961	-0.5175891625396383	-0.5178687964728111	-0.5175894695026181	-0.5175887713730959	-0.5175856784513226	-0.5175874988581556	-0.5175820870028899	-0.5178621329917452	-0.5178604066676782	-0.5175852129219289
-0.8582677165354331	-0.5173468076445515	-0.5175718449600987	-0.5173480896541288	-0.5173476699560406	-0.5173443404637394	-0.5173463264554747	-0.5173410710786284	-0.5175656206346432	-0.5175653559788875	-0.517344086021981
-0.8425196850393701	-0.5171043963915063	-0.5172928994080839	-0.5171066542381727	-0.5171065101114423	-0.51710294796631	-0.5171050972279457	-0.5170999940449876	-0.5172871118446964	-0.5172882910647874	-0.5171029038822353
-0.8267716535433071	-0.5168619179252228	-0.5170328268756177	-0.5168651523761943	-0.5168652809927422	-0.5168614900765622	-0.5168638003216309	-0.5168588451257731	-0.5170274734296443	-0.5170300781562268	-0.5168616556138143
-0.8110236220472441	-0.5166193483326899	-0.5167924882855339	-0.5166235601136288	-0.5166239586731349	-0.5166199428454941	-0.5166224118153508	-0.5166176005040057	-0.5167875661104704	-0.5167915772473429	-0.5166203172442028
-0.7952755905511811	-0.5163766351117102	-0.5165726944462815	-0.5163818248689948	-0.5163824905901114	-0.5163782537167774	-0.5163808791790052	-0.5163762078081836	-0.5165682006110198	-0.5165735980442092	-0.5163788361582972
-0.7795275590551181	-0.5161336631658321	-0.516374116192413	-0.5161398313889454	-0.5161407614911863	-0.5161363075025585	-0.5161390872474231	-0.5161345521431948	-0.5163700479277509	-0.5163768099672573	-0.5161370970370801
-0.7637795275590551	-0.5158901803527242	-0.5161971016328283	-0.5158973272152658	-0.5158985188818757	-0.5158938518928194	-0.5158967837254568	-0.5158923817113508	-0.5161934568211033	-0.5162015591397916	-0.5158948472914329
-0.7480314960629921	-0.5156456344785828	-0.5160413052410497	-0.5156537595141042	-0.5156552098163442	-0.5156503343706759	-0.5156534160939062	-0.5156491449524432	-0.5160380833585883	-0.5160474969927362	-0.5156515338245964
-0.7322834645669292	-0.5153988164149589	-0.5159049357333422	-0.5154079178596126	-0.5154096236032666	-0.5154045451697895	-0.5154077745463627	-0.5154036339500668	-0.515902139627947	-0.5159128272419086	-0.5154059456824706
-0.7165354330708662	-0.5151470787602116	-0.515783231554339	-0.5151571522282492	-0.5151591096444913	-0.5151538356170363	-0.5151572102867277	-0.5151532036624786	-0.5157808707455156	-0.5157927797169823	-0.5151554317841408
-0.7007874015748031	-0.5148846253133514	-0.5156653715466154	-0.5148956611485627	-0.5148978652761853	-0.5148924069746323	-0.5148959242722708	-0.5148920625019339	-0.5156634682654119	-0.5156765180175313	-0.514894188555847
-0.6850393700787402	-0.514598766775325	-0.5155282164903318	-0.5146107448032761	-0.5146131882656354	-0.5146075649036698	-0.5146112214597833	-0.5146075301466021	-0.515526816564172	-0.5155408756460161	-0.5146095120390556
-0.6692913385826772	-0.5142617266266883	-0.5153236372453666	-0.514274605875197	-0.5142772764867827	-0.5142715229513022	-0.5142753138160047	-0.5142718473584886	-0.5153228293555542	-0.5153376746246562	-0.514273596857379
-0.6535433070866141	-0.513812718734192	-0.5149528843052292	-0.5138264175915991	-0.5138292937438123	-0.5138234756282666	-0.5138273923505071	-0.5138242607156093	-0.5149528332410489	-0.5149680786883458	-0.5138256008024057
-0.6377952755905512	-0.5131187941900867	-0.5142148571622883	-0.5131331528608463	-0.5131361948044701	-0.5131304368966753	-0.5131344633193845	-0.5131318817223182	-0.5142158592860347	-0.5142308355975352	-0.5131324678508825
-0.6220472440944882	-0.5118895334203902	-0.512702146107074	-0.5119042448975035	-0.5119073787472916	-0.5119019175046307	-0.5119060205889148	-0.5119043983265309	-0.5127047169299642	-0.5127182769568912	-0.5119035786426677
-0.6062992125984252	-0.5094922563069869	-0.5095939642599167	-0.5095067451111768	-0.5095098348230596	-0.5095051107762254	-0.5095092207190788	-0.5095093105944454	-0.5095989636342378	-0.5096091927033212	-0.5095058935284509
-0.5905511811023623	-0.5045569032170935	-0.5032512553309466	-0.5045701291413508	-0.5045729313329204	-0.5045697390568032	-0.5045737068866306	-0.5045768285542106	-0.5032600296716546	-0.5032638824388573	-0.5045687431075371
-0.5748031496062992	-0.4941557425662073	-0.49045576798598517	-0.4941659355588785	-0.4941680388399795	-0.4941677299030202	-0.4941712402719938	-0.49417952559989586	-0.49047020014249476	-0.4904632478765432	-0.49416347237740516
-0.5590551181102362	-0.4722158449160154	-0.46510430684365595	-0.4722203199712712	-0.4722211032042109	-0.47222572494631515	-0.4722281320361453	-0.47224449176156624	-0.46512642604348614	-0.4651033595561331	-0.47221609403599735
-0.5433070866141733	-0.4269745012474821	-0.4164578486776127	-0.42697015004840566	-0.4269688948317774	-0.42698078337808726	-0.42698087183530914	-0.4270077001459833	-0.4164881860376176	-0.41644568837590157	-0.4269637532167457
-0.5275590551181102	-0.3391512211285706	-0.3286258393144811	-0.33913707439308655	-0.3391335411993863	-0.33915318810399886	-0.33914911711658646	-0.3391838040821037	-0.32865952380624314	-0.3286037939133837	-0.33912959670619824
-0.5118110236220472	-0.18922566454024192	-0.1871717773151885	-0.1892078425904004	-0.18920336419931227	-0.1892250586192529	-0.18921545726800737	-0.18924356058274194	-0.18719447025270586	-0.18715033173597334	-0.18920327362678663
-0.49606299212598426	0.014073901428912636	0.0007938129591720923	0.014083414307836817	0.014086238183993776	0.014074070194375175	0.014087401877939878	0.014086148344532461	0.0007990841727575414	0.0007983790154700872	0.014080874327977413
-0.4803149606299213	0.2147525037062671	0.19305652633899353	0.21475095846002973	0.21475159643430694	0.21475335206279542	0.21476572798133772	0.21479108337773148	0.1930892029453869	0.1930400740454438	0.21474362792602897
-0.46456692913385833	0.3595550922480362	0.3433920167506038	0.3595515009584339	0.35955196697110914	0.35956051850327286	0.35956929629353396	0.35960135189441295	0.34343359311668864	0.3433672408871706	0.35954560800191104
-0.44881889763779526	0.4432402407751883	0.4389754847209811	0.44324140811624363	0.4432431582211145	0.44325138925538554	0.4432569900092907	0.44328198228037474	0.4390106340269211	0.4389549782250573	0.44323988736358194
-0.4330708661417323	0.48605581099356876	0.49244377404864403	0.4860626043006595	0.4860657606143868	0.4860712553333971	0.48607489845016993	0.48609031176452605	0.49246792986840005	0.49243177382807124	0.4860650546605807
-0.4173228346456693	0.5067566307504988	0.520245908266766	0.5067673931452632	0.5067715309388903	0.5067744791162454	0.5067770585347797	0.5067850603750774	0.5202604655620024	0.5202414274372029	0.5067724657120515
-0.40157480314960625	0.5165612927652449	0.5340170085331709	0.516574199402515	0.5165788759683886	0.5165801054490343	0.5165821154258597	0.5165853771118677	0.5340247965454299	0.5340176440150861	0.5165807360819697
-0.3858267716535433	0.5212162095979297	0.5404909530579322	0.5212299446846097	0.5212348459410564	0.5212350822218265	0.5212367689368271	0.5212372582168918	0.54049442148068	0.5404945576492436	0.5212371853037424
-0.3700787401574803	0.5234822770781513	0.5432476807168571	0.5234960280428393	0.5235009619396767	0.5235006909292961	0.5235021720537282	0.5235011133889192	0.5432485387190903	0.5432527454244738	0.5235035269319109
-0.35433070866141736	0.5246495238946542	0.5441178322695568	0.5246628263485973	0.5246676842661309	0.5246671959319457	0.5246685270178417	0.5246666232743727	0.5441171647244102	0.5441234098813698	0.5246703371918282
-0.3385826771653544	0.5253132633893327	0.5440203283487363	0.5253258636710677	0.5253305871947687	0.5253300437508501	0.5253312511848985	0.5253288879804711	0.544018792089601	0.544025865482022	0.5253332550304787
-0.3228346456692913	0.5257466764998476	0.5434122642166908	0.525758440064111	0.5257629990534248	0.5257624873521165	0.5257635839957494	0.5257609672077582	0.5434102485927531	0.543417457318148	0.5257656433985385
-0.30708661417322836	0.526074802226131	0.5425200073213814	0.5260856591721356	0.5260900387816676	0.526089603631943	0.5260905961019161	0.5260878339280657	0.5425177429031227	0.542524702939492	0.5260926393131214
-0.2913385826771654	0.5263548061583245	0.5414554926349326	0.5263647207357527	0.5263689141699508	0.5263685777469633	0.5263694697754568	0.5263666187527014	0.5414531187109187	0.5414596246059105	0.5263714598507289
-0.2755905511811023	0.5266128094627923	0.5402741871094339	0.5266217636200853	0.5266257682316919	0.526625540829956	0.5266263348093023	0.5266234246659266	0.540271791575544	0.5402777390347732	0.5266282527444753
-0.25984251968503935	0.5268607449773642	0.5390038599380843	0.5268687297049918	0.5268725449448722	0.5268724307452158	0.5268731284368047	0.5268701751776241	0.539001502105074	0.5390068435181555	0.526874964357832
-0.2440944881889764	0.5271040632956625	0.5376588483080676	0.5271110741528569	0.5271147005116944	0.5271147006043381	0.527115303463695	0.5271123161346586	0.537656571604765	0.5376612911322189	0.5271170520995272
-0.22834645669291342	0.527345253936017	0.5362471442585445	0.5273512887710088	0.5273547272403909	0.5273548411830131	0.5273553505088152	0.527352334645652	0.5362449831235502	0.536249083058999	0.5273570088944507
-0.21259842519685046	0.5275854539036442	0.5347739368218696	0.5275905117044539	0.5275937635053929	0.527593990115646	0.5275944071180256	0.5275913664851157	0.5347719203126873	0.5347754138164368	0.5275959734408329
-0.19685039370078738	0.5278251824450767	0.5332434079044082	0.5278292627653417	0.5278323292127229	0.5278326669671223	0.5278329927989771	0.5278299302582986	0.53324156147207	0.5332444688578358	0.5278344658240264
-0.18110236220472442	0.528064676650709	0.5316596709743051	0.5280677793249393	0.5280706617603319	0.528071108993299	0.5280713447646448	0.5280682627067872	0.5316580172164168	0.5316603642039592	0.5280727235504338
-0.16535433070866146	0.5283040447394078	0.5300272919342345	0.5283061697426501	0.5283088695012187	0.5283094245036759	0.5283095712882356	0.5283064718448499	0.530025850776593	0.5300276678283319	0.5283108550468897
-0.14960629921259838	0.5285433360696845	0.5283516093308819	0.5285444834487328	0.528547001843028	0.5285476629109405	0.5285477217491674	0.5285446068971288	0.5283503978851701	0.5283517201398025	0.5285489097780376
-0.13385826771653542	0.5287825731164321	0.5266389611932808	0.5287827429562606	0.5287850812683251	0.5287858467264617	0.5287858186269356	0.528782690239178	0.526637993427411	0.5266388609601608	0.5287869102752706
-0.11811023622047245	0.5290217660758677	0.5248968713657279	0.5290209584833211	0.5290231179608607	0.529023986174371	0.5290238721144431	0.5290207319846766	0.524896157664268	0.5248966159191458	0.5290248667672166
-0.10236220472440949	0.5292609195361413	0.5231342210614646	0.5292591346320339	0.5292611164865751	0.5292620858665962	0.5292618867926944	0.529258736647384	0.5231337677233958	0.5231338680221692	0.5292627838627783
-0.08661417322834652	0.5295000355240392	0.5213614175884576	0.5294972734393418	0.5294990788453514	0.5295001478517087	0.5294998646794848	0.529496706183645	0.5213612262955738	0.5213610263557973	0.5295006636038715
-0.07086614173228345	0.5297391148965245	0.5195905648872197	0.5297353757705273	0.5297370058649957	0.5297381730074955	0.5297378066218998	0.5297346413818952	0.5195906321718877	0.519590196576019	0.5297385068598818
-0.055118110236220486	0.529978157976301	0.5178356362349684	0.5299734419557283	0.5299748978379842	0.5299761616770179	0.5299757129323444	0.5299725424972467	0.5178359529768379	0.5178353535336119	0.5299763139646332
-0.03937007874015752	0.5302171648421017	0.5161126464802414	0.5302114720806884	0.5302127548123136	0.5302141139591389	0.5302135836790499	0.5302104095413029	0.5161131974658804	0.5161125133978138	0.5302140850073538
-0.023622047244094446	0.5304561354612704	0.5144398185918982	0.5304494661195561	0.5304505767243592	0.5304520298412179	0.5304514188187672	0.5304482424145166	0.5144405821780125	0.5144399000575488	0.5304518199655807
-0.007874015748031482	0.5306950697503185	0.5128377366741662	0.5306874239955479	0.5306883634595593	0.5306899092597205	0.530689218257372	0.5306860409666362	0.5128386846032602	0.5128380979462842	0.5306895187658709
0.007874015748031482	0.5309339676025835	0.5113294746772334	0.5309253456086571	0.5309261148801372	0.5309277521279053	0.5309269818775473	0.5309238050243138	0.5113305721035859	0.5113301805143385	0.5309271813115349
0.023622047244094446	0.5311728289008615	0.5099406867210938	0.53116323084831	0.5311638308377628	0.5311655583484663	0.5311647095514307	0.5311615344037153	0.50994189251386	0.5099418002614896	0.5311648074953045
0.03937007874015741	0.5314116535231772	0.5086996412610435	0.5314010795991466	0.531401511179337	0.5314033278193093	0.5314024011463855	0.5313992289162756	0.5087009086589797	0.5087012225554625	0.5314023972051172
0.055118110236220375	0.5316504413454187	0.5076371773889133	0.5316388917436636	0.5316391557496347	0.5316410604361901	0.5316400565276438	0.5316368883713324	0.5076384550859595	0.5076392815312382	0.5316399503267628
0.07086614173228334	0.5318891922425432	0.5067865576661366	0.5318766671634184	0.5318767643925126	0.5318787560939213	0.5318776755595069	0.5318745125773261	0.5067877914067148	0.5067892324738473	0.5318774667450892
0.08661417322834652	0.5321279060891244	0.5061831884923117	0.5321144057395806	0.5321143369514577	0.5321164146869188	0.5321152581059004	0.5321121013423488	0.5061843232468453	0.5061864717031128	0.5321149463445544
0.10236220472440949	0.5323665827596062	0.505864176821346	0.5323521073531859	0.5323518732698447	0.5323540361094575	0.5323528040306225	0.5323496544743967	0.5058651595929616	0.505868092798245	0.5323523890094785
0.11811023622047245	0.5326052221284164	0.5058676919899476	0.5325897718852497	0.5325893731910463	0.5325916202557849	0.532590313197461	0.5325871717814854	0.5058684752691012	0.5058722479666146	0.5325897946241603
0.13385826771653542	0.5328438240700207	0.506232104694993	0.5328273992168201	0.5328268365584907	0.5328291670201724	0.5328277854702467	0.5328246530717006	0.506232650526889	0.5062372866486402	0.5328271630729278
0.14960629921259838	0.5330823884589448	0.5069948830693897	0.5330649892290026	0.5330642632156823	0.5330666762969409	0.5330652207128758	0.5330620981532271	0.5069951676278128	0.5070006513801577	0.5330644942401659
0.16535433070866135	0.5333209151697873	0.5081912396471959	0.533302541802969	0.5333016530062159	0.5333041479804725	0.5333026187893211	0.5332995068343553	0.5081912581186934	0.5081975247890066	0.5333017880103228
0.1811023622047243	0.5335594040772236	0.5098525437223295	0.5335400568199666	0.5335390057737794	0.5335415819652127	0.5335399795636405	0.5335368789234906	0.5098523152015191	0.509859242324139	0.5335390442679196
0.1968503937007875	0.5337978550560033	0.5120045413612653	0.5337775341613111	0.5337763213621539	0.5337789781456707	0.5337773028999687	0.5337742142291474	0.5120041133517437	0.5120115130683692	0.5337762628975439
0.21259842519685046	0.5340362679809264	0.5146654590111924	0.5340149737083675	0.5340135996151897	0.5340163364163946	0.5340145886625014	0.5340115125599322	0.5146649110335241	0.5146725246469527	0.5340134437838302
0.22834645669291342	0.5342746427267138	0.5178441033629649	0.5342523753424235	0.5342508403766817	0.5342536566718473	0.5342518367153658	0.5342487737244168	0.5178435491134491	0.5178510449207456	0.5342505868113337
0.2440944881889764	0.5345129791673063	0.5215381049552383	0.5344897389440224	0.5344880434897026	0.534490938805735	0.5344890469219545	0.5344859975304722	0.521537692461147	0.5215446679156617	0.5344876918638615
0.25984251968503935	0.5347512771721641	0.5257324791506549	0.5347270643894142	0.5347252087930499	0.5347281827074439	0.5347262191413814	0.5347231837817294	0.5257323884516052	0.5257383775014014	0.5347247588209181
0.2755905511811023	0.5349895365866532	0.530398687719693	0.5349643515317074	0.5349623361023766	0.5349653882431135	0.5349633532096376	0.5349603322587737	0.5303991257831553	0.5304036118454445	0.5349617875388303
0.2913385826771653	0.5352277571282003	0.5354943697564577	0.5352016001007471	0.5351994251099835	0.5352025551551456	0.5352004488395133	0.5351974426192193	0.5354955626021976	0.5354979970747453	0.5351987777504931
0.30708661417322825	0.5354659378363477	0.5409638657809106	0.5354388091713338	0.5354364748525889	0.5354396825286067	0.5354375050890195	0.5354345138669043	0.5409660481108989	0.5409658736591173	0.5354357285329484
0.3228346456692912	0.5357040741604918	0.5467395762424888	0.5356759743387002	0.5356734808846592	0.5356767659579483	0.5356745175378411	0.5356715415320541	0.546742979173223	0.5467396564049873	0.5356726354797695
0.3385826771653544	0.535942142537773	0.5527440482266921	0.535913072716222	0.535910420265838	0.5359137825028478	0.5359114632897537	0.5359085026913969	0.5527488858322305	0.5527419216558502	0.5359094756840531
0.35433070866141736	0.536180018724128	0.5588923412130649	0.5361499832517278	0.5361471718286764	0.5361506108067783	0.5361482213112874	0.5361452763902318	0.5588987960618589	0.5588877726831685	0.5361461279854995
0.3700787401574803	0.5364170453101775	0.565093091591171	0.5363860634926451	0.5363830927177217	0.5363866069428372	0.5363841493016678	0.5363812208988767	0.5651012968748896	0.5650859040608587	0.5363819494155148
0.3858267716535433	0.5366497414682718	0.5712422095218184	0.5366179016005044	0.5366147693731587	0.5366183522406167	0.536615836189787	0.5366129279626248	0.571252215936414	0.5712323026514184	0.5366135257647687
0.40157480314960625	0.5368596747204982	0.5771843638014433	0.5368273762961815	0.5368240729026861	0.536827694680818	0.5368251642484211	0.536822292633441	0.5771960472829507	0.577171754531894	0.5368227251866525
0.4173228346456692	0.5369492342356352	0.5825379402253545	0.5369182373112107	0.5369147200316406	0.536918250416638	0.5369158989750958	0.5369131356775615	0.582550703956193	0.582522887628907	0.5369132520992417
0.4330708661417322	0.5364014926011268	0.5859420909547456	0.5363792361653744	0.536375325731679	0.5363782193577905	0.5363768588541774	0.5363745011491283	0.5859539173437246	0.5859255005143301	0.5363736748261924
0.44881889763779537	0.5324784129943956	0.5818499075936706	0.5324943123534914	0.5324893092113849	0.5324894489468097	0.5324922497619037	0.5324914310890176	0.581854623912322	0.5818345505890481	0.5324872649175206
0.46456692913385833	0.5106671069031653	0.5468156954036973	0.5108240320294698	0.510815559366554	0.5108058352465698	0.5108235798294117	0.5108279524680286	0.5467967381571369	0.5468093239669348	0.510812659017113
0.4803149606299213	0.39427556499965843	0.38097950737838765	0.39483248582347863	0.3948151398567544	0.3947800665413497	0.3948373775974066	0.39485356229232316	0.38090745648201035	0.3809990523824376	0.39481241045203797
0.49606299212598426	-0.16013005909061065	-0.24973137181272442	-0.15947595925125832	-0.15949065715857513	-0.15951227901605075	-0.15946643571942554	-0.1594693600085593	-0.24979041393680085	-0.2496944904482251	-0.15947575622419036
0.5118110236220472	-1.1101386975068663	-1.1110461033375054	-1.1107372445078887	-1.1107224455449347	-1.1106697638177132	-1.1107498296608749	-1.110790842354143	-1.110983692399381	-1.1110582497683041	-1.1107101407872293
0.5275590551181102	-1.331951520978188	-1.3255323048717995	-1.3321422733067478	-1.3321394217069915	-1.332136007426174	-1.332154632373573	-1.3321583919891564	-1.3255120645604623	-1.3255377828895687	-1.3321453203556706
0.5433070866141732	-1.3587933331891517	-1.3579475638142395	-1.3588522782987804	-1.3588527302176723	-1.35886121531587	-1.358863514224966	-1.3588591011596973	-1.357943378114645	-1.357948155451935	-1.358861291963469
0.5590551181102361	-1.3631761881759255	-1.364350500006994	-1.3632030036161067	-1.3632042560225266	-1.363215461004654	-1.3632139323042134	-1.3632077344418396	-1.364350893688873	-1.3643495708868871	-1.3632133427015638
0.5748031496062991	-1.3639677004582789	-1.3657619556055982	-1.3639864293938897	-1.36398789100923	-1.3639997607924774	-1.3639972825666435	-1.3639906597311255	-1.3657636713761594	-1.365760618939818	-1.363997103734118
0.5905511811023623	-1.364100667465196	-1.3660428494249357	-1.3641173711781054	-1.3641188880485213	-1.3641309122953351	-1.3641282032653845	-1.3641214786794589	-1.3660448724341836	-1.3660414937695993	-1.3641281313650548
0.6062992125984252	-1.364090990496215	-1.3660226904475434	-1.36410675080646	-1.3641082740825174	-1.3641203267503845	-1.3641175401096068	-1.3641107813834048	-1.3660247552879847	-1.3660214810366733	-1.3641175125011742
0.6220472440944882	-1.3639504105904894	-1.365796183406633	-1.363963688643385	-1.3639651589220647	-1.363977196231958	-1.3639742714922147	-1.363967457467253	-1.3657984368580418	-1.3657952960302455	-1.3639743244917801
0.6377952755905512	-1.3632163451208077	-1.3648841561454563	-1.363219218415194	-1.3632204244599206	-1.3632323636250872	-1.3632288724852186	-1.3632218522371096	-1.364887555780756	-1.3648840997899916	-1.3632292376531239
0.6535433070866141	-1.3591904757202036	-1.3605081388540992	-1.359150572823678	-1.3591507012364976	-1.3591621438021937	-1.3591562539230784	-1.3591484606285626	-1.360516403005236	-1.360510821992504	-1.3591579422488647
0.6692913385826771	-1.3348763435895086	-1.3357788117323495	-1.3346601287403317	-1.334656055577684	-1.3346644884746723	-1.3346481384369948	-1.3346376972595826	-1.3358063208711346	-1.335792299014039	-1.334655724503719
0.68503937007874	-1.159281453191195	-1.1608323152519164	-1.1585517320042131	-1.1585375498727235	-1.158524743541484	-1.1584721705973657	-1.1584598018597942	-1.160914664048214	-1.1608789924868876	-1.158500923566078
0.7007874015748032	-0.5331391758662337	-0.5454615686354723	-0.5334285821866713	-0.5334439147965302	-0.5334147284951574	-0.5334067678720757	-0.5334282423799049	-0.5454164432891452	-0.5454489084400813	-0.5334136726200535
0.7165354330708662	-0.13751285474013444	-0.1389800304247385	-0.13800895396913976	-0.1380238882397512	-0.1380179812377476	-0.13803535692905516	-0.1380524013145691	-0.13890842527839067	-0.13894924120471727	-0.13802660540914707
0.7322834645669292	-0.04431916575446532	-0.03610103565524849	-0.04447568433992843	-0.04447922221132847	-0.044479956225809324	-0.044485484602178715	-0.04449122097579162	-0.03607573892941129	-0.03608849626935657	-0.04448190966617274
0.7480314960629921	-0.026267973207145086	-0.01581828476838424	-0.026285802303467568	-0.026285166495098693	-0.026286924295946593	-0.026286624083636242	-0.026288381942951515	-0.01581283030492959	-0.015814288814855075	-0.026285937486627598
0.7637795275590551	-0.022695877295145602	-0.012719876296476642	-0.022675525576202112	-0.022673893099442847	-0.022675711113457658	-0.022673746639876858	-0.022674445256604833	-0.012719960604361487	-0.01271855719368351	-0.022674019220433286
0.7795275590551181	-0.021807428094532736	-0.013045918652124754	-0.02177853519449187	-0.021776814260053463	-0.021778544899443118	-0.021776231196890216	-0.021776678327166742	-0.013047170986807738	-0.013045359569276166	-0.021776836251621186
0.795275590551181	-0.021413042811905692	-0.014046195366136218	-0.021383072313833004	-0.0213814893410167	-0.021383110394464097	-0.021380789808113528	-0.021381184026188178	-0.01404757228865846	-0.014045858196792676	-0.02138156217378127
0.811023622047244	-0.02110950583061878	-0.015170397191451692	-0.021080199081313797	-0.021078807452184812	-0.021080314664270693	-0.02107806933774495	-0.021078457568327127	-0.015171758509330786	-0.015170138483857305	-0.021078968989455694
0.826771653543307	-0.020822671928325463	-0.016303536748111466	-0.020794416946754248	-0.020793229493452334	-0.02079462091237388	-0.020792470196604254	-0.02079286423986961	-0.016304956785465643	-0.016303322243603965	-0.020793487516725388
0.8425196850393701	-0.02053891065535163	-0.01741737610553291	-0.02051179115365155	-0.020510811667020897	-0.020512085539515987	-0.020510034498043322	-0.020510438400003498	-0.01741896812381553	-0.017417205756243826	-0.02051116681261502
0.8582677165354331	-0.020255716494011314	-0.01850166418324231	-0.020229749995617215	-0.02022898033989286	-0.02023013486777033	-0.02022818545302468	-0.020228601637383006	-0.018503538996068207	-0.018501552855584212	-0.020229431599387334
0.8740157480314961	-0.019972628996714193	-0.019550498039766783	-0.019947818961211755	-0.01994726062682354	-0.01994829394881857	-0.019946447475270003	-0.01994687807453362	-0.019552755463995347	-0.019550470057583976	-0.01994780659608818
0.889763779527559	-0.019689563652269055	-0.02055954522717786	-0.01966591059865728	-0.019665565033050822	-0.01966647522642899	-0.019664732902809096	-0.01966518004077525	-0.020562273179317234	-0.020559632281361057	-0.019666204185947122
0.905511811023622	-0.0194065050561025	-0.021525412712319728	-0.0193840088920044	-0.019383877568858204	-0.019384662650630952	-0.01938302569214562	-0.019383491542829003	-0.021528687965516324	-0.021525652629525424	-0.01938460831572965
0.921259842519685	-0.01912345050717296	-0.022445446342489	-0.019102111009505814	-0.019102195443005576	-0.01910285337033254	-0.019101323021951524	-0.01910180982170221	-0.02244933556899054	-0.022445882125888262	-0.019103016142952213
0.9370078740157479	-0.01884039963965977	-0.023317622530958725	-0.018820216552686144	-0.018820518300431452	-0.018821046970733002	-0.01881962451195831	-0.018820134561920027	-0.023322183325849476	-0.02331830153346722	-0.0188214272638522
0.9527559055118111	-0.018557352517005892	-0.024140465040580195	-0.01853832557214734	-0.018538846235731498	-0.01853924348672514	-0.018537930232555216	-0.018538465899146407	-0.024145746865666003	-0.024141438233086055	-0.018539841724852665
0.9685039370078741	-0.018274309281555347	-0.024912973124122648	-0.018256438201365476	-0.01825717942648533	-0.01825744303620148	-0.018256240337318694	-0.01825680405231878	-0.024919018164936527	-0.024914294444391513	-0.018258259655473577
0.984251968503937	-0.017991270090146658	-0.025634557790415083	-0.017974554589104703	-0.01797551806557378	-0.017975645752369172	-0.017974554995172035	-0.0179751492557222	-0.025641401730951835	-0.025636283563872722	-0.01797668120056726
1.0	-0.01770823510227297	-0.026304985047784616	-0.01769267488694136	-0.017693862348686567	-0.017693851771255212	-0.0176928743778587	-0.017693501746450253	-0.02631265776976472	-0.026307173473029005	-0.01769510650780822


==> plot_paper/ex1/opt/Gau/recons.csv <==
x	recon1	recon2	recon3	recon4	recon5	recon6	recon7	recon8	recon9	recon10
-1.0	-0.5179941442938892	-0.5185110971879925	-0.529076280122218	-0.5178263293359635	-0.5186399936751055	-0.5190283668409331	-0.5146890857766716	-0.5307074498313257	-0.5159261954465691	-0.5187252865753158
-0.984251968503937	-0.5193118864760264	-0.5197117698952757	-0.5297125621181112	-0.5191499168811022	-0.5198934480605971	-0.5202309832600127	-0.5161600759478518	-0.5309370914248445	-0.5172811474617938	-0.5199738535118226
-0.9685039370078741	-0.5205686844363318	-0.5208679921249064	-0.5301928911692183	-0.5204108872663652	-0.5210895904422654	-0.5213759039672737	-0.5176106206154497	-0.5310379669169503	-0.5186106031175376	-0.5211704723140982
-0.952755905511811	-0.5217603513687193	-0.5219760626584783	-0.5305135898694305	-0.5216042211151019	-0.5222245378241456	-0.5224596282199774	-0.5190373726644455	-0.5310067815790444	-0.5199114147154639	-0.5223119929501476
-0.937007874015748	-0.522882535494014	-0.5230320628953102	-0.5306720641869126	-0.5227245878868803	-0.5232942973527824	-0.5234784673911321	-0.5204363582217317	-0.5308413207264394	-0.5211798463229966	-0.5233951978451884
-0.9212598425196851	-0.5239306481242729	-0.5240317689953552	-0.5306669336010712	-0.5237662658901996	-0.5242946979028459	-0.5244284572038262	-0.5218027763247841	-0.5305406022239223	-0.5224113807839352	-0.5244167212786549
-0.905511811023622	-0.5248997484744469	-0.5249705173612612	-0.530498137838237	-0.5247230234306578	-0.5252212764204376	-0.5253052251405791	-0.5231307295327039	-0.5301050075469977	-0.5236004601660379	-0.5253729190279768
-0.889763779527559	-0.5257843650347384	-0.5258430025344419	-0.5301670046973714	-0.5255879431419646	-0.5260690978861426	-0.5261037931688971	-0.5244128612413739	-0.5295363747808031	-0.5247401363104393	-0.5262596659988749
-0.8740157480314961	-0.5265782246173657	-0.5266429776348204	-0.5296762577211782	-0.5263531636299423	-0.5268324787615082	-0.5268182873883501	-0.5256398667626253	-0.5288380309431012	-0.5258215997581667	-0.52707205016823
-0.8582677165354331	-0.5272738477711072	-0.5273628146888867	-0.5290299341526797	-0.5270095011931853	-0.5275045709670245	-0.5274415139781269	-0.5267998333136433	-0.5280147325384299	-0.5268335438270889	-0.5278039177148415
-0.8425196850393701	-0.5278619515023227	-0.5279928638970286	-0.5282331711895167	-0.5275458980567638	-0.5280767451568633	-0.5279643432947476	-0.5278773477039956	-0.5270724708181045	-0.5277613047898304	-0.5284472049664469
-0.8267716535433071	-0.5283305748318236	-0.5285205246946367	-0.5272917995339494	-0.5279486200853368	-0.5285376859362928	-0.5283748188185344	-0.5288522879649179	-0.5260180794276007	-0.5285856972453984	-0.5289909652270722
-0.8110236220472441	-0.5286638063183517	-0.5289289039347301	-0.5262116536825355	-0.5282000931764277	-0.5288720743155291	-0.5286568715429629	-0.5296981839661122	-0.5248585530707792	-0.5292814334287425	-0.529419959067934
-0.7952755905511811	-0.5288399405065813	-0.5291948827738476	-0.5249974620457103	-0.5282772189130653	-0.5290586792542501	-0.5287884685650255	-0.5303799886555297	-0.5235999402700268	-0.5298149728031409	-0.529712620158502
-0.7795275590551181	-0.5288288154622157	-0.529286336942289	-0.5236511070064104	-0.5281489399749971	-0.5290676037173612	-0.5287389502343838	-0.5308510407729782	-0.5222456013694781	-0.530141588603925	-0.5298381279906093
-0.7637795275590551	-0.5285879763803503	-0.5291581452692087	-0.5221689301297243	-0.5277727247048299	-0.5288563214787039	-0.528465203528364	-0.5310489141388394	-0.5207935091209128	-0.5302013532795552	-0.5297522039145083
-0.7480314960629921	-0.5280571568920045	-0.5287464650737351	-0.5205375774034742	-0.5270894942481344	-0.5283639853499699	-0.5279061665998227	-0.5308897266464704	-0.5192320894996831	-0.5299136233353835	-0.5293910841522452
-0.7322834645669292	-0.5271503508692955	-0.5279605319441499	-0.5187275980208159	-0.5260163048246048	-0.5275032669028594	-0.5269749415422802	-0.5302603071204873	-0.5175338181943919	-0.5291694282904565	-0.528662894956437
-0.7165354330708662	-0.525744436946095	-0.5266709315037074	-0.5166835752910468	-0.5244357932573331	-0.5261486773376131	-0.5255474832655684	-0.5290073654102578	-0.515645348958845	-0.527820911760801	-0.5274353386224973
-0.7007874015748031	-0.5236628814167418	-0.5246928629636165	-0.5143089057369671	-0.5221809555886713	-0.5241198881887186	-0.5234463981638539	-0.5269224446327812	-0.5134722758122211	-0.5256665959771102	-0.5255181704195334
-0.6850393700787402	-0.5206524427158687	-0.5217623394210531	-0.5114423567646361	-0.5190132025555895	-0.5211579863298147	-0.520417787673614	-0.5237209060262771	-0.5108556192752179	-0.5224306899411453	-0.5226383878411838
-0.6692913385826772	-0.516349999095302	-0.5175025355769889	-0.5078221250332998	-0.514590758711997	-0.5168918409850439	-0.516098276379741	-0.5190124519704992	-0.5075356653959223	-0.517733870623137	-0.5184053771071191
-0.6535433070866141	-0.5102356365159089	-0.511376652752326	-0.5030312526986629	-0.508423299294858	-0.5107908720191425	-0.5099683882475027	-0.5122597043410881	-0.5030968202630133	-0.5110518905005266	-0.5122625706673127
-0.6377952755905512	-0.5015671578758581	-0.5026229714861489	-0.49641617279403616	-0.4998073260626514	-0.5020997181699465	-0.5012874661599287	-0.502720237566666	-0.49688487757534716	-0.5016570880407693	-0.5034218065209743
-0.6220472440944882	-0.4892909204891777	-0.490167975442982	-0.48696888429580293	-0.48773568345325274	-0.4897503641421085	-0.4890050669882678	-0.48936680303378177	-0.48788653907560847	-0.4885369459186273	-0.4907774787175398
-0.6062992125984252	-0.47192649000955866	-0.4725166463392842	-0.47316588279799476	-0.4707756529500343	-0.4722502940227348	-0.4716462738383918	-0.47078218956542367	-0.4745632780524201	-0.4702851430826975	-0.47280202942643984
-0.5905511811023623	-0.44743353772188393	-0.44763039264067833	-0.45277118625906687	-0.44691866372918104	-0.44755645603066085	-0.447179059314511	-0.4450344981822449	-0.45464561834336925	-0.44496940735502455	-0.44743755494436444
-0.5748031496062992	-0.41310129180809063	-0.41283383743284197	-0.4226529768122937	-0.41343457113955273	-0.412975900517931	-0.4129031165656412	-0.40956797209469953	-0.4249368546514836	-0.4100097346897892	-0.4120305690954437
-0.5590551181102362	-0.3655761822635891	-0.3648613687908203	-0.378760339809359	-0.3668427601502073	-0.36520527872116765	-0.36547393829539254	-0.3612171186778358	-0.3812761891706181	-0.36217482582917426	-0.36342339699410703
-0.5433070866141733	-0.3012799120886195	-0.30027765877131324	-0.316575066568413	-0.3032738194963297	-0.3007486979691115	-0.3013122972092673	-0.29658935594357316	-0.31899049491834114	-0.29794882417768864	-0.29841941288461366
-0.5275590551181102	-0.2175989361563368	-0.21662103546733935	-0.232503894007057	-0.21968655016030955	-0.21707343171666266	-0.21778213984315756	-0.21320308743485783	-0.23433078765795842	-0.21467752717312286	-0.21490524457670088
-0.5118110236220472	-0.1150095501117266	-0.11442147964491779	-0.12641741328526807	-0.1162371375362162	-0.11466492679934114	-0.11531400987713385	-0.11157534461326811	-0.1271272350964035	-0.1127256095885005	-0.11367407821195653
-0.49606299212598426	0.0007898739424520066	0.0007598319421834019	-0.004281698757856287	0.0011742809095538738	0.0008827263701544835	0.00043856954601125187	0.0026475740992596294	-0.0035583567965688993	0.00225688600570745	-0.00011604433499076842
-0.4803149606299213	0.11908367802345293	0.1184789901716358	0.1218302198867371	0.12101944214734595	0.11899676747192761	0.1187700796065136	0.11890837518821139	0.12385072800315249	0.11946599621929455	0.11605395842157883
-0.46456692913385833	0.2280107378718147	0.2270929007947433	0.2380583572276705	0.23062425541752038	0.22786849674336296	0.22779652955241594	0.22566408594689583	0.24080317845045307	0.22699176814697772	0.22400635104826727
-0.44881889763779526	0.3194344385328484	0.3185113607856642	0.3345798417325226	0.3216857576842467	0.3193078422543455	0.31935727274560327	0.31521549753928885	0.33732034287373586	0.31689690854068425	0.31591792642237165
-0.4330708661417323	0.39083160664071154	0.3901250712534993	0.4081994414193732	0.3920811855769192	0.39071954857027386	0.3909160209166811	0.3854012051044519	0.410342915479009	0.38701626048645815	0.38884349171898464
-0.4173228346456693	0.4438496712946413	0.44345809782600804	0.46087690143622795	0.44395229954673693	0.4437168330692125	0.44410802495607654	0.4379967027587114	0.4620850396009187	0.43926561571790707	0.44377365324362145
-0.40157480314960625	0.48192843071774655	0.4818520287107813	0.49686480119235965	0.4810509194989795	0.48173920294271944	0.48235707927309285	0.4763479691941525	0.4970245151477467	0.47714893853334006	0.4836454676317846
-0.3858267716535433	0.5086597207990349	0.5088435445326528	0.5206099007130834	0.5070849709226535	0.5083914609842927	0.5092393219995383	0.5038397189446333	0.5197534908172844	0.5041639951075043	0.5117962190644473
-0.3700787401574803	0.5270801067072969	0.5274499685486026	0.5358111209190295	0.5250899146228645	0.526723829366533	0.527779946449425	0.5232868082062156	0.534045423904328	0.5231869853290019	0.5311937096018382
-0.35433070866141736	0.5395223516559529	0.5400067004387693	0.5452211592797107	0.5373486646832056	0.5390794533939346	0.54030529133243	0.5368380520466731	0.5426816532948835	0.5363910582332471	0.5442015823511924
-0.3385826771653544	0.5476953567159173	0.54823534977643	0.5507667100571545	0.5455096287921696	0.5471742330146168	0.5485215113065289	0.5460716898457336	0.5475929106442207	0.5453578064184279	0.5525984523551705
-0.3228346456692913	0.5528213348077401	0.5533735797351149	0.5537494046555071	0.5507402287207939	0.5522348716104197	0.553650326522833	0.5521290089253138	0.5500738877371574	0.5512221389444393	0.5576824600665684
-0.30708661417322836	0.5557641596565072	0.556299810516672	0.5550306429550137	0.5538602348006793	0.5551280547030427	0.556556472100521	0.55583222276171	0.5509755106095031	0.5547966340892292	0.5603856921428281
-0.2913385826771654	0.5571312566464329	0.5576337387472129	0.555173937007371	0.5554437267931152	0.5564629124512045	0.5578492229712997	0.5577750979538181	0.5508508223534708	0.556665361126996	0.5613720876386681
-0.2755905511811023	0.557349200075934	0.5578117206700351	0.5545459087391533	0.5558930588088653	0.5566669626605082	0.5579579627745382	0.558388963493554	0.5500573537182752	0.5572511647658827	0.5611134974538947
-0.25984251968503935	0.5567180762624543	0.5571413963982358	0.5533848789381581	0.5554912881315801	0.5560406658505244	0.5571866696411657	0.5579898110149712	0.5488259972704139	0.556863032188502	0.5599460526141804
-0.2440944881889764	0.5554499949186835	0.5558405835101512	0.5518462963119467	0.5544389742052804	0.5547960337125414	0.5557525746829621	0.5568117217843116	0.5473062358794922	0.5557293168913788	0.5581108766581447
-0.22834645669291342	0.5536961732837696	0.5540647082983265	0.5500323896778323	0.5528799099933097	0.5530837556028374	0.5538133430645203	0.555030613102593	0.5455954197537173	0.5540211091770793	0.5557830344893927
-0.21259842519685046	0.5515659145923457	0.5519260446759594	0.5480113588242667	0.5509190913389052	0.5510121909502123	0.5514860587392778	0.5527811485707774	0.5437575563278648	0.5518687545186486	0.5530918936133512
-0.19685039370078738	0.5491398774585402	0.549507155021902	0.5458297372944445	0.5486352545721593	0.548660641642771	0.5488603899686201	0.5501687891239012	0.5418353098014448	0.5493735757973041	0.550135313748108
-0.18110236220472442	0.5464793330520102	0.5468702475211442	0.5435203395376079	0.5460896054835412	0.546088613308087	0.546007627212138	0.5472783541809979	0.5398576441838485	0.5466162052693677	0.5469894408856969
-0.16535433070866146	0.5436326007501187	0.5440636640680853	0.5411073672154386	0.5433318652523371	0.5433422646398391	0.5429867900920247	0.5441800504875381	0.5378446867591338	0.5436624959441504	0.543715389309355
-0.14960629921259838	0.5406394948588019	0.541126353974628	0.5386096921632699	0.5404044142265237	0.5404588831913509	0.5398486521725834	0.5409336508893687	0.5358108238671171	0.5405676912380377	0.540363732245713
-0.13385826771653542	0.5375343650303714	0.5380909353436747	0.536042969425537	0.5373450781854734	0.537469973842544	0.5366382913112823	0.537591321581289	0.5337666745863994	0.5373793371074358	0.5369774607059405
-0.11811023622047245	0.5343481402411246	0.5349857687684403	0.533420998601525	0.5341889414009633	0.534403371278448	0.5333966075156442	0.5341994727453797	0.5317203528385067	0.534139289200595	0.533593884189372
-0.10236220472440949	0.5311096678434714	0.5318363449297444	0.5307566009772854	0.5309694631885482	0.5312846674631161	0.5301611356376947	0.5307999222486567	0.5296782785536523	0.5308850770917775	0.5302458148446418
-0.08661417322834652	0.5278465588308936	0.5286662025900473	0.5280621838840837	0.5277191030970056	0.5281381628824865	0.5269663994864018	0.52743060060802	0.5276457033884807	0.5276508241389893	0.5269622822749351
-0.07086614173228345	0.5245856962862796	0.525497534919296	0.5253501029876678	0.5244696125297306	0.5249874946425652	0.5238439949444832	0.5241259782972266	0.5256270562967061	0.5244678757139848	0.5237689578902388
-0.055118110236220486	0.5213535276764925	0.5223516019483901	0.5226328952424073	0.5212521189661151	0.5218560571513343	0.5208225445123399	0.5209173580160625	0.523626176351936	0.5213652545977243	0.5206884176370903
-0.03937007874015752	0.5181762373663881	0.5192490396622255	0.5199234320441635	0.5180971071705432	0.5187673063595181	0.5179276296553474	0.5178331419007176	0.5216464765614877	0.5183700365625232	0.5177403348855113
-0.023622047244094446	0.5150798794814091	0.5162101380903753	0.5172350286564407	0.5150343859752406	0.5157450224532173	0.5151817780454003	0.5148991558625657	0.5196910679388138	0.5155077194197729	0.5149416679845815
-0.007874015748031482	0.5120905404902304	0.5132551493520244	0.5145815391858547	0.5120931171335166	0.5128135958537595	0.5126045594942706	0.5121390904425714	0.5177628647127362	0.5128026439154911	0.5123068876117994
0.007874015748031482	0.5092345941132738	0.5104046805643025	0.5119774644750661	0.5093019733302098	0.5099983957057529	0.5102128272382129	0.5095751003293089	0.5158646874249078	0.5102785141928083	0.5098482765275081
0.023622047244094446	0.506539107664435	0.5076802251266171	0.5094381024206279	0.5066894855513187	0.5073262776909879	0.5080211308528775	0.5072285934856186	0.5139993798835532	0.5079590587589727	0.5075763282973259
0.03937007874015741	0.504032458465193	0.5051048889057721	0.506979776286287	0.5042846360006725	0.5048262883302649	0.5060423241956705	0.505121235698321	0.5121699582844262	0.5058688696439864	0.5055002720179027
0.055118110236220375	0.5017452214790591	0.5027043752597399	0.5046201870830296	0.5021177520549664	0.5025306253199249	0.5042883971538149	0.5032761966911519	0.5103798167160448	0.504034457123851	0.5036287575776122
0.07086614173228334	0.49971139455541225	0.5005083046024632	0.5023789521844961	0.5002217594688658	0.5004759169364192	0.5027715744358168	0.5017196682795454	0.5086330239203264	0.5024855588716414	0.5019707515433786
0.08661417322834652	0.49797003468413154	0.49855195981651507	0.5002784159115752	0.4986338583679813	0.4987048862315634	0.5015057491226895	0.5004826908426407	0.5069347637678543	0.5012567435957137	0.5005367191135348
0.10236220472440949	0.49656738495606784	0.49687856656548207	0.4983448515189973	0.49739769096249264	0.4972684638906549	0.5005083542301969	0.4996033274026273	0.5052920000820404	0.5003893463611745	0.4993402052731135
0.11811023622047245	0.49555957215758917	0.4955422332533421	0.496610221311712	0.49656606981164636	0.49622840024785136	0.49980282285914457	0.49912921781332587	0.5037144910884723	0.4999337592811659	0.4983999817234519
0.13385826771653542	0.49501593874119904	0.4946116800239626	0.4951147264700059	0.4962043191277861	0.4956603896981897	0.4994218457996461	0.4991205172856506	0.5022163491511923	0.4999520658530063	0.49774299908848313
0.14960629921259838	0.49502302150387245	0.4941748619877023	0.49391046394235355	0.4963942296789559	0.4956576389106403	0.4994116992445094	0.49965315444580516	0.5008184519449719	0.5005209312185704	0.4974084787900942
0.16535433070866135	0.49568907036850957	0.4943445056853092	0.4930666143361327	0.49723850728234914	0.49633465111560715	0.49983796776597017	0.5008222034592774	0.49955218341315555	0.5017345142925927	0.49745359259294447
0.1811023622047243	0.49714876195288726	0.4952643714852006	0.4926767015315168	0.4988653524233302	0.49783071453086863	0.5007929872558888	0.5027449056725273	0.49846524771993683	0.5037069065902	0.49796129076824014
0.1968503937007875	0.4995673262500947	0.49711563265380865	0.4928685556515854	0.5014323651297389	0.5003121122654086	0.5024051870905929	0.5055624345478921	0.49763069695657514	0.50657316743164	0.4990508938202411
0.21259842519685046	0.503142569489179	0.5001219818534482	0.49381758354063576	0.5051282229675749	0.5039713536205219	0.5048500345887856	0.5094388018538162	0.49716088332491837	0.5104873544059476	0.5008919143084316
0.22834645669291342	0.5081021453937394	0.5045507591035517	0.4957635979560677	0.510169436587873	0.5090207493754929	0.5083611373910063	0.5145543152221139	0.497228791212574	0.5156150227918451	0.503720910652983
0.2440944881889764	0.5146918972831148	0.5107054000872314	0.4990303591286379	0.5167879556287318	0.5156765516115824	0.5132376978144153	0.5210898199248452	0.4980999776075461	0.5221166243146187	0.507859376890872
0.25984251968503935	0.5231494557613985	0.5189019431411463	0.5040443803622606	0.5252038056251263	0.5241291079477367	0.5198402833836767	0.5291970463832971	0.5001785637335876	0.5301175770795128	0.5137266879690086
0.2755905511811023	0.5336564531664894	0.5294200386495028	0.5113442774344478	0.5355762873297559	0.534495005642406	0.5285605799648696	0.5389508400192431	0.5040686670114914	0.5396616365331038	0.521834575745361
0.2913385826771653	0.5462645748474005	0.5424191020591776	0.521562764914592	0.547929559085428	0.546750429570861	0.5397443182270213	0.5502827081886479	0.510644149855683	0.5506483143852325	0.5327379203455316
0.30708661417322825	0.5607976794213929	0.5578168343197476	0.5353505484117232	0.5620561983067387	0.5606519861337719	0.5535468227417205	0.5629036377770668	0.5210960167879708	0.562763697302143	0.5469045181380476
0.3228346456692912	0.5767452051257096	0.5751438926355086	0.5532002754946954	0.5774161474669561	0.5756605712410601	0.5697210177079595	0.5762360078858019	0.53687555862021	0.5754247406112641	0.5644683949714949
0.3385826771653544	0.5931753673660096	0.5934116966874347	0.5751349881331129	0.5930616278660945	0.5908886820518884	0.5873882797004255	0.5893806805934539	0.559369184462812	0.5877603702349495	0.5848745842494171
0.35433070866141736	0.6086941044240534	0.6110407053701147	0.6002717333891763	0.6076136550480434	0.605079917464464	0.6048988875155948	0.6011299282589199	0.5890824673965963	0.5986338606259843	0.6065221745161321
0.3700787401574803	0.6214368168726707	0.6258603851386969	0.626355540425781	0.6192725402366559	0.6165913033973325	0.6198682418446851	0.6099890426406117	0.6242584736127352	0.6066634825347854	0.6265968479708767
0.3858267716535433	0.6289985589239219	0.6350903108973847	0.649399035158328	0.6257612262637956	0.6232856774113931	0.629303861338672	0.6140991078470417	0.6594024161473755	0.6101351083488179	0.6411779003564086
0.40157480314960625	0.6280985368268033	0.6350683368506624	0.663402063482759	0.6239953242049863	0.6221565925122967	0.6294902379116937	0.6108751382666175	0.6847227969822537	0.6066313438119006	0.6453300074562819
0.4173228346456692	0.6136262487039335	0.6203321860384439	0.6597107704495303	0.6091342606123015	0.6083684446677101	0.6151347409759338	0.5960468923257938	0.6867630859049565	0.5920757493298546	0.6324968471564447
0.4330708661417322	0.5764262345433355	0.5814129101236591	0.6251226543342605	0.572376649362884	0.5730788841104925	0.5771359415392819	0.5614613806351024	0.6484634148529278	0.5585452713800055	0.5923631828660536
0.44881889763779537	0.49864350713759675	0.5002797684567423	0.5377733726863929	0.4962822053380683	0.4987767342996266	0.49796626763596746	0.49027921913758915	0.5464904800256625	0.48941834711825455	0.5063373365214381
0.46456692913385833	0.3457289971054688	0.34285768807549544	0.3616123718649098	0.346464388261492	0.3507922680289823	0.34395360279594156	0.34784934034567705	0.3478914740123913	0.3499072859945917	0.3408512608240021
0.4803149606299213	0.06350998750598419	0.05717257534874293	0.05088105514883093	0.06732093577444405	0.07234521911094684	0.06238901228444307	0.07508390582401846	0.020072743769764357	0.07943776000179618	0.04812256247005092
0.49606299212598426	-0.37339218420220893	-0.3787928251132064	-0.3976134029597171	-0.37051484633650256	-0.3681083137933697	-0.3724635013337791	-0.36401769812947643	-0.4193452270650806	-0.36083463322625503	-0.3857819414707104
0.5118110236220472	-0.8432305641990634	-0.8438097112230188	-0.8573750801805754	-0.8443953425840164	-0.8465887938755463	-0.8423771492712455	-0.8439947112529801	-0.8514827670499614	-0.8444861472767934	-0.8426607828690145
0.5275590551181102	-1.1625425051051228	-1.1595913746918172	-1.1678507510718361	-1.1650965031090277	-1.1684511738159646	-1.1631067490995404	-1.1665042774968617	-1.1504711093717779	-1.1689757144938262	-1.1558047705554262
0.5433070866141732	-1.3177547386707817	-1.3142398565902849	-1.3203586487159535	-1.3198515938014708	-1.3216858074531732	-1.3186810335021375	-1.3204074783180197	-1.3086051420518594	-1.3230052498984086	-1.3112879126254229
0.5590551181102361	-1.3840327319940513	-1.3810832346370046	-1.3857238547016804	-1.3855205188646358	-1.3858986103103448	-1.3846032911262518	-1.3852943714855661	-1.3820995603456887	-1.3874895376413117	-1.3789039955757765
0.5748031496062991	-1.4116633400764829	-1.409319134291213	-1.4125817193897132	-1.4127209801850373	-1.4121829054292365	-1.4117717358234778	-1.4121109801220644	-1.4145638002610597	-1.4139159555962413	-1.407490993849001
0.5905511811023623	-1.4217970281180783	-1.4199082608155384	-1.4216298071962843	-1.4225927785223291	-1.4213799977549166	-1.4215159317132382	-1.421817515640677	-1.426775929051741	-1.4233165739919735	-1.418240724271197
0.6062992125984252	-1.4215325775068315	-1.4200086548350046	-1.4196996625302298	-1.4221744746055247	-1.4202802584168703	-1.4209255996142636	-1.4213311315013226	-1.4261747203813158	-1.4225451166886167	-1.4184705758148766
0.6220472440944882	-1.410850018271469	-1.4096878969236826	-1.4064031600870874	-1.4113513480392568	-1.4086456258455675	-1.409911306146297	-1.4104879439030324	-1.4125526749549715	-1.4113188018118128	-1.4083783743050995
0.6377952755905512	-1.3827607235909607	-1.382000637528565	-1.3742671146989993	-1.3830130792577835	-1.3793345933438765	-1.3814186686654515	-1.3821571349637083	-1.3784552430927295	-1.3823596522016997	-1.381229181576651
0.6535433070866141	-1.31773410045014	-1.3172168570682246	-1.304000920762046	-1.3177430857926655	-1.3129329122317308	-1.316154003453546	-1.3168332015031659	-1.3060366286833303	-1.3162279306801346	-1.3176870840198773
0.6692913385826771	-1.1762828204963756	-1.1750248828963716	-1.1603866045317117	-1.1771078603181948	-1.1710572487589397	-1.1758833990003335	-1.1757456114369649	-1.1667286626733437	-1.1751829945292593	-1.1777371456862062
0.68503937007874	-0.9221704318506305	-0.9189247725404246	-0.9166297803228091	-0.9252556295804791	-0.9194353629919232	-0.9250153255201385	-0.9230218221071695	-0.9415830482331614	-0.924746320813361	-0.9233832663769737
0.7007874015748032	-0.6077488097717965	-0.6050553774290061	-0.6203926180564904	-0.6097886853478157	-0.6092417436130008	-0.610912753436865	-0.6081291577213426	-0.6605846727417898	-0.6112508935084816	-0.6072871212397868
0.7165354330708662	-0.3542226445569189	-0.35613372298131596	-0.3726590289457169	-0.3520877694879357	-0.3582608163342599	-0.3535989885140517	-0.35274889910757545	-0.3945031463904512	-0.3531765529204909	-0.35352056472268845
0.7322834645669292	-0.20158911870789706	-0.2073621120899668	-0.21377491577230992	-0.1983394248346057	-0.20630597013514199	-0.19900787196282882	-0.2004778394882166	-0.19309371648697587	-0.19790266462599512	-0.20184548436223987
0.7480314960629921	-0.11880882515613536	-0.12552682074121366	-0.12294309920445866	-0.11744635224884352	-0.12316976701749362	-0.11705253514927737	-0.11965947350166521	-0.0627238488852504	-0.11613845610851785	-0.11990334181588679
0.7637795275590551	-0.0734876183141702	-0.07921157873925028	-0.07189273863694558	-0.07451143088749607	-0.0769625887651701	-0.0734247339792133	-0.07619210716535602	0.011927632440651807	-0.07314161653457801	-0.07499774939496834
0.7795275590551181	-0.04744777097525023	-0.051506945858923014	-0.04253863155621623	-0.050167958371021684	-0.049873062742297546	-0.04879949529561025	-0.05126150879782591	0.04862778892392376	-0.04914786428695406	-0.049087056505214145
0.795275590551181	-0.03169053683859467	-0.034131995118667754	-0.025115205788233883	-0.03528084331850016	-0.03314216844766232	-0.03390479003249752	-0.03591765343057441	0.061200586499896244	-0.03471286144206885	-0.033314556593691654
0.811023622047244	-0.02170312797388528	-0.022851390361039038	-0.014460535431840121	-0.025550338685163473	-0.022370567409946505	-0.024307307105365914	-0.025875992164831083	0.05920301170161566	-0.025385743877241632	-0.02324615000542631
0.826771653543307	-0.015100464736929371	-0.015330313352424433	-0.007772702025425039	-0.018831581459710513	-0.015201083028089616	-0.017773735499771518	-0.018956585741961286	0.0490107100100041	-0.01896956226521015	-0.016532816345271355
0.8425196850393701	-0.01055108137254536	-0.010196126985074076	-0.0034727185066384526	-0.013971522551463847	-0.010286558646896194	-0.013102158799999366	-0.013967173271107622	0.03482066154501553	-0.014306482274313666	-0.01185828508611595
0.8582677165354331	-0.007277572436973899	-0.006605201978967447	-0.0006393028217642531	-0.010305373960319228	-0.006817578090710213	-0.009604705056268486	-0.010212544063474147	0.019336115759844046	-0.010745099729355114	-0.00845136671616243
0.8740157480314961	-0.004810547157808446	-0.004024109050455057	0.0012804139069874522	-0.007427653407780407	-0.004290474691990454	-0.006867430040488871	-0.007266687686757175	0.004215045815897337	-0.007897682431428958	-0.005845302376342604
0.889763779527559	-0.0028596307260201183	-0.0021093566802190484	0.0026254452669971146	-0.005080524002970902	-0.0023842697986637598	-0.004631513202092603	-0.00485899925735726	-0.009617608084120675	-0.0055228820072141015	-0.0037509939905534685
0.905511811023622	-0.0012420165281291464	-0.0006370052167782183	0.0036070909917794223	-0.003095125877329497	-0.0008910045420027725	-0.0027304943796784974	-0.002813179762016425	-0.02173618915909587	-0.0034653066815587617	-0.001986413752916594
0.921259842519685	0.00015886778089689514	0.000540281069543692	0.004358706382029364	-0.0013585758169071848	0.0003256674477815952	-0.0010550951214982084	-0.0010123094712275347	-0.032035543175078035	-0.0016224022616851113	-0.00043557613830658815
0.9370078740157479	0.0014180708145335097	0.0015201469828627914	0.004965286077805292	0.00020567197977782657	0.0013559489521029677	0.00046749727494549697	0.0006221321516955076	-0.040598497599506504	7.472173017584545e-05	0.0009760731743132488
0.9527559055118111	0.0025842529019257376	0.0023677063696739844	0.005481433866561121	0.0016500346115957925	0.0022599425070016204	0.0018863168255942673	0.002143347517348676	-0.04760348356627122	0.001672911443612683	0.002296763671675471
0.9685039370078741	0.003689125164716299	0.0031266155642067873	0.005942458034108001	0.003010640454120424	0.003077928292533007	0.0032346275121432643	0.0035876033849114425	-0.05326487937017332	0.0032042724503420434	0.0035578303767307222
0.984251968503937	0.004753417190333565	0.003826283780172056	0.0063713088659350554	0.004312485261369919	0.003837030725049997	0.004535096923876004	0.004979711728078414	-0.057797812783609875	0.004690894020456155	0.004779676741884327
1.0	0.005790690902261837	0.004486602708929113	0.006782960075817159	0.005572883574136651	0.004555584447876728	0.00580319830427456	0.006336667914279861	-0.061399747496707055	0.006147973504281269	0.005975583396454506


==> plot_paper/ex1/opt/ensemble_caugau.txt <==
     x 	 	 mean 	 	 std
-1.0000000000   -0.5198851706   0.0009199543
-0.9842519685   -0.5195859454   0.0008417868
-0.9685039370   -0.5192916047   0.0007664714
-0.9527559055   -0.5190023990   0.0006936379
-0.9370078740   -0.5187185900   0.0006228407
-0.9212598425   -0.5184404507   0.0005535627
-0.9055118110   -0.5181682658   0.0004852271
-0.8897637795   -0.5179023315   0.0004172247
-0.8740157480   -0.5176429554   0.0003489720
-0.8582677165   -0.5173904548   0.0002800542
-0.8425196850   -0.5171451545   0.0002106547
-0.8267716535   -0.5169073801   0.0001432659
-0.8110236220   -0.5166774455   0.0000917764
-0.7952755906   -0.5164556255   0.0001016097
-0.7795275591   -0.5162420993   0.0001710627
-0.7637795276   -0.5160368321   0.0002628076
-0.7480314961   -0.5158393284   0.0003664523
-0.7322834646   -0.5156481161   0.0004794350
-0.7165354331   -0.5154596676   0.0006002187
-0.7007874016   -0.5152661380   0.0007263778
-0.6850393701   -0.5150506173   0.0008531115
-0.6692913386   -0.5147771525   0.0009711451
-0.6535433071   -0.5143697587   0.0010635290
-0.6377952756   -0.5136682655   0.0011015856
-0.6220472441   -0.5123355923   0.0010445432
-0.6062992126   -0.5096640669   0.0008767503
-0.5905511811   -0.5041762367   0.0008903115
-0.5748031496   -0.4928274751   0.0017912270
-0.5590551181   -0.4695283098   0.0034737895
-0.5433070866   -0.4229102074   0.0052614572
-0.5275590551   -0.3350131928   0.0054045453
-0.5118110236   -0.1883141233   0.0014431189
-0.4960629921   0.0090414512   0.0065016032
-0.4803149606   0.2063908373   0.0108162257
-0.4645669291   0.3532644884   0.0081807967
-0.4488188976   0.4415274277   0.0023183529
-0.4330708661   0.4884700653   0.0031059333
-0.4173228346   0.5119328414   0.0066652564
-0.4015748031   0.5232838274   0.0086685379
-0.3858267717   0.5286483681   0.0095894111
-0.3700787402   0.5311048262   0.0098365737
-0.3543307087   0.5321539409   0.0096829411
-0.3385826772   0.5325176925   0.0092931442
-0.3228346457   0.5325415274   0.0087613649
-0.3070866142   0.5323904564   0.0081398386
-0.2913385827   0.5321433480   0.0074570284
-0.2755905512   0.5318380182   0.0067283772
-0.2598425197   0.5314927597   0.0059624259
-0.2440944882   0.5311166276   0.0051642464
-0.2283464567   0.5307143673   0.0043374245
-0.2125984252   0.5302887872   0.0034854344
-0.1968503937   0.5298419123   0.0026133454
-0.1811023622   0.5293755587   0.0017329420
-0.1653543307   0.5288916307   0.0008966101
-0.1496062992   0.5283922880   0.0005939739
-0.1338582677   0.5278800522   0.0013233105
-0.1181102362   0.5273578867   0.0022527227
-0.1023622047   0.5268292647   0.0032197440
-0.0866141732   0.5262982337   0.0041987626
-0.0708661417   0.5257694794   0.0051784740
-0.0551181102   0.5252483895   0.0061500233
-0.0393700787   0.5247411165   0.0071046532
-0.0236220472   0.5242546377   0.0080329815
-0.0078740157   0.5237968111   0.0089246987
0.0078740157   0.5233764196   0.0097684116
0.0236220472   0.5230032028   0.0105515573
0.0393700787   0.5226878659   0.0112603657
0.0551181102   0.5224420601   0.0118798707
0.0708661417   0.5222783245   0.0123939762
0.0866141732   0.5222099786   0.0127855893
0.1023622047   0.5222509536   0.0130368339
0.1181102362   0.5224155531   0.0131293606
0.1338582677   0.5227181298   0.0130447671
0.1496062992   0.5231726749   0.0127651407
0.1653543307   0.5237923146   0.0122737327
0.1811023622   0.5245887211   0.0115557691
0.1968503937   0.5255714539   0.0105994072
0.2125984252   0.5267472584   0.0093968789
0.2283464567   0.5281193634   0.0079459993
0.2440944882   0.5296868320   0.0062528414
0.2598425197   0.5314440299   0.0043399329
0.2755905512   0.5333802761   0.0022994866
0.2913385827   0.5354797401   0.0012179333
0.3070866142   0.5377216268   0.0032104197
0.3228346457   0.5400806604   0.0058522622
0.3385826772   0.5425278059   0.0086698439
0.3543307087   0.5450309845   0.0115789161
0.3700787402   0.5475548865   0.0145241097
0.3858267717   0.5500562936   0.0174492698
0.4015748031   0.5524595858   0.0202752952
0.4173228346   0.5545442710   0.0228327510
0.4330708661   0.5554333034   0.0246347774
0.4488188976   0.5512289801   0.0241788092
0.4645669291   0.5238571999   0.0174007911
0.4803149606   0.3878099405   0.0150420039
0.4960629921   -0.1949193355   0.0463556287
0.5118110236   -1.1094483998   0.0097487582
0.5275590551   -1.3291039389   0.0053427564
0.5433070866   -1.3583947044   0.0010030794
0.5590551181   -1.3636532972   0.0005779458
0.5748031496   -1.3647181561   0.0010052107
0.5905511811   -1.3649196360   0.0011252362
0.6062992126   -1.3649088754   0.0011351544
0.6220472441   -1.3647344699   0.0010999828
0.6377952756   -1.3639258183   0.0010252716
0.6535433071   -1.3597381529   0.0008870054
0.6692913386   -1.3351385646   0.0007127051
0.6850393701   -1.1593510230   0.0011446550
0.7007874016   -0.5378281271   0.0058124363
0.7165354331   -0.1384002579   0.0005364460
0.7322834646   -0.0413829059   0.0040435353
0.7480314961   -0.0223876840   0.0050625754
0.7637795276   -0.0189469836   0.0048274870
0.7795275591   -0.0184906066   0.0042488282
0.7952755906   -0.0186052889   0.0035857379
0.8110236220   -0.0188287479   0.0029060230
0.8267716535   -0.0190702849   0.0022286613
0.8425196850   -0.0193102221   0.0015613641
0.8582677165   -0.0195427464   0.0009121764
0.8740157480   -0.0197650044   0.0003254110
0.8897637795   -0.0199749926   0.0004520272
0.9055118110   -0.0201711247   0.0010317069
0.9212598425   -0.0203521195   0.0016179638
0.9370078740   -0.0205169543   0.0021892606
0.9527559055   -0.0206648315   0.0027416208
0.9685039370   -0.0207951512   0.0032734709
0.9842519685   -0.0209074863   0.0037839733
1.0000000000   -0.0210015605   0.0042726438


==> plot_paper/ex1/opt/gpr_caugau.txt <==
x 	 mean 	 std
-1.0000000000 -0.5401146978 0.0087718893
-0.9842519685 -0.5398631431 0.0087678039
-0.9685039370 -0.5396115385 0.0087637177
-0.9527559055 -0.5393598839 0.0087596306
-0.9370078740 -0.5391081794 0.0087555428
-0.9212598425 -0.5388564252 0.0087514541
-0.9055118110 -0.5386046210 0.0087473646
-0.8897637795 -0.5383527665 0.0087432743
-0.8740157480 -0.5381008608 0.0087391832
-0.8582677165 -0.5378489015 0.0087350912
-0.8425196850 -0.5375968837 0.0087309983
-0.8267716535 -0.5373447960 0.0087269042
-0.8110236220 -0.5370926135 0.0087228086
-0.7952755906 -0.5368402818 0.0087187105
-0.7795275591 -0.5365876810 0.0087146081
-0.7637795276 -0.5363345492 0.0087104971
-0.7480314961 -0.5360803121 0.0087063681
-0.7322834646 -0.5358237128 0.0087022007
-0.7165354331 -0.5355619990 0.0086979503
-0.7007874016 -0.5352891447 0.0086935190
-0.6850393701 -0.5349919578 0.0086886925
-0.6692913386 -0.5346415610 0.0086830018
-0.6535433071 -0.5341747593 0.0086754206
-0.6377952756 -0.5334533350 0.0086637042
-0.6220472441 -0.5321753595 0.0086429489
-0.6062992126 -0.5296830801 0.0086024726
-0.5905511811 -0.5245521426 0.0085191426
-0.5748031496 -0.5137387916 0.0083435263
-0.5590551181 -0.4909294320 0.0079730865
-0.5433070866 -0.4438952074 0.0072092186
-0.5275590551 -0.3525915562 0.0057263871
-0.5118110236 -0.1967245625 0.0031950209
-0.4960629921 0.0146316120 0.0002385377
-0.4803149606 0.2232629573 0.0036260166
-0.4645669291 0.3738039660 0.0060708901
-0.4488188976 0.4608054965 0.0074838525
-0.4330708661 0.5053178171 0.0082067628
-0.4173228346 0.5268389957 0.0085562815
-0.4015748031 0.5370322095 0.0087218263
-0.3858267717 0.5418715974 0.0088004213
-0.3700787402 0.5442274675 0.0088386823
-0.3543307087 0.5454409715 0.0088583905
-0.3385826772 0.5461310145 0.0088695972
-0.3228346457 0.5465816035 0.0088769151
-0.3070866142 0.5469227326 0.0088824553
-0.2913385827 0.5472138329 0.0088871829
-0.2755905512 0.5474820607 0.0088915392
-0.2598425197 0.5477398217 0.0088957254
-0.2440944882 0.5479927826 0.0088998336
-0.2283464567 0.5482435314 0.0089039060
-0.2125984252 0.5484932504 0.0089079616
-0.1968503937 0.5487424792 0.0089120092
-0.1811023622 0.5489914644 0.0089160529
-0.1653543307 0.5492403184 0.0089200945
-0.1496062992 0.5494890927 0.0089241347
-0.1338582677 0.5497378106 0.0089281741
-0.1181102362 0.5499864826 0.0089322127
-0.1023622047 0.5502351135 0.0089362506
-0.0866141732 0.5504837055 0.0089402879
-0.0708661417 0.5507322594 0.0089443246
-0.0551181102 0.5509807756 0.0089483607
-0.0393700787 0.5512292541 0.0089523962
-0.0236220472 0.5514776950 0.0089564310
-0.0078740157 0.5517260981 0.0089604653
0.0078740157 0.5519744633 0.0089644989
0.0236220472 0.5522227905 0.0089685319
0.0393700787 0.5524710796 0.0089725643
0.0551181102 0.5527193304 0.0089765960
0.0708661417 0.5529675428 0.0089806272
0.0866141732 0.5532157167 0.0089846577
0.1023622047 0.5534638520 0.0089886876
0.1181102362 0.5537119485 0.0089927168
0.1338582677 0.5539600060 0.0089967455
0.1496062992 0.5542080246 0.0090007735
0.1653543307 0.5544560039 0.0090048008
0.1811023622 0.5547039440 0.0090088275
0.1968503937 0.5549518446 0.0090128536
0.2125984252 0.5551997056 0.0090168790
0.2283464567 0.5554475270 0.0090209038
0.2440944882 0.5556953086 0.0090249280
0.2598425197 0.5559430502 0.0090289515
0.2755905512 0.5561907516 0.0090329743
0.2913385827 0.5564384127 0.0090369965
0.3070866142 0.5566860323 0.0090410180
0.3228346457 0.5569336058 0.0090450388
0.3385826772 0.5571811087 0.0090490584
0.3543307087 0.5574284117 0.0090530748
0.3700787402 0.5576748315 0.0090570768
0.3858267717 0.5579167493 0.0090610057
0.4015748031 0.5581350020 0.0090645503
0.4173228346 0.5582281107 0.0090660624
0.4330708661 0.5576586625 0.0090568142
0.4488188976 0.5535801140 0.0089905758
0.4645669291 0.5309044412 0.0086223072
0.4803149606 0.4099003859 0.0066571195
0.4960629921 -0.1664759202 0.0027037727
0.5118110236 -1.1541327290 0.0187439868
0.5275590551 -1.3847358772 0.0224891631
0.5433070866 -1.4126414195 0.0229423731
0.5590551181 -1.4171979654 0.0230163754
0.5748031496 -1.4180208450 0.0230297397
0.5905511811 -1.4181590815 0.0230319847
0.6062992126 -1.4181490210 0.0230318213
0.6220472441 -1.4180028700 0.0230294477
0.6377952756 -1.4172397138 0.0230170534
0.6535433071 -1.4130543007 0.0229490786
0.6692913386 -1.3877766093 0.0225385472
0.6850393701 -1.2052229833 0.0195737312
0.7007874016 -0.5542671097 0.0090017344
0.7165354331 -0.1429624131 0.0023219089
0.7322834646 -0.0460755284 0.0007485895
0.7480314961 -0.0273089807 0.0004440052
0.7637795276 -0.0235953253 0.0003837693
0.7795275591 -0.0226716676 0.0003687914
0.7952755906 -0.0222616531 0.0003621432
0.8110236220 -0.0219460872 0.0003570268
0.8267716535 -0.0216478863 0.0003521921
0.8425196850 -0.0213528797 0.0003474095
0.8582677165 -0.0210584628 0.0003426366
0.8740157480 -0.0207641568 0.0003378658
0.8897637795 -0.0204698737 0.0003330956
0.9055118110 -0.0201755978 0.0003283258
0.9212598425 -0.0198813260 0.0003235564
0.9370078740 -0.0195870580 0.0003187873
0.9527559055 -0.0192927939 0.0003140186
0.9685039370 -0.0189985339 0.0003092502
0.9842519685 -0.0187042781 0.0003044823
1.0000000000 -0.0184100266 0.0002997148


==> plot_paper/prior/1dcauchyprocess.txt <==
x 	 y
0.0000000000 -0.0019169160
0.0010010010 -0.0037676572
0.0020020020 0.0181561084
0.0030030030 0.0213885019
0.0040040040 0.0198773279
0.0050050050 0.0189828388
0.0060060060 0.0184084914
0.0070070070 0.0188967975
0.0080080080 0.0179056006
0.0090090090 0.0183578987
0.0100100100 0.0186139780
0.0110110110 0.0190055922
0.0120120120 0.0185645185
0.0130130130 0.0176145620
0.0140140140 0.0161855136
0.0150150150 0.0163520251
0.0160160160 0.0179911593
0.0170170170 0.0180019988
0.0180180180 0.0186704496
0.0190190190 0.0197323218
0.0200200200 0.0202117574
0.0210210210 0.0198339044
0.0220220220 0.0159444324
0.0230230230 0.0173912133
0.0240240240 0.0188774264
0.0250250250 0.0126683822
0.0260260260 0.0129734511
0.0270270270 0.0229696134
0.0280280280 0.0460499810
0.0290290290 0.0476235198
0.0300300300 0.0483025743
0.0310310310 0.0487103189
0.0320320320 0.0490325685
0.0330330330 0.0496742290
0.0340340340 0.0514760825
0.0350350350 0.0513497873
0.0360360360 0.0515008907
0.0370370370 0.0587722843
0.0380380380 0.0579658553
0.0390390390 0.0579166822
0.0400400400 0.0594197777
0.0410410410 0.0597685479
0.0420420420 0.0602207152
0.0430430430 0.0599529344
0.0440440440 0.0611713967
0.0450450450 0.0604649250
0.0460460460 0.0615277810
0.0470470470 0.0612025265
0.0480480480 0.0622251255
0.0490490490 0.0625583465
0.0500500501 0.0623722029
0.0510510511 0.0626821473
0.0520520521 0.0664470639
0.0530530531 0.0696074977
0.0540540541 0.0698678536
0.0550550551 0.0745077383
0.0560560561 0.0751873781
0.0570570571 0.0829040586
0.0580580581 0.0744834138
0.0590590591 0.0743647304
0.0600600601 0.0669277754
0.0610610611 0.0768675561
0.0620620621 0.0773241340
0.0630630631 0.0737982307
0.0640640641 0.0753649404
0.0650650651 0.0729962880
0.0660660661 0.0735619563
0.0670670671 0.0764401477
0.0680680681 0.0743998345
0.0690690691 0.0743990132
0.0700700701 0.0743289554
0.0710710711 0.0737639101
0.0720720721 0.0689435355
0.0730730731 0.0690595272
0.0740740741 0.0695290785
0.0750750751 0.0687466710
0.0760760761 0.0658915344
0.0770770771 0.0660805735
0.0780780781 0.0639964097
0.0790790791 0.0624985267
0.0800800801 0.0608343233
0.0810810811 0.0609886387
0.0820820821 0.0613039909
0.0830830831 0.0936745223
0.0840840841 0.0983024238
0.0850850851 0.0980322267
0.0860860861 0.0962445414
0.0870870871 0.0962092384
0.0880880881 0.0947186023
0.0890890891 0.0953266399
0.0900900901 0.0983577723
0.0910910911 0.0975900289
0.0920920921 0.0942394835
0.0930930931 0.0962463677
0.0940940941 0.0952419707
0.0950950951 0.0971396908
0.0960960961 0.0884703161
0.0970970971 0.1032491063
0.0980980981 0.1033039195
0.0990990991 0.1216318641
0.1001001001 0.1249742646
0.1011011011 0.1253401567
0.1021021021 0.1261020433
0.1031031031 0.1252949943
0.1041041041 0.1249997333
0.1051051051 0.1246175361
0.1061061061 0.1247029991
0.1071071071 0.1255320538
0.1081081081 0.1256422790
0.1091091091 0.1318399021
0.1101101101 0.1303458542
0.1111111111 0.1312440097
0.1121121121 0.1310094321
0.1131131131 0.1277134856
0.1141141141 0.1268681357
0.1151151151 0.1267964875
0.1161161161 0.1269505107
0.1171171171 0.1109772852
0.1181181181 0.1108814206
0.1191191191 0.1094049052
0.1201201201 0.1097364158
0.1211211211 0.1099616154
0.1221221221 0.1112782412
0.1231231231 0.1111871019
0.1241241241 0.1111136428
0.1251251251 0.1120647330
0.1261261261 0.1125166641
0.1271271271 0.1139285331
0.1281281281 0.1133614466
0.1291291291 0.1125621464
0.1301301301 0.1109396015
0.1311311311 0.1090430061
0.1321321321 0.1102439542
0.1331331331 0.1095366655
0.1341341341 0.1100930912
0.1351351351 0.1095222721
0.1361361361 0.1087771778
0.1371371371 0.1083692026
0.1381381381 0.1070757596
0.1391391391 0.1076579411
0.1401401401 0.1076306438
0.1411411411 0.1066149033
0.1421421421 0.1071788635
0.1431431431 0.1065986643
0.1441441441 0.1093723888
0.1451451451 0.1090033724
0.1461461461 0.1078891003
0.1471471471 0.1049964278
0.1481481481 0.1044357442
0.1491491491 0.1053256119
0.1501501502 0.1043612104
0.1511511512 0.1034560169
0.1521521522 0.1034719209
0.1531531532 0.1035708025
0.1541541542 0.1029947485
0.1551551552 0.1031689039
0.1561561562 0.1004850032
0.1571571572 0.0987060809
0.1581581582 0.0963917265
0.1591591592 0.0956518795
0.1601601602 0.0970186762
0.1611611612 0.0970920875
0.1621621622 0.1248098286
0.1631631632 0.1231874792
0.1641641642 0.1196512835
0.1651651652 0.1187853665
0.1661661662 0.1203813459
0.1671671672 0.1197574277
0.1681681682 0.1185030960
0.1691691692 0.2304379405
0.1701701702 0.2320447375
0.1711711712 0.2324114266
0.1721721722 0.2277731140
0.1731731732 0.2296804300
0.1741741742 0.2318488079
0.1751751752 0.2288499252
0.1761761762 -2.9916154994
0.1771771772 -2.9916633916
0.1781781782 -2.9910239324
0.1791791792 -2.9904564287
0.1801801802 -2.9907121128
0.1811811812 -2.9917356181
0.1821821822 -2.9908527866
0.1831831832 -2.9889334874
0.1841841842 -2.9865484639
0.1851851852 -2.9869201002
0.1861861862 -2.9856481733
0.1871871872 -2.9864260539
0.1881881882 -2.9913055436
0.1891891892 -2.9911572714
0.1901901902 -2.9904511291
0.1911911912 -2.9907199092
0.1921921922 -2.9900756930
0.1931931932 -2.9898707935
0.1941941942 -2.9984691702
0.1951951952 -2.9965586548
0.1961961962 -2.9997973656
0.1971971972 -3.0031015112
0.1981981982 -3.0016043572
0.1991991992 -3.0010351069
0.2002002002 -3.0007202381
0.2012012012 -3.0006587290
0.2022022022 -3.0193826498
0.2032032032 -3.0274101566
0.2042042042 -3.0262773530
0.2052052052 -3.0262192216
0.2062062062 -3.0239559956
0.2072072072 -3.0266639526
0.2082082082 -3.0256834081
0.2092092092 -3.0259667656
0.2102102102 -3.0263024989
0.2112112112 -3.0049109242
0.2122122122 -3.0035336297
0.2132132132 -3.0037400143
0.2142142142 -3.0039723928
0.2152152152 -3.0080892484
0.2162162162 -3.0090591487
0.2172172172 -3.0075392613
0.2182182182 -3.0079008942
0.2192192192 -3.0076762348
0.2202202202 -3.0077883367
0.2212212212 -3.0089082384
0.2222222222 -3.0115041390
0.2232232232 -3.0116189435
0.2242242242 -3.0123575002
0.2252252252 -3.0129398969
0.2262262262 -3.0106835834
0.2272272272 -3.0084635718
0.2282282282 -3.0110439772
0.2292292292 -3.0088941091
0.2302302302 -3.0069065859
0.2312312312 -3.0066457239
0.2322322322 -3.0061035100
0.2332332332 -3.0087504104
0.2342342342 -3.0094438477
0.2352352352 -3.0095092265
0.2362362362 -3.0079930284
0.2372372372 -3.0086091960
0.2382382382 -3.0109036211
0.2392392392 -3.0209713976
0.2402402402 -3.0207892759
0.2412412412 -3.0209174603
0.2422422422 -3.0210401621
0.2432432432 -3.0208068572
0.2442442442 -3.0217315357
0.2452452452 -3.0222783592
0.2462462462 -3.0211405011
0.2472472472 -3.0210147398
0.2482482482 -3.0228678141
0.2492492492 -3.0234437939
0.2502502503 -3.0249617411
0.2512512513 -3.0264244747
0.2522522523 -3.0258552133
0.2532532533 -3.0288301330
0.2542542543 -3.0293867604
0.2552552553 -3.0299330403
0.2562562563 -3.0294181951
0.2572572573 -3.0228410109
0.2582582583 -3.0221486840
0.2592592593 -3.0212472984
0.2602602603 -3.0206114869
0.2612612613 -3.0167091886
0.2622622623 -3.0232894318
0.2632632633 -3.0252296572
0.2642642643 -3.0270874629
0.2652652653 -3.0261298589
0.2662662663 -3.0264334329
0.2672672673 -3.0277421257
0.2682682683 -3.0102836566
0.2692692693 -3.0096982291
0.2702702703 -3.0104460510
0.2712712713 -3.0102035626
0.2722722723 -3.0089945360
0.2732732733 -3.0092984325
0.2742742743 -3.0176057612
0.2752752753 -2.9421182770
0.2762762763 -2.9414654829
0.2772772773 -2.9419850363
0.2782782783 -2.9430617592
0.2792792793 -2.9434790076
0.2802802803 -2.9425755146
0.2812812813 -2.9384912416
0.2822822823 -2.9382185972
0.2832832833 -2.9372799350
0.2842842843 -2.9373330085
0.2852852853 -2.9381953778
0.2862862863 -2.9389833980
0.2872872873 -2.9388095735
0.2882882883 -2.9398159774
0.2892892893 -2.9424938588
0.2902902903 -2.9466428029
0.2912912913 -2.9475620416
0.2922922923 -2.9484143198
0.2932932933 -2.9408268457
0.2942942943 -2.9413561157
0.2952952953 -2.9415327256
0.2962962963 -2.9422699396
0.2972972973 -2.9420467225
0.2982982983 -2.9413603923
0.2992992993 -2.9407137020
0.3003003003 -2.9411261333
0.3013013013 -2.9414709820
0.3023023023 -2.9467253654
0.3033033033 -2.9476539942
0.3043043043 -2.9481699643
0.3053053053 -2.9456496896
0.3063063063 -2.9449364114
0.3073073073 -2.9458536751
0.3083083083 -2.9468436494
0.3093093093 -2.9469626002
0.3103103103 -2.9470952501
0.3113113113 -2.9476205857
0.3123123123 -2.9497005599
0.3133133133 -2.9501485876
0.3143143143 -2.9480674731
0.3153153153 -2.9359063519
0.3163163163 -2.9331345642
0.3173173173 -2.9326286526
0.3183183183 -2.9335735026
0.3193193193 -2.9503935896
0.3203203203 -2.9509143481
0.3213213213 -2.9517697560
0.3223223223 -2.9694514741
0.3233233233 -2.9816540008
0.3243243243 -2.9813023363
0.3253253253 -2.9749284562
0.3263263263 -2.9741592702
0.3273273273 -2.9732005765
0.3283283283 -2.9723937762
0.3293293293 -2.9740993385
0.3303303303 -2.9753431726
0.3313313313 -2.9754734752
0.3323323323 -2.9751881002
0.3333333333 -2.9785063109
0.3343343343 -2.9794488016
0.3353353353 -2.9879696514
0.3363363363 -2.9868614280
0.3373373373 -2.9862037947
0.3383383383 -2.9852089955
0.3393393393 -2.9850584363
0.3403403403 -2.9879170534
0.3413413413 -2.9878084898
0.3423423423 -2.9876534464
0.3433433433 -2.9866018092
0.3443443443 -2.9845243874
0.3453453453 -2.9821691711
0.3463463463 -2.9843246067
0.3473473473 -2.9835631411
0.3483483483 -2.9835080712
0.3493493493 -2.9846698956
0.3503503504 -2.9825243678
0.3513513514 -2.9829325689
0.3523523524 -2.9839005682
0.3533533534 -2.9841049607
0.3543543544 -2.9830005725
0.3553553554 -3.0215012960
0.3563563564 -3.0165334782
0.3573573574 -3.0176834725
0.3583583584 -3.0174268571
0.3593593594 -3.0188523028
0.3603603604 -3.0191447155
0.3613613614 -3.0210242978
0.3623623624 -3.0222885979
0.3633633634 -3.0235145482
0.3643643644 -3.0270396735
0.3653653654 -3.0260789719
0.3663663664 -3.0257110054
0.3673673674 -3.0257475133
0.3683683684 -3.0254805568
0.3693693694 -3.0289722675
0.3703703704 -3.0267097317
0.3713713714 -3.0254087176
0.3723723724 -3.0218287822
0.3733733734 -3.0192826057
0.3743743744 -3.0089696013
0.3753753754 -3.0060105591
0.3763763764 -3.0068434429
0.3773773774 -3.0064687015
0.3783783784 -3.0053218386
0.3793793794 -3.0062850719
0.3803803804 -3.0071667306
0.3813813814 -2.9948891988
0.3823823824 -2.9946346089
0.3833833834 -2.9934995957
0.3843843844 -2.9909893787
0.3853853854 -2.9906874134
0.3863863864 -2.9903861189
0.3873873874 -2.9898579475
0.3883883884 -2.9882536526
0.3893893894 -2.9884927526
0.3903903904 -2.9834524018
0.3913913914 -2.9873448025
0.3923923924 -2.9877090803
0.3933933934 -2.9871736954
0.3943943944 -2.9851707275
0.3953953954 -2.9853287307
0.3963963964 -2.9888159722
0.3973973974 -2.9892610230
0.3983983984 -2.9888382084
0.3993993994 -2.9892890885
0.4004004004 -2.9839690610
0.4014014014 -2.9837417422
0.4024024024 -2.9847676626
0.4034034034 -2.9766561438
0.4044044044 -3.0026449859
0.4054054054 -3.0035131552
0.4064064064 -3.0044502081
0.4074074074 -3.0066145954
0.4084084084 -3.0081267647
0.4094094094 -3.0076599168
0.4104104104 -3.0043464166
0.4114114114 -3.0032709152
0.4124124124 -2.9979232689
0.4134134134 -2.9968710119
0.4144144144 -2.9955787302
0.4154154154 -2.9960490199
0.4164164164 -2.9958328960
0.4174174174 -2.9946700087
0.4184184184 -2.9954063481
0.4194194194 -2.9960505990
0.4204204204 -2.9991301231
0.4214214214 -2.9994482685
0.4224224224 -2.9992001633
0.4234234234 -3.0536010347
0.4244244244 -3.0538122683
0.4254254254 -3.0541348936
0.4264264264 -3.0509643469
0.4274274274 -3.0583678508
0.4284284284 -3.0588670275
0.4294294294 -3.0572265740
0.4304304304 -3.0579814518
0.4314314314 -3.0470076824
0.4324324324 -3.0468663875
0.4334334334 -3.0468300930
0.4344344344 -3.0455990783
0.4354354354 -3.0441774331
0.4364364364 -3.0439853260
0.4374374374 -3.0467178434
0.4384384384 -3.0474627744
0.4394394394 -3.0483382398
0.4404404404 -3.0470184537
0.4414414414 -3.0463328774
0.4424424424 -3.0474208562
0.4434434434 -3.0475522753
0.4444444444 -3.0503760331
0.4454454454 -3.0515914165
0.4464464464 -3.0518526519
0.4474474474 -3.0519508435
0.4484484484 -3.0522113812
0.4494494494 -3.0536796920
0.4504504505 -3.0521678260
0.4514514515 -3.0532395451
0.4524524525 -3.0524696605
0.4534534535 -3.0524412265
0.4544544545 -3.0485191494
0.4554554555 -3.0490955424
0.4564564565 -3.0950578328
0.4574574575 -3.0959791294
0.4584584585 -3.0948992973
0.4594594595 -3.0959935560
0.4604604605 -3.1018287145
0.4614614615 -3.1011336323
0.4624624625 -3.0862836773
0.4634634635 -3.0856876055
0.4644644645 -3.0910949447
0.4654654655 -3.0903505113
0.4664664665 -3.0916632570
0.4674674675 -3.0884083937
0.4684684685 -3.0868135383
0.4694694695 -3.0866338423
0.4704704705 -3.0876597252
0.4714714715 -3.0891786199
0.4724724725 -3.0894075038
0.4734734735 -3.0860215420
0.4744744745 -3.0857031299
0.4754754755 -3.0847007748
0.4764764765 -3.0843632069
0.4774774775 -3.0846723673
0.4784784785 -3.0843576714
0.4794794795 -3.0841787869
0.4804804805 -3.0857000137
0.4814814815 -3.0853509421
0.4824824825 -3.0922418611
0.4834834835 -3.0928360689
0.4844844845 -3.0904360026
0.4854854855 -3.0904494840
0.4864864865 -3.0914596770
0.4874874875 -3.0925599484
0.4884884885 -3.0716148610
0.4894894895 -3.0718727980
0.4904904905 -3.0705872295
0.4914914915 -3.0705613384
0.4924924925 -3.0601213859
0.4934934935 -3.0576651873
0.4944944945 -3.0574644694
0.4954954955 -3.0563338271
0.4964964965 -3.0564649456
0.4974974975 -3.0571934666
0.4984984985 -3.0553679225
0.4994994995 -3.0564086405
0.5005005005 -3.0563502275
0.5015015015 -3.0547460527
0.5025025025 -3.0512996153
0.5035035035 -3.0533033679
0.5045045045 -3.0538190572
0.5055055055 -3.0537714191
0.5065065065 -3.0628529505
0.5075075075 -3.0636485399
0.5085085085 -3.0740149248
0.5095095095 -3.0725554021
0.5105105105 -3.0729368979
0.5115115115 -3.0740489801
0.5125125125 -3.0750029660
0.5135135135 -3.0734279532
0.5145145145 -3.0744178883
0.5155155155 -3.0722338732
0.5165165165 -3.0824392559
0.5175175175 -3.0846904387
0.5185185185 -3.0854362308
0.5195195195 -4.1539647604
0.5205205205 -4.1518951314
0.5215215215 -4.1522427971
0.5225225225 -4.1541425099
0.5235235235 -4.1525502452
0.5245245245 -4.1527592904
0.5255255255 -4.1631608263
0.5265265265 -4.1626220538
0.5275275275 -4.1625387019
0.5285285285 -4.1639013102
0.5295295295 -4.0188401371
0.5305305305 -4.0189931312
0.5315315315 -4.0433926427
0.5325325325 -4.0449378440
0.5335335335 -4.0439694658
0.5345345345 -4.0436998969
0.5355355355 -4.0440394595
0.5365365365 -4.0651180196
0.5375375375 -4.0662128556
0.5385385385 -4.0659414120
0.5395395395 -4.0655213412
0.5405405405 -4.0652289761
0.5415415415 -4.0665033033
0.5425425425 -4.0682283970
0.5435435435 -4.0644865910
0.5445445445 -4.0658408908
0.5455455455 -4.0653815527
0.5465465465 -4.0667246848
0.5475475475 -4.0663640395
0.5485485485 -4.0658824062
0.5495495495 -4.0652741406
0.5505505506 -4.0648917122
0.5515515516 -4.0622211496
0.5525525526 -4.0621207264
0.5535535536 -4.0621868809
0.5545545546 -4.0400808770
0.5555555556 -4.0369240052
0.5565565566 -4.0376029367
0.5575575576 -4.0352155609
0.5585585586 -4.0391437188
0.5595595596 -4.0390856166
0.5605605606 -4.0394093135
0.5615615616 -4.0392847708
0.5625625626 -4.0405321743
0.5635635636 -4.0402132782
0.5645645646 -4.0423468703
0.5655655656 -4.0441221674
0.5665665666 -4.0437844710
0.5675675676 -4.0437833808
0.5685685686 -4.0442575771
0.5695695696 -4.0446665910
0.5705705706 -4.0446721401
0.5715715716 -4.0446343315
0.5725725726 -4.0465741551
0.5735735736 -4.0449641908
0.5745745746 -4.0434260828
0.5755755756 -4.0435975750
0.5765765766 -4.0435692403
0.5775775776 -4.0436815164
0.5785785786 -4.0463278796
0.5795795796 -4.0463306594
0.5805805806 -4.0510786808
0.5815815816 -4.0528132015
0.5825825826 -4.0532343605
0.5835835836 -4.0641621768
0.5845845846 -4.0629747990
0.5855855856 -4.0688218841
0.5865865866 -4.0620302809
0.5875875876 -4.0617758347
0.5885885886 -4.0613966558
0.5895895896 -4.0618462187
0.5905905906 -4.0613946951
0.5915915916 -4.0561259296
0.5925925926 -4.0570712365
0.5935935936 -4.0560922272
0.5945945946 -4.0567047841
0.5955955956 -4.0552813698
0.5965965966 -4.0560821719
0.5975975976 -4.0560873891
0.5985985986 -4.0582096994
0.5995995996 -4.0576149888
0.6006006006 -4.0574753335
0.6016016016 -4.0585733912
0.6026026026 -4.0579525579
0.6036036036 -4.0594170169
0.6046046046 -4.0590331205
0.6056056056 -4.0591385444
0.6066066066 -4.0577855791
0.6076076076 -4.0560649394
0.6086086086 -4.0562633942
0.6096096096 -4.0579267831
0.6106106106 -4.0578696024
0.6116116116 -4.0582431550
0.6126126126 -4.0610349539
0.6136136136 -4.0650605285
0.6146146146 -4.0656401321
0.6156156156 -4.0659942996
0.6166166166 -4.0661462592
0.6176176176 -4.0656954962
0.6186186186 -4.0660648847
0.6196196196 -4.0625466030
0.6206206206 -4.0624214708
0.6216216216 -4.0631617513
0.6226226226 -4.0653655279
0.6236236236 -4.0534583928
0.6246246246 -4.0658567335
0.6256256256 -4.0640248773
0.6266266266 -4.0591535960
0.6276276276 -4.0609775039
0.6286286286 -4.0645317594
0.6296296296 -4.0660600364
0.6306306306 -4.0667483576
0.6316316316 -4.0643460805
0.6326326326 -4.0630541091
0.6336336336 -4.0641217703
0.6346346346 -4.0643512946
0.6356356356 -4.0642970018
0.6366366366 -4.0670596857
0.6376376376 -4.0661333582
0.6386386386 -4.0605368858
0.6396396396 -4.0592653145
0.6406406406 -4.0585410476
0.6416416416 -4.0565512568
0.6426426426 -4.0536495681
0.6436436436 -4.0553030059
0.6446446446 -4.0634879576
0.6456456456 -4.0639421927
0.6466466466 -4.0675025299
0.6476476476 -4.0693787333
0.6486486486 -4.0696660579
0.6496496496 -4.0697160619
0.6506506507 -4.0699585532
0.6516516517 -4.0677785935
0.6526526527 -4.0666658843
0.6536536537 -4.0672376237
0.6546546547 -4.0669056649
0.6556556557 -4.0676183728
0.6566566567 -4.0962884618
0.6576576577 -4.0926525540
0.6586586587 -4.0930640201
0.6596596597 -4.0914388755
0.6606606607 -4.0891943693
0.6616616617 -4.0903240408
0.6626626627 -4.0926043133
0.6636636637 -4.1358921889
0.6646646647 -4.1383327707
0.6656656657 -4.1378417744
0.6666666667 -4.1371865422
0.6676676677 -4.1393527876
0.6686686687 -4.1401006343
0.6696696697 -4.1453821110
0.6706706707 -4.1446727296
0.6716716717 -4.1458037703
0.6726726727 -4.1425594995
0.6736736737 -4.1399181828
0.6746746747 -4.1380092975
0.6756756757 -4.1379332166
0.6766766767 -4.1374744478
0.6776776777 -4.1372346555
0.6786786787 -4.1374755205
0.6796796797 -4.1383288558
0.6806806807 -4.1376661327
0.6816816817 -4.1372067023
0.6826826827 -3.3842071180
0.6836836837 -3.3848961223
0.6846846847 -3.3855830382
0.6856856857 -3.3870471667
0.6866866867 -3.3850220186
0.6876876877 -3.3857246114
0.6886886887 -3.3879053385
0.6896896897 -3.3796719001
0.6906906907 -3.3791928409
0.6916916917 -3.3758058354
0.6926926927 -3.3759042568
0.6936936937 -3.3752793362
0.6946946947 -3.3833734081
0.6956956957 -3.3834050882
0.6966966967 -3.3830160943
0.6976976977 -3.3841013234
0.6986986987 -3.3790285449
0.6996996997 -3.3803144596
0.7007007007 -3.3772341411
0.7017017017 -3.3767750731
0.7027027027 -3.3793247901
0.7037037037 -3.3885170408
0.7047047047 -3.3889430896
0.7057057057 -3.3887492694
0.7067067067 -3.3874932654
0.7077077077 -3.3868543782
0.7087087087 -3.3843686855
0.7097097097 -3.3864785998
0.7107107107 -3.3814122370
0.7117117117 -3.3826477304
0.7127127127 -3.3837453057
0.7137137137 -3.3858512915
0.7147147147 -3.3858064066
0.7157157157 -3.3852468277
0.7167167167 -3.3806273424
0.7177177177 -3.3804431046
0.7187187187 -3.3786654335
0.7197197197 -3.3781379524
0.7207207207 -3.3769487612
0.7217217217 -3.3795204712
0.7227227227 -3.3824897487
0.7237237237 -3.3830858567
0.7247247247 -3.3828429615
0.7257257257 -3.3869193785
0.7267267267 -3.3865268794
0.7277277277 -3.3865618547
0.7287287287 -3.3892657535
0.7297297297 -3.3901299083
0.7307307307 -3.3896380093
0.7317317317 -3.3893407051
0.7327327327 -3.3890426787
0.7337337337 -3.3898289971
0.7347347347 -3.3898593554
0.7357357357 -3.4272099667
0.7367367367 -3.4261443431
0.7377377377 -3.4264641706
0.7387387387 -3.4264313892
0.7397397397 -3.4264129321
0.7407407407 -3.4255076687
0.7417417417 -3.4204497533
0.7427427427 -3.4222691031
0.7437437437 -3.4162023829
0.7447447447 -3.4002503131
0.7457457457 -3.3999327865
0.7467467467 -3.4028450995
0.7477477477 -3.4014089906
0.7487487487 -3.4073997184
0.7497497497 -3.4071408013
0.7507507508 -3.4064263328
0.7517517518 -3.4066236069
0.7527527528 -3.4049120438
0.7537537538 -3.3988020613
0.7547547548 -3.4062122490
0.7557557558 -3.4106162060
0.7567567568 -3.4124292110
0.7577577578 -3.4295736093
0.7587587588 -3.4304469866
0.7597597598 -3.4289845185
0.7607607608 -3.4295785907
0.7617617618 -3.4229749418
0.7627627628 -3.4183234816
0.7637637638 -3.4177457599
0.7647647648 -3.4267550377
0.7657657658 -3.4268494637
0.7667667668 -3.4290058101
0.7677677678 -3.4307448646
0.7687687688 -3.4327213885
0.7697697698 -3.4306360291
0.7707707708 -3.4321161554
0.7717717718 -3.4428579059
0.7727727728 -3.2395935505
0.7737737738 -3.2241139534
0.7747747748 -3.2244374348
0.7757757758 -3.1398543628
0.7767767768 -3.1422603289
0.7777777778 -3.1443598269
0.7787787788 -3.1427637084
0.7797797798 -3.1440380424
0.7807807808 -3.1513165847
0.7817817818 -3.1584878122
0.7827827828 -3.1597409358
0.7837837838 -3.1590463117
0.7847847848 -3.1454597024
0.7857857858 -3.1461052208
0.7867867868 -3.1443440361
0.7877877878 -3.1394336161
0.7887887888 -3.1396974261
0.7897897898 -3.1389348095
0.7907907908 -3.1367743267
0.7917917918 -3.1367076082
0.7927927928 -3.1354237787
0.7937937938 -3.1360295098
0.7947947948 -3.1327759454
0.7957957958 -3.1525381473
0.7967967968 -3.1516083964
0.7977977978 -3.1520401813
0.7987987988 -3.1508522357
0.7997997998 -3.1512955180
0.8008008008 -3.1511492042
0.8018018018 -3.1513105340
0.8028028028 -3.1526600720
0.8038038038 -3.1521912711
0.8048048048 -3.1530485875
0.8058058058 -3.1528166490
0.8068068068 -3.1531540055
0.8078078078 -3.1529731689
0.8088088088 -3.1517557675
0.8098098098 -3.1499546388
0.8108108108 -3.1460720392
0.8118118118 -3.1461224532
0.8128128128 -3.1435653200
0.8138138138 -3.1402790160
0.8148148148 -3.1562789885
0.8158158158 -3.1547930576
0.8168168168 -3.1520249573
0.8178178178 -3.1530697246
0.8188188188 -3.1533379273
0.8198198198 -3.1533206564
0.8208208208 -3.1532549108
0.8218218218 -3.1528741480
0.8228228228 -3.1521589966
0.8238238238 -3.1518671773
0.8248248248 -3.1517020974
0.8258258258 -3.1509279180
0.8268268268 -3.1521533731
0.8278278278 -3.1465595210
0.8288288288 -3.1503700797
0.8298298298 -3.1501298428
0.8308308308 -3.1517965193
0.8318318318 -3.1554632624
0.8328328328 -3.1564862742
0.8338338338 -3.1511050369
0.8348348348 -3.1517080771
0.8358358358 -3.1519123820
0.8368368368 -3.1522686884
0.8378378378 -3.1549933903
0.8388388388 -3.1554795521
0.8398398398 -3.1612331550
0.8408408408 -3.1622160511
0.8418418418 -3.1591348018
0.8428428428 -3.1584975083
0.8438438438 -3.1580239200
0.8448448448 -3.2331446321
0.8458458458 -3.2388261484
0.8468468468 -3.2376007506
0.8478478478 -3.2383802292
0.8488488488 -3.2382792808
0.8498498498 -3.2378053501
0.8508508509 -3.2377117571
0.8518518519 -3.2392972965
0.8528528529 -3.2407914312
0.8538538539 -3.2400502871
0.8548548549 -3.2391852402
0.8558558559 -3.2412243518
0.8568568569 -3.2417823064
0.8578578579 -3.2412468559
0.8588588589 -3.2485027519
0.8598598599 -3.2494225892
0.8608608609 -3.2533106509
0.8618618619 -3.2518569380
0.8628628629 -3.2509922235
0.8638638639 -3.2508233467
0.8648648649 -3.2432465264
0.8658658659 -3.2429845609
0.8668668669 -3.2422490847
0.8678678679 -3.2392751553
0.8688688689 -3.2395368791
0.8698698699 -3.2423282851
0.8708708709 -3.2479907748
0.8718718719 -3.2431622366
0.8728728729 -3.2405496002
0.8738738739 -3.2396010706
0.8748748749 -3.2405629814
0.8758758759 -3.2357587681
0.8768768769 -3.2354348776
0.8778778779 -3.2336158731
0.8788788789 -3.2337371862
0.8798798799 -3.2332691957
0.8808808809 -3.2339115539
0.8818818819 -3.2330590148
0.8828828829 -3.2342369858
0.8838838839 -3.2351348671
0.8848848849 -3.2347864609
0.8858858859 -3.2330888309
0.8868868869 -3.2328945696
0.8878878879 -3.2349120096
0.8888888889 -3.2354695358
0.8898898899 -3.2338972601
0.8908908909 -3.2272481995
0.8918918919 -3.2287776146
0.8928928929 -3.2747232182
0.8938938939 -3.2848364514
0.8948948949 -3.2853511536
0.8958958959 -3.2848382879
0.8968968969 -3.2856286144
0.8978978979 -3.2872745209
0.8988988989 -3.2883874719
0.8998998999 -3.2884637463
0.9009009009 -3.2875100120
0.9019019019 -3.2895556188
0.9029029029 -3.4671759409
0.9039039039 -3.4638869718
0.9049049049 -3.4611077395
0.9059059059 -3.4600918576
0.9069069069 -3.4565613757
0.9079079079 -3.4568686907
0.9089089089 -3.4571485208
0.9099099099 -3.4572144636
0.9109109109 -3.4561001292
0.9119119119 -3.4564430922
0.9129129129 -3.4572827577
0.9139139139 -3.4592008383
0.9149149149 -3.4586343965
0.9159159159 -3.4571385062
0.9169169169 -3.4561655113
0.9179179179 -3.4569484831
0.9189189189 -3.4558735696
0.9199199199 -3.4553528026
0.9209209209 -3.4551204897
0.9219219219 -3.4546586779
0.9229229229 -3.4536008418
0.9239239239 -3.4623707529
0.9249249249 -3.4633190064
0.9259259259 -3.4647294752
0.9269269269 -3.4642206946
0.9279279279 -3.4626030206
0.9289289289 -3.4621424612
0.9299299299 -3.4620094015
0.9309309309 -3.4595387103
0.9319319319 -3.4596533740
0.9329329329 -3.4591490314
0.9339339339 -3.4569981136
0.9349349349 -3.4560235011
0.9359359359 -3.4568663040
0.9369369369 -3.4574131423
0.9379379379 -3.4567295359
0.9389389389 -3.4570374001
0.9399399399 -3.4577433102
0.9409409409 -3.4565752844
0.9419419419 -3.4568374937
0.9429429429 -3.4557773496
0.9439439439 -3.4586083141
0.9449449449 -3.4586163160
0.9459459459 -3.4579267433
0.9469469469 -3.4577961110
0.9479479479 -3.4576418863
0.9489489489 -3.4572572244
0.9499499499 -3.4597009573
0.9509509510 -3.4609336741
0.9519519520 -3.4614065867
0.9529529530 -3.4618891280
0.9539539540 -3.4615324662
0.9549549550 -3.4672986681
0.9559559560 -3.4743488869
0.9569569570 -3.4497173020
0.9579579580 -3.4460696388
0.9589589590 -3.4433346316
0.9599599600 -3.4427700146
0.9609609610 -3.4431966348
0.9619619620 -3.4430220110
0.9629629630 -3.4417807325
0.9639639640 -3.4399319508
0.9649649650 -3.4467790512
0.9659659660 -3.4519021451
0.9669669670 -3.4512370445
0.9679679680 -3.4506966877
0.9689689690 -3.4507625181
0.9699699700 -3.4492748353
0.9709709710 -3.4528850260
0.9719719720 -3.4531286223
0.9729729730 -3.6152257593
0.9739739740 -3.6164341297
0.9749749750 -3.6161572085
0.9759759760 -3.6161183870
0.9769769770 -3.6139133402
0.9779779780 -3.6136263687
0.9789789790 -3.6145571891
0.9799799800 -3.6173890144
0.9809809810 -3.6156560026
0.9819819820 -3.6185856093
0.9829829830 -3.6135137764
0.9839839840 -3.5928396176
0.9849849850 -3.5942053142
0.9859859860 -3.5945077601
0.9869869870 -3.5538433889
0.9879879880 -3.5536397555
0.9889889890 -3.5534471438
0.9899899900 -3.5533336912
0.9909909910 -3.5530951406
0.9919919920 -3.5494516075
0.9929929930 -3.5481472272
0.9939939940 -3.5499333633
0.9949949950 -3.5514439701
0.9959959960 -3.5532071433
0.9969969970 -3.5535654279
0.9979979980 -3.5537612868
0.9989989990 -3.5541533967
1.0000000000 -3.5270474215


==> plot_paper/prior/1dgaussianprocess.txt <==
x 	 y
0.0000000000 0.0014418214
0.0010010010 -0.0267095704
0.0020020020 -0.0527122668
0.0030030030 -0.0247039100
0.0040040040 -0.0628585910
0.0050050050 -0.1396271169
0.0060060060 -0.1095850845
0.0070070070 -0.1005458863
0.0080080080 -0.2015852954
0.0090090090 -0.1925429985
0.0100100100 -0.1656637286
0.0110110110 -0.1721162130
0.0120120120 -0.2176338641
0.0130130130 -0.2431132408
0.0140140140 -0.3062572068
0.0150150150 -0.3028956319
0.0160160160 -0.2859242809
0.0170170170 -0.3261706393
0.0180180180 -0.3221256638
0.0190190190 -0.3640070205
0.0200200200 -0.3756401833
0.0210210210 -0.3423884482
0.0220220220 -0.3124952411
0.0230230230 -0.3201622486
0.0240240240 -0.4169064213
0.0250250250 -0.4272104359
0.0260260260 -0.5067612787
0.0270270270 -0.5392779580
0.0280280280 -0.5204013854
0.0290290290 -0.5356553042
0.0300300300 -0.5266044365
0.0310310310 -0.5221685976
0.0320320320 -0.6133923965
0.0330330330 -0.6442853617
0.0340340340 -0.6949656057
0.0350350350 -0.6729580989
0.0360360360 -0.6322062960
0.0370370370 -0.6810409604
0.0380380380 -0.6545256211
0.0390390390 -0.6415435634
0.0400400400 -0.5886686527
0.0410410410 -0.5591732148
0.0420420420 -0.5364281034
0.0430430430 -0.6122830301
0.0440440440 -0.6814175408
0.0450450450 -0.6764758535
0.0460460460 -0.6223859499
0.0470470470 -0.6705218642
0.0480480480 -0.6964254846
0.0490490490 -0.6400676765
0.0500500501 -0.5956982423
0.0510510511 -0.5454212049
0.0520520521 -0.5616843569
0.0530530531 -0.5372775865
0.0540540541 -0.5466881742
0.0550550551 -0.5823953332
0.0560560561 -0.6813581715
0.0570570571 -0.7005509024
0.0580580581 -0.7904852120
0.0590590591 -0.7892771141
0.0600600601 -0.8049925227
0.0610610611 -0.7966943884
0.0620620621 -0.7592631496
0.0630630631 -0.7963647915
0.0640640641 -0.7666881494
0.0650650651 -0.7454655544
0.0660660661 -0.7238477171
0.0670670671 -0.7279301793
0.0680680681 -0.7492344882
0.0690690691 -0.7925269782
0.0700700701 -0.8294600133
0.0710710711 -0.9096023545
0.0720720721 -0.9754370944
0.0730730731 -0.9041420944
0.0740740741 -0.8131885587
0.0750750751 -0.7779856416
0.0760760761 -0.7509150599
0.0770770771 -0.7855498103
0.0780780781 -0.8456862112
0.0790790791 -0.8550029940
0.0800800801 -0.8526968598
0.0810810811 -0.9500754185
0.0820820821 -0.9428592132
0.0830830831 -0.9062336383
0.0840840841 -0.9259947228
0.0850850851 -0.9431713153
0.0860860861 -0.8759267872
0.0870870871 -0.8401062318
0.0880880881 -0.8599057093
0.0890890891 -0.8500806320
0.0900900901 -0.8469150784
0.0910910911 -0.8645535121
0.0920920921 -0.9138948136
0.0930930931 -0.9307683018
0.0940940941 -0.9410593609
0.0950950951 -0.9245673766
0.0960960961 -0.9489195716
0.0970970971 -0.9214017698
0.0980980981 -1.0396689534
0.0990990991 -1.0130916385
0.1001001001 -0.9573737482
0.1011011011 -0.9244944334
0.1021021021 -0.9185176094
0.1031031031 -0.9351602970
0.1041041041 -0.8644792691
0.1051051051 -0.8165732208
0.1061061061 -0.7665955674
0.1071071071 -0.7263037271
0.1081081081 -0.6367267449
0.1091091091 -0.6682526090
0.1101101101 -0.7199031348
0.1111111111 -0.7697903473
0.1121121121 -0.6903542737
0.1131131131 -0.6037302506
0.1141141141 -0.6448381007
0.1151151151 -0.6928505143
0.1161161161 -0.6887877357
0.1171171171 -0.6967388095
0.1181181181 -0.7023784685
0.1191191191 -0.6786938323
0.1201201201 -0.6786536613
0.1211211211 -0.6420384613
0.1221221221 -0.6366185017
0.1231231231 -0.7335034175
0.1241241241 -0.7625171383
0.1251251251 -0.7643395829
0.1261261261 -0.7971410054
0.1271271271 -0.8193693765
0.1281281281 -0.8192572155
0.1291291291 -0.8235887861
0.1301301301 -0.8429318186
0.1311311311 -0.9268279770
0.1321321321 -0.8205237334
0.1331331331 -0.9229927868
0.1341341341 -1.0537059366
0.1351351351 -1.1049935304
0.1361361361 -1.0993622699
0.1371371371 -1.0435948381
0.1381381381 -0.9759221753
0.1391391391 -0.9245609954
0.1401401401 -0.9285992388
0.1411411411 -0.8850007309
0.1421421421 -0.8825426363
0.1431431431 -0.9351482248
0.1441441441 -0.8685041860
0.1451451451 -0.8959929652
0.1461461461 -0.8356759449
0.1471471471 -0.8242349389
0.1481481481 -0.8719991536
0.1491491491 -0.8792685870
0.1501501502 -0.8883516604
0.1511511512 -0.8994983034
0.1521521522 -0.8828095309
0.1531531532 -0.8491138615
0.1541541542 -0.8515731991
0.1551551552 -0.8878417554
0.1561561562 -0.8751863756
0.1571571572 -0.8827880315
0.1581581582 -0.9016986019
0.1591591592 -0.9446563556
0.1601601602 -0.9875310621
0.1611611612 -0.9975288236
0.1621621622 -0.9980212651
0.1631631632 -0.9499708735
0.1641641642 -0.8865084605
0.1651651652 -0.8500410428
0.1661661662 -0.8595700452
0.1671671672 -0.8672259043
0.1681681682 -0.8533952634
0.1691691692 -0.7917550255
0.1701701702 -0.8563254630
0.1711711712 -0.8665098948
0.1721721722 -0.8688189667
0.1731731732 -0.9107912629
0.1741741742 -0.8499400314
0.1751751752 -0.7913269023
0.1761761762 -0.7859336221
0.1771771772 -0.8114922160
0.1781781782 -0.8423507434
0.1791791792 -0.8277172282
0.1801801802 -0.7752214132
0.1811811812 -0.7451342154
0.1821821822 -0.7512807259
0.1831831832 -0.8215757531
0.1841841842 -0.8514177500
0.1851851852 -0.8345259685
0.1861861862 -0.8381305360
0.1871871872 -0.8092001415
0.1881881882 -0.7865193434
0.1891891892 -0.8060516412
0.1901901902 -0.8458498597
0.1911911912 -0.8195512914
0.1921921922 -0.7724083673
0.1931931932 -0.7341017884
0.1941941942 -0.7356119242
0.1951951952 -0.7130512074
0.1961961962 -0.6357902014
0.1971971972 -0.5851972152
0.1981981982 -0.5972445381
0.1991991992 -0.6091636740
0.2002002002 -0.6125835233
0.2012012012 -0.5536175203
0.2022022022 -0.5647035848
0.2032032032 -0.5077257549
0.2042042042 -0.4899390315
0.2052052052 -0.5273279145
0.2062062062 -0.5420669899
0.2072072072 -0.4996576565
0.2082082082 -0.5418708562
0.2092092092 -0.5427245262
0.2102102102 -0.4977104954
0.2112112112 -0.4649107290
0.2122122122 -0.5093994573
0.2132132132 -0.4916865116
0.2142142142 -0.5199141210
0.2152152152 -0.5116088833
0.2162162162 -0.4739194504
0.2172172172 -0.4626987189
0.2182182182 -0.4638867712
0.2192192192 -0.4850322377
0.2202202202 -0.5255000394
0.2212212212 -0.5237024234
0.2222222222 -0.6020697668
0.2232232232 -0.5730515178
0.2242242242 -0.5365528452
0.2252252252 -0.4689455878
0.2262262262 -0.4050413381
0.2272272272 -0.4068107815
0.2282282282 -0.4082662437
0.2292292292 -0.3409354446
0.2302302302 -0.3646088034
0.2312312312 -0.3887832507
0.2322322322 -0.2707914099
0.2332332332 -0.2925463651
0.2342342342 -0.2820205892
0.2352352352 -0.3022761814
0.2362362362 -0.3315203537
0.2372372372 -0.4146238090
0.2382382382 -0.5196081342
0.2392392392 -0.5227741906
0.2402402402 -0.6224953546
0.2412412412 -0.6120152905
0.2422422422 -0.6215215998
0.2432432432 -0.5847498253
0.2442442442 -0.6337286470
0.2452452452 -0.6664551960
0.2462462462 -0.6425426861
0.2472472472 -0.6132835715
0.2482482482 -0.6061590431
0.2492492492 -0.5901908151
0.2502502503 -0.5826038670
0.2512512513 -0.5777711491
0.2522522523 -0.5453989048
0.2532532533 -0.4533112281
0.2542542543 -0.4370040815
0.2552552553 -0.5212367327
0.2562562563 -0.4467395046
0.2572572573 -0.4586716381
0.2582582583 -0.3726597707
0.2592592593 -0.3828723870
0.2602602603 -0.4477481307
0.2612612613 -0.3902817177
0.2622622623 -0.4283464205
0.2632632633 -0.3482831240
0.2642642643 -0.3135290750
0.2652652653 -0.3081823456
0.2662662663 -0.3196663911
0.2672672673 -0.3006008119
0.2682682683 -0.3705384303
0.2692692693 -0.3305578526
0.2702702703 -0.3082411438
0.2712712713 -0.2950489249
0.2722722723 -0.3457678296
0.2732732733 -0.2965510967
0.2742742743 -0.2783520985
0.2752752753 -0.3109782670
0.2762762763 -0.3484348286
0.2772772773 -0.3357397959
0.2782782783 -0.3637903974
0.2792792793 -0.3406119600
0.2802802803 -0.2743383844
0.2812812813 -0.2920765113
0.2822822823 -0.2522105323
0.2832832833 -0.3244380906
0.2842842843 -0.3628940604
0.2852852853 -0.3402008438
0.2862862863 -0.3342421105
0.2872872873 -0.3047916246
0.2882882883 -0.2744865615
0.2892892893 -0.3384040874
0.2902902903 -0.4030024178
0.2912912913 -0.4614330475
0.2922922923 -0.4558012680
0.2932932933 -0.4565434373
0.2942942943 -0.4418486297
0.2952952953 -0.4030591096
0.2962962963 -0.4159919551
0.2972972973 -0.4222218551
0.2982982983 -0.4305103384
0.2992992993 -0.5355779096
0.3003003003 -0.5579986985
0.3013013013 -0.4932160964
0.3023023023 -0.5196894325
0.3033033033 -0.4690365071
0.3043043043 -0.4956953364
0.3053053053 -0.5810682184
0.3063063063 -0.6122117996
0.3073073073 -0.6539859374
0.3083083083 -0.6052528595
0.3093093093 -0.6641473217
0.3103103103 -0.6793020263
0.3113113113 -0.6681941918
0.3123123123 -0.6510614707
0.3133133133 -0.5759727753
0.3143143143 -0.5790038409
0.3153153153 -0.6038086160
0.3163163163 -0.5530967327
0.3173173173 -0.5603277027
0.3183183183 -0.5942591956
0.3193193193 -0.6131862215
0.3203203203 -0.6378296872
0.3213213213 -0.6686132832
0.3223223223 -0.6584226711
0.3233233233 -0.6127035570
0.3243243243 -0.6750427122
0.3253253253 -0.6191352291
0.3263263263 -0.6740763240
0.3273273273 -0.5765524171
0.3283283283 -0.5936666022
0.3293293293 -0.6359825892
0.3303303303 -0.6409258756
0.3313313313 -0.5917699870
0.3323323323 -0.5423151472
0.3333333333 -0.6088664992
0.3343343343 -0.6287811811
0.3353353353 -0.6132693577
0.3363363363 -0.6119519639
0.3373373373 -0.5496706634
0.3383383383 -0.5248723997
0.3393393393 -0.5259674487
0.3403403403 -0.5347542250
0.3413413413 -0.5306080949
0.3423423423 -0.5198267727
0.3433433433 -0.5190989541
0.3443443443 -0.5261252378
0.3453453453 -0.5184781074
0.3463463463 -0.4659691547
0.3473473473 -0.4189968634
0.3483483483 -0.4509474130
0.3493493493 -0.4129467549
0.3503503504 -0.3794290338
0.3513513514 -0.3912175296
0.3523523524 -0.4102064330
0.3533533534 -0.4519411036
0.3543543544 -0.4753640751
0.3553553554 -0.5282350643
0.3563563564 -0.4608354804
0.3573573574 -0.4898328127
0.3583583584 -0.4592926051
0.3593593594 -0.4578332500
0.3603603604 -0.5351382600
0.3613613614 -0.4889219789
0.3623623624 -0.4171014842
0.3633633634 -0.3550012274
0.3643643644 -0.3504124269
0.3653653654 -0.3351488296
0.3663663664 -0.3264485391
0.3673673674 -0.3292319553
0.3683683684 -0.2584891943
0.3693693694 -0.3005399315
0.3703703704 -0.2784716385
0.3713713714 -0.3100239114
0.3723723724 -0.2925374093
0.3733733734 -0.2908691007
0.3743743744 -0.2887732719
0.3753753754 -0.2739753311
0.3763763764 -0.3082218883
0.3773773774 -0.3282033053
0.3783783784 -0.3497146680
0.3793793794 -0.4095509687
0.3803803804 -0.3872418236
0.3813813814 -0.4268073035
0.3823823824 -0.4772793019
0.3833833834 -0.5054051026
0.3843843844 -0.5210975829
0.3853853854 -0.5135388136
0.3863863864 -0.5281092563
0.3873873874 -0.5050080555
0.3883883884 -0.5807147790
0.3893893894 -0.5757171267
0.3903903904 -0.6007304351
0.3913913914 -0.5837757960
0.3923923924 -0.5784765275
0.3933933934 -0.6296005817
0.3943943944 -0.6324907252
0.3953953954 -0.7000252311
0.3963963964 -0.6938140333
0.3973973974 -0.7422934613
0.3983983984 -0.7416362117
0.3993993994 -0.7413186942
0.4004004004 -0.7897619424
0.4014014014 -0.7429102337
0.4024024024 -0.7276376570
0.4034034034 -0.6719872684
0.4044044044 -0.6751976887
0.4054054054 -0.6526914724
0.4064064064 -0.6677420175
0.4074074074 -0.6392941188
0.4084084084 -0.6323371755
0.4094094094 -0.5645142776
0.4104104104 -0.5086799319
0.4114114114 -0.4952277915
0.4124124124 -0.5047875411
0.4134134134 -0.4919704158
0.4144144144 -0.4721584759
0.4154154154 -0.4553405621
0.4164164164 -0.3740665393
0.4174174174 -0.4489467469
0.4184184184 -0.4097121089
0.4194194194 -0.4074617626
0.4204204204 -0.3783759530
0.4214214214 -0.3804618386
0.4224224224 -0.3728135574
0.4234234234 -0.3565287325
0.4244244244 -0.3387345821
0.4254254254 -0.3661419394
0.4264264264 -0.3415973577
0.4274274274 -0.3650445029
0.4284284284 -0.3868255602
0.4294294294 -0.3244863158
0.4304304304 -0.3030955985
0.4314314314 -0.3455407446
0.4324324324 -0.3828430363
0.4334334334 -0.3412190515
0.4344344344 -0.3780031572
0.4354354354 -0.3387649316
0.4364364364 -0.3825673518
0.4374374374 -0.3950583174
0.4384384384 -0.3813432572
0.4394394394 -0.4406869057
0.4404404404 -0.4637087480
0.4414414414 -0.4926720752
0.4424424424 -0.4639645749
0.4434434434 -0.4631695774
0.4444444444 -0.4657631416
0.4454454454 -0.4620427600
0.4464464464 -0.4134153934
0.4474474474 -0.3563323313
0.4484484484 -0.3980283881
0.4494494494 -0.3219050504
0.4504504505 -0.3403703392
0.4514514515 -0.3273442707
0.4524524525 -0.3931638252
0.4534534535 -0.4661076113
0.4544544545 -0.4482601894
0.4554554555 -0.3715076806
0.4564564565 -0.3596606816
0.4574574575 -0.3084848220
0.4584584585 -0.3348815134
0.4594594595 -0.3604704838
0.4604604605 -0.4062438358
0.4614614615 -0.4359675375
0.4624624625 -0.3585512703
0.4634634635 -0.3566304678
0.4644644645 -0.3696222497
0.4654654655 -0.4052862547
0.4664664665 -0.4068510676
0.4674674675 -0.4548997962
0.4684684685 -0.4813127076
0.4694694695 -0.3750864754
0.4704704705 -0.3989017623
0.4714714715 -0.4302243518
0.4724724725 -0.4517561077
0.4734734735 -0.4063063388
0.4744744745 -0.4115006217
0.4754754755 -0.3942814916
0.4764764765 -0.3595645498
0.4774774775 -0.4575537085
0.4784784785 -0.5472072299
0.4794794795 -0.5002007434
0.4804804805 -0.4406791541
0.4814814815 -0.4421079030
0.4824824825 -0.5011218949
0.4834834835 -0.5505111403
0.4844844845 -0.5685688812
0.4854854855 -0.6409243292
0.4864864865 -0.5786514408
0.4874874875 -0.5225332222
0.4884884885 -0.5478275720
0.4894894895 -0.5238610940
0.4904904905 -0.4977110190
0.4914914915 -0.4617935105
0.4924924925 -0.4222416313
0.4934934935 -0.4593864951
0.4944944945 -0.4580315012
0.4954954955 -0.4971998624
0.4964964965 -0.4922364755
0.4974974975 -0.5383778410
0.4984984985 -0.5376927885
0.4994994995 -0.5804974798
0.5005005005 -0.5770107543
0.5015015015 -0.6172481768
0.5025025025 -0.6085833918
0.5035035035 -0.6095039171
0.5045045045 -0.7027780007
0.5055055055 -0.6912547076
0.5065065065 -0.7371665384
0.5075075075 -0.6736437988
0.5085085085 -0.6585287666
0.5095095095 -0.6965198957
0.5105105105 -0.6954329641
0.5115115115 -0.7209755957
0.5125125125 -0.6840666026
0.5135135135 -0.6879231679
0.5145145145 -0.7626801435
0.5155155155 -0.6887174511
0.5165165165 -0.6621192291
0.5175175175 -0.6778720286
0.5185185185 -0.7008065998
0.5195195195 -0.7093554771
0.5205205205 -0.7521031248
0.5215215215 -0.8111854428
0.5225225225 -0.7354649394
0.5235235235 -0.7227612113
0.5245245245 -0.7173043120
0.5255255255 -0.7434461487
0.5265265265 -0.8231988727
0.5275275275 -0.8299109752
0.5285285285 -0.8533600897
0.5295295295 -0.8333749843
0.5305305305 -0.8630589588
0.5315315315 -0.8747547291
0.5325325325 -0.8774011447
0.5335335335 -0.8693296394
0.5345345345 -0.8558380285
0.5355355355 -0.8789583426
0.5365365365 -0.8326553385
0.5375375375 -0.8787444360
0.5385385385 -0.8777977370
0.5395395395 -0.8813851240
0.5405405405 -0.9078095888
0.5415415415 -0.9282361717
0.5425425425 -1.0181140762
0.5435435435 -1.0481609271
0.5445445445 -1.0600478311
0.5455455455 -1.0088741911
0.5465465465 -0.9431231445
0.5475475475 -0.9245687223
0.5485485485 -0.9517487383
0.5495495495 -0.9304780319
0.5505505506 -0.9461548006
0.5515515516 -0.9367461778
0.5525525526 -0.9038464861
0.5535535536 -1.0021895249
0.5545545546 -0.9682891907
0.5555555556 -0.9853310125
0.5565565566 -0.9471480018
0.5575575576 -0.9060810366
0.5585585586 -0.9730122315
0.5595595596 -1.0066409290
0.5605605606 -0.9907939285
0.5615615616 -1.0187676791
0.5625625626 -0.9903183953
0.5635635636 -0.9723601176
0.5645645646 -0.9977105196
0.5655655656 -1.0200802919
0.5665665666 -1.0325452254
0.5675675676 -1.0836784553
0.5685685686 -1.1062964291
0.5695695696 -1.0945933053
0.5705705706 -1.1853332851
0.5715715716 -1.1918139611
0.5725725726 -1.1840374110
0.5735735736 -1.2235357136
0.5745745746 -1.2572465562
0.5755755756 -1.2422713723
0.5765765766 -1.2415206785
0.5775775776 -1.1412635744
0.5785785786 -1.1792674462
0.5795795796 -1.2341554690
0.5805805806 -1.2765493841
0.5815815816 -1.3371194173
0.5825825826 -1.4151551686
0.5835835836 -1.3959784814
0.5845845846 -1.4071052818
0.5855855856 -1.4490518527
0.5865865866 -1.3865424369
0.5875875876 -1.3292727566
0.5885885886 -1.3648752730
0.5895895896 -1.3695204074
0.5905905906 -1.3334891992
0.5915915916 -1.4509097742
0.5925925926 -1.4498219413
0.5935935936 -1.3630803116
0.5945945946 -1.3209423815
0.5955955956 -1.2860714658
0.5965965966 -1.3753499196
0.5975975976 -1.3626295476
0.5985985986 -1.3119344801
0.5995995996 -1.2861121629
0.6006006006 -1.3122050789
0.6016016016 -1.3248676472
0.6026026026 -1.2824905578
0.6036036036 -1.3077142538
0.6046046046 -1.2747364050
0.6056056056 -1.2663847354
0.6066066066 -1.2490180212
0.6076076076 -1.1815381583
0.6086086086 -1.1868476422
0.6096096096 -1.2429570031
0.6106106106 -1.2328628722
0.6116116116 -1.1502695358
0.6126126126 -1.1584227592
0.6136136136 -1.1121813421
0.6146146146 -1.1176177602
0.6156156156 -1.0589755068
0.6166166166 -1.1016365875
0.6176176176 -1.1066882283
0.6186186186 -1.0914734741
0.6196196196 -1.0730962758
0.6206206206 -1.0535003174
0.6216216216 -0.9768270314
0.6226226226 -0.9807504118
0.6236236236 -0.9467310960
0.6246246246 -0.9805720986
0.6256256256 -1.0542491496
0.6266266266 -1.0898652856
0.6276276276 -1.0706772914
0.6286286286 -1.0862295099
0.6296296296 -1.0654337986
0.6306306306 -1.0988659816
0.6316316316 -1.1087602473
0.6326326326 -1.1883002413
0.6336336336 -1.2130810607
0.6346346346 -1.2013907021
0.6356356356 -1.1417409165
0.6366366366 -1.1028520916
0.6376376376 -1.1082603867
0.6386386386 -1.0522084348
0.6396396396 -1.0539363206
0.6406406406 -1.0144507264
0.6416416416 -1.0250787250
0.6426426426 -1.0704981850
0.6436436436 -1.0626550215
0.6446446446 -1.0265460927
0.6456456456 -0.9868813287
0.6466466466 -0.9758958000
0.6476476476 -0.9524193431
0.6486486486 -0.9253860906
0.6496496496 -0.9657275308
0.6506506507 -0.9004061373
0.6516516517 -0.9326351203
0.6526526527 -0.9236922355
0.6536536537 -0.9601308549
0.6546546547 -0.9436207441
0.6556556557 -0.9304576368
0.6566566567 -0.9377880279
0.6576576577 -0.8885869127
0.6586586587 -0.9129593881
0.6596596597 -0.8990644036
0.6606606607 -0.8989843457
0.6616616617 -0.8988252826
0.6626626627 -0.8933653340
0.6636636637 -0.8409801865
0.6646646647 -0.8719504197
0.6656656657 -0.8206885118
0.6666666667 -0.7838899602
0.6676676677 -0.7802911420
0.6686686687 -0.7409736203
0.6696696697 -0.7122743880
0.6706706707 -0.7382376497
0.6716716717 -0.6566583396
0.6726726727 -0.6894186974
0.6736736737 -0.6121114130
0.6746746747 -0.5285774018
0.6756756757 -0.4993332868
0.6766766767 -0.4977894973
0.6776776777 -0.5183370393
0.6786786787 -0.5295248443
0.6796796797 -0.4840866201
0.6806806807 -0.5114436396
0.6816816817 -0.5560313044
0.6826826827 -0.5834091006
0.6836836837 -0.5734325208
0.6846846847 -0.5796556588
0.6856856857 -0.5791784722
0.6866866867 -0.5818882436
0.6876876877 -0.5449471798
0.6886886887 -0.5551230977
0.6896896897 -0.5138639244
0.6906906907 -0.4792661363
0.6916916917 -0.5233869138
0.6926926927 -0.4994327598
0.6936936937 -0.4969964213
0.6946946947 -0.4320932814
0.6956956957 -0.5283915749
0.6966966967 -0.5096689814
0.6976976977 -0.5522855287
0.6986986987 -0.4692686450
0.6996996997 -0.4736541392
0.7007007007 -0.5096739185
0.7017017017 -0.4103570669
0.7027027027 -0.4133356734
0.7037037037 -0.4183277529
0.7047047047 -0.4172517162
0.7057057057 -0.3991335569
0.7067067067 -0.4000530640
0.7077077077 -0.4312091479
0.7087087087 -0.3815221778
0.7097097097 -0.3413426390
0.7107107107 -0.3292437917
0.7117117117 -0.4255011780
0.7127127127 -0.3970582067
0.7137137137 -0.3469623288
0.7147147147 -0.3209710507
0.7157157157 -0.3198859163
0.7167167167 -0.2525376211
0.7177177177 -0.2326515552
0.7187187187 -0.2418807850
0.7197197197 -0.2447531413
0.7207207207 -0.2968187529
0.7217217217 -0.3000213802
0.7227227227 -0.2883603651
0.7237237237 -0.2995471120
0.7247247247 -0.3033341804
0.7257257257 -0.3031897190
0.7267267267 -0.2532667845
0.7277277277 -0.3002951978
0.7287287287 -0.2662128848
0.7297297297 -0.2327021185
0.7307307307 -0.1303635084
0.7317317317 -0.0998080537
0.7327327327 -0.1313153876
0.7337337337 -0.0919347676
0.7347347347 -0.1189549006
0.7357357357 -0.0950695933
0.7367367367 -0.0967521287
0.7377377377 -0.1110445482
0.7387387387 -0.0913949462
0.7397397397 -0.0980833467
0.7407407407 -0.0910059020
0.7417417417 -0.0823904489
0.7427427427 -0.0256054228
0.7437437437 -0.0635540614
0.7447447447 -0.0171189019
0.7457457457 -0.0243241766
0.7467467467 0.0135963133
0.7477477477 -0.0246704798
0.7487487487 -0.0619853383
0.7497497497 -0.0816077788
0.7507507508 -0.0238327913
0.7517517518 -0.0505357882
0.7527527528 -0.0343454323
0.7537537538 -0.0586243447
0.7547547548 -0.0386747087
0.7557557558 -0.1177095597
0.7567567568 -0.2315156788
0.7577577578 -0.2297507242
0.7587587588 -0.2546198146
0.7597597598 -0.2871899653
0.7607607608 -0.2609242530
0.7617617618 -0.2374118519
0.7627627628 -0.2347820490
0.7637637638 -0.2254648899
0.7647647648 -0.2128644965
0.7657657658 -0.2266229907
0.7667667668 -0.2176683911
0.7677677678 -0.2669062900
0.7687687688 -0.1941878190
0.7697697698 -0.2123284491
0.7707707708 -0.2292024927
0.7717717718 -0.2356078210
0.7727727728 -0.2637530761
0.7737737738 -0.2984470160
0.7747747748 -0.2878115749
0.7757757758 -0.2900741201
0.7767767768 -0.2578189768
0.7777777778 -0.2090132749
0.7787787788 -0.2383299668
0.7797797798 -0.1918359253
0.7807807808 -0.2424330762
0.7817817818 -0.2492875775
0.7827827828 -0.2050769871
0.7837837838 -0.2175802814
0.7847847848 -0.2635779788
0.7857857858 -0.2853181654
0.7867867868 -0.3408822946
0.7877877878 -0.3530573017
0.7887887888 -0.3225202558
0.7897897898 -0.2679748007
0.7907907908 -0.2379838838
0.7917917918 -0.2607506737
0.7927927928 -0.2562614682
0.7937937938 -0.2880618697
0.7947947948 -0.2815133254
0.7957957958 -0.2721871276
0.7967967968 -0.2844322107
0.7977977978 -0.2583302720
0.7987987988 -0.2341880135
0.7997997998 -0.2086626637
0.8008008008 -0.1635471217
0.8018018018 -0.1061355366
0.8028028028 -0.1550493724
0.8038038038 -0.2165234674
0.8048048048 -0.1202027738
0.8058058058 -0.1570833181
0.8068068068 -0.0985208760
0.8078078078 -0.0993380220
0.8088088088 -0.1375383835
0.8098098098 -0.0709242544
0.8108108108 -0.0804068363
0.8118118118 -0.1061397438
0.8128128128 -0.1650776296
0.8138138138 -0.1144284933
0.8148148148 -0.1155169904
0.8158158158 -0.0420678235
0.8168168168 -0.0611692175
0.8178178178 -0.0783014165
0.8188188188 -0.0728304504
0.8198198198 -0.0227782931
0.8208208208 0.0436216814
0.8218218218 0.0032658194
0.8228228228 -0.0787472736
0.8238238238 -0.0986902040
0.8248248248 0.0015268407
0.8258258258 -0.0840015496
0.8268268268 -0.1205346714
0.8278278278 -0.1529086873
0.8288288288 -0.1699871416
0.8298298298 -0.2035274405
0.8308308308 -0.1768547078
0.8318318318 -0.1148429067
0.8328328328 -0.0818485140
0.8338338338 -0.1584092844
0.8348348348 -0.1388978123
0.8358358358 -0.1281366751
0.8368368368 -0.2007716170
0.8378378378 -0.2081937892
0.8388388388 -0.2171801090
0.8398398398 -0.2256593688
0.8408408408 -0.2667443478
0.8418418418 -0.2619304654
0.8428428428 -0.2191674605
0.8438438438 -0.1921570250
0.8448448448 -0.1212355411
0.8458458458 -0.1687289668
0.8468468468 -0.1158837331
0.8478478478 -0.1036140654
0.8488488488 -0.0887487796
0.8498498498 -0.1578557104
0.8508508509 -0.1767548713
0.8518518519 -0.2283215216
0.8528528529 -0.2925611568
0.8538538539 -0.3192120406
0.8548548549 -0.3779769732
0.8558558559 -0.4037504329
0.8568568569 -0.3664542148
0.8578578579 -0.4205202076
0.8588588589 -0.3600712808
0.8598598599 -0.3837651136
0.8608608609 -0.4477346656
0.8618618619 -0.4328793057
0.8628628629 -0.4317549372
0.8638638639 -0.4132227173
0.8648648649 -0.4300374027
0.8658658659 -0.4215633768
0.8668668669 -0.3164053481
0.8678678679 -0.3325433155
0.8688688689 -0.3492831776
0.8698698699 -0.3202559931
0.8708708709 -0.3737454899
0.8718718719 -0.3611207974
0.8728728729 -0.3680971561
0.8738738739 -0.4611831940
0.8748748749 -0.4613048293
0.8758758759 -0.4478696941
0.8768768769 -0.4103002643
0.8778778779 -0.4230712550
0.8788788789 -0.4346895540
0.8798798799 -0.4265813186
0.8808808809 -0.4066482563
0.8818818819 -0.4771138186
0.8828828829 -0.4341833749
0.8838838839 -0.4580462244
0.8848848849 -0.4408841378
0.8858858859 -0.4824139063
0.8868868869 -0.4985410020
0.8878878879 -0.5281812833
0.8888888889 -0.5705708397
0.8898898899 -0.5504251957
0.8908908909 -0.5446953627
0.8918918919 -0.5119188883
0.8928928929 -0.4924810388
0.8938938939 -0.4925588402
0.8948948949 -0.5218058042
0.8958958959 -0.3887016535
0.8968968969 -0.4530385154
0.8978978979 -0.4493085192
0.8988988989 -0.4208757019
0.8998998999 -0.3670307195
0.9009009009 -0.3344636497
0.9019019019 -0.3117813663
0.9029029029 -0.3793912960
0.9039039039 -0.3682329929
0.9049049049 -0.4528715097
0.9059059059 -0.4252592081
0.9069069069 -0.4376448551
0.9079079079 -0.4566365030
0.9089089089 -0.6144435396
0.9099099099 -0.6069875499
0.9109109109 -0.6188915125
0.9119119119 -0.6141000583
0.9129129129 -0.6154023649
0.9139139139 -0.6265854605
0.9149149149 -0.6347015656
0.9159159159 -0.6390441802
0.9169169169 -0.6946856517
0.9179179179 -0.5964240890
0.9189189189 -0.6439320280
0.9199199199 -0.5972000779
0.9209209209 -0.6034822462
0.9219219219 -0.6168370500
0.9229229229 -0.6522808353
0.9239239239 -0.5969289730
0.9249249249 -0.6544838233
0.9259259259 -0.6835232164
0.9269269269 -0.6594715208
0.9279279279 -0.6856744198
0.9289289289 -0.6772341515
0.9299299299 -0.6768209431
0.9309309309 -0.7326303425
0.9319319319 -0.6894730691
0.9329329329 -0.7067114935
0.9339339339 -0.6711140635
0.9349349349 -0.6590559938
0.9359359359 -0.6496033805
0.9369369369 -0.6396229787
0.9379379379 -0.6822352661
0.9389389389 -0.6722455462
0.9399399399 -0.6553346391
0.9409409409 -0.6957418498
0.9419419419 -0.6997687426
0.9429429429 -0.6752555277
0.9439439439 -0.7298314859
0.9449449449 -0.7131654459
0.9459459459 -0.7740094557
0.9469469469 -0.7796016257
0.9479479479 -0.7242383287
0.9489489489 -0.8013263676
0.9499499499 -0.8020675438
0.9509509510 -0.7353320466
0.9519519520 -0.7124390188
0.9529529530 -0.6810676996
0.9539539540 -0.6137436159
0.9549549550 -0.5566248686
0.9559559560 -0.5921292780
0.9569569570 -0.5995200078
0.9579579580 -0.6356017757
0.9589589590 -0.5108287732
0.9599599600 -0.4430454813
0.9609609610 -0.4230585244
0.9619619620 -0.3539738145
0.9629629630 -0.3787426620
0.9639639640 -0.3196555491
0.9649649650 -0.3582752000
0.9659659660 -0.3516350112
0.9669669670 -0.3127442909
0.9679679680 -0.2227951405
0.9689689690 -0.2407883467
0.9699699700 -0.2265486401
0.9709709710 -0.2947010644
0.9719719720 -0.2726269682
0.9729729730 -0.3199522060
0.9739739740 -0.3264819592
0.9749749750 -0.3109313305
0.9759759760 -0.3382778745
0.9769769770 -0.3897611108
0.9779779780 -0.3875687758
0.9789789790 -0.4395944844
0.9799799800 -0.3036276154
0.9809809810 -0.2814945794
0.9819819820 -0.2906749346
0.9829829830 -0.2623037025
0.9839839840 -0.2167827990
0.9849849850 -0.1962781546
0.9859859860 -0.2338487392
0.9869869870 -0.2835520320
0.9879879880 -0.4223024229
0.9889889890 -0.4970439026
0.9899899900 -0.5350115835
0.9909909910 -0.5124110831
0.9919919920 -0.4620366013
0.9929929930 -0.4384552495
0.9939939940 -0.3987377665
0.9949949950 -0.4364897970
0.9959959960 -0.4066122792
0.9969969970 -0.4194627802
0.9979979980 -0.5314168456
0.9989989990 -0.5737361341
1.0000000000 -0.5502119693


==> plot_paper/prior/1dpriorcauchy.txt <==
x 	 s1 	 s2 	 s3 	 s4 	 s5 	 s6 	 s7
-1.0000000000 -0.3599439672 1.0786169742 -3.1234565770 1.6369735741 3.8159560295 0.1982582430 1.3016021000
-0.9979979980 -0.3589859242 1.0785016541 -3.1234565886 1.6377460695 3.8159674506 0.1982398008 1.3016020473
-0.9959959960 -0.3579346768 1.0783911152 -3.1233137647 1.6386835523 3.8159787153 0.1982210211 1.3016019942
-0.9939939940 -0.3567894778 1.0782857506 -3.1072743692 1.6398161496 3.8159898243 0.1982019148 1.3016019409
-0.9919919920 -0.3555522354 1.0781859551 -3.1072743776 1.6411678763 3.8160007780 0.1981824932 1.3016018875
-0.9899899900 -0.3542280303 1.0780921254 -3.1072743851 1.6427484218 3.8160115772 0.1981627675 1.3016018338
-0.9879879880 -0.3528255067 1.0780046612 -3.0853094041 1.6445428093 3.8160222227 0.1981427494 1.3016017801
-0.9859859860 -0.3513570520 1.0779239651 -3.0852026494 1.6465013513 3.8160327152 0.1981224506 1.3016017262
-0.9839839840 -0.3498386855 1.0778504433 -3.0852026547 1.6485339556 3.8160430556 0.1981018829 1.3016016722
-0.9819819820 -0.3482896050 1.0777845061 -3.0852026595 1.6505132778 3.8160532448 0.1980810581 1.3016016182
-0.9799799800 -0.3467313824 1.0777265680 -3.0852026636 1.6522924896 3.8160632839 0.1980599880 1.3016015642
-0.9779779780 -0.3451868589 1.0776770480 -3.0852026672 1.6537667282 3.8160731738 0.1980386846 1.3016015101
-0.9759759760 -0.3436788478 1.0776363704 -3.0852026702 1.6551692923 3.8160829158 0.1980171595 1.3016014562
-0.9739739740 -0.3422287956 1.0776049641 -3.0852026727 1.6583370271 3.8160925108 0.1979954246 1.3016014024
-0.9719719720 -0.3408555654 1.0775832634 -3.0852026694 1.6661393262 3.8161019602 0.1979734914 1.3016013488
-0.9699699700 -0.3395744882 1.0775717070 -3.0852012846 1.6717032615 3.8161112652 0.1979513713 1.3016012955
-0.9679679680 -0.3383967766 1.0775707373 -3.0849803555 1.6722282699 3.8161204269 0.1979290758 1.3016012425
-0.9659659660 -0.3373293369 1.0775807975 -3.0777344391 1.6712541973 3.8161294468 0.1979066160 1.3016011900
-0.9639639640 -0.3363749690 1.0776023263 -3.0744201773 1.6701459655 3.8161383262 0.1978840029 1.3016011379
-0.9619619620 -0.3355330706 1.0776357472 -3.0743514828 1.6692142139 3.8161470664 0.1978612471 1.3016010864
-0.9599599600 -0.3348025853 1.0776814452 -3.0743507389 1.6684983805 3.8161556689 0.1978383593 1.3016010354
-0.9579579580 -0.3342050153 1.0777397212 -3.0743639725 1.6679628718 3.8161641350 0.1978153495 1.3016009848
-0.9559559560 -0.3340044182 1.0778106968 -3.0744800783 1.6675575349 3.8161724662 0.1977922278 1.3016009340
-0.9539539540 -0.3367734104 1.0778941213 -3.0752244261 1.6672385129 3.8161806639 0.1977690035 1.3016008816
-0.9519519520 -0.3582007005 1.0779889732 -2.9760155606 1.6669733493 3.8161887298 0.1977456859 1.3016008235
-0.9499499499 -0.3950841948 1.0780926458 -2.9810235123 1.6667400942 3.8161966651 0.1977222836 1.3016007490
-0.9479479479 -0.4050761585 1.0781992709 -2.9840209570 1.6665247981 3.8162044715 0.1976988048 1.3016006279
-0.9459459459 -0.4060168133 1.0782962734 -2.9849904475 1.6663190734 3.8162121504 0.1976752571 1.3016003748
-0.9439439439 -0.4059682963 1.0783572703 -2.9852618042 1.6661181932 3.8162197035 0.1976516475 1.3015997379
-0.9419419419 -0.4058593627 1.0783273550 -2.9853413466 1.6659197364 3.8162271321 0.1976279822 1.3015979523
-0.9399399399 -0.4057728112 1.0780922072 -2.9853669281 1.6657226663 3.8162344379 0.1976042665 1.3015926207
-0.9379379379 -0.4057117351 1.0774110512 -2.9853760101 1.6655267229 3.8162416223 0.1975805049 1.3015760012
-0.9359359359 -0.4056725626 1.0757588053 -2.9853795565 1.6653320305 3.8162486869 0.1975567007 1.3015224841
-0.9339339339 -0.4056516896 1.0718977255 -2.9853810713 1.6651388508 3.8162556333 0.1975328558 1.3013467680
-0.9319319319 -0.4056460127 1.0629736586 -2.9853817752 1.6649474339 3.8162624629 0.1975089706 1.3007785933
-0.9299299299 -0.4056529131 1.0479902738 -2.9853821291 1.6647579317 3.8162691773 0.1974850439 1.2991475344
-0.9279279279 -0.4056701952 1.0243380556 -2.9853823204 1.6645703521 3.8162757780 0.1974610723 1.2958864608
-0.9259259259 -0.4056960266 1.0108002132 -2.9853824310 1.6643845372 3.8162822664 0.1974370500 1.2925177115
-0.9239239239 -0.4057288829 1.0065273003 -2.9853824988 1.6642001567 3.8162886441 0.1974129684 1.2907893559
-0.9219219219 -0.4057675002 1.0090422644 -2.9853825425 1.6640167065 3.8162949124 0.1973888155 1.2902171766
-0.9199199199 -0.4058108321 1.0288203671 -2.9853825720 1.6638335116 3.8163010730 0.1973645755 1.2900596196
-0.9179179179 -0.4058580140 1.0536322542 -2.9853825927 1.6636497270 3.8163071272 0.1973402279 1.2900191253
-0.9159159159 -0.4059083321 1.0594763268 -2.9853826076 1.6634643364 3.8163130763 0.1973157469 1.2900090266
-0.9139139139 -0.4059611975 1.0602504477 -2.9853826186 1.6632761474 3.8163189219 0.1972911004 1.2900065440
-0.9119119119 -0.4060161239 1.0605498939 -2.9853826269 1.6630837818 3.8163246653 0.1972662497 1.2900059313
-0.9099099099 -0.4060727097 1.0608516338 -2.9853826333 1.6628856604 3.8163303077 0.1972411493 1.2900057710
-0.9079079079 -0.4061306228 1.0611859772 -2.9853826382 1.6626799816 3.8163358506 0.1972157489 1.2900057189
-0.9059059059 -0.4061895879 1.0615507362 -2.9853826421 1.6624632426 3.8163412952 0.1971900014 1.2900056919
-0.9039039039 -0.4062493764 1.0619422875 -2.9853826452 1.6606547847 3.8163466427 0.1971638864 1.2900056700
-0.9019019019 -0.4063097979 1.0623129999 -2.9853826477 1.3817170278 3.8163518944 0.1971374738 1.2900056477
-0.8998998999 -0.3914741182 1.0612913688 -2.9853826497 1.3208321782 3.8163570514 0.1971110949 1.2900056177
-0.8978978979 -0.3915353534 1.0369630429 -2.9853826513 1.3204693630 3.8163621149 0.1970857900 1.2900054994
-0.8958958959 -0.3915968161 1.0120807883 -2.9853826526 1.3201636363 3.8163670859 0.1970644777 1.2900042028
-0.8938938939 -0.3916584110 1.0112340002 -2.9853826536 1.3198283517 3.8163719655 0.1970549930 1.2899873258
-0.8918918919 -0.3917200570 1.0117650869 -2.9853826544 1.3194581322 3.8163767547 0.1970779450 1.2897842527
-0.8898898899 -0.3917816849 1.0123590334 -2.9853826551 1.3190468874 3.8163814545 0.1971868321 1.2885058757
-0.8878878879 -0.3918432355 1.0129822878 -2.9853826556 1.3185875777 3.8163860656 0.1975177877 1.2872593718
-0.8858858859 -0.3919046578 1.0136332827 -2.9853826560 1.3180720624 3.8163905890 0.1983943169 1.2870616079
-0.8838838839 -0.3919659079 1.0143108031 -2.9853826563 1.3174909316 3.8163950254 0.2003649872 1.2870438145
-0.8818818819 -0.3920269485 1.0150132694 -2.9853826563 1.3168333281 3.8163993754 0.2031844422 1.2870422253
-0.8798798799 -0.3920877481 1.0157387184 -2.9853826562 1.3160867695 3.8164036397 0.2073147592 1.2870420266
-0.8778778779 -0.3921482817 1.0164848112 -2.9853826556 1.3152369901 3.8164078189 0.2115658541 1.2870419458
-0.8758758759 -0.3922085318 1.0172488539 -2.9853826543 1.3142678343 3.8164119133 0.1589592970 1.2870418709
-0.8738738739 -0.3922684922 1.0180278318 -2.9853826511 1.3131612574 3.8164159234 0.1589761567 1.2870417918
-0.8718718719 -0.3923281747 1.0188184562 -2.9853826426 1.3118975097 3.8164198493 0.1589190671 1.2870417077
-0.8698698699 -0.3923876246 1.0196172223 -2.9853826149 1.3104556239 3.8164236912 0.1585216739 1.2870416188
-0.8678678679 -0.3924469524 1.0204204764 -2.9853824863 1.3088143592 3.8164274492 0.1580233891 1.2870415254
-0.8658658659 -0.3925064093 1.0212244894 -2.9853814884 1.3069537980 3.8164311231 0.1577264765 1.2870414279
-0.8638638639 -0.3925665906 1.0220255332 -2.9853652745 1.3048577974 3.8164347127 0.1575914229 1.2870413265
-0.8618618619 -0.3926290956 1.0228199577 -2.9846676849 1.3025174507 3.8164382177 0.1575358515 1.2870412219
-0.8598598599 -0.3926990120 1.0236042624 -2.9426446385 1.2999355361 3.8164416375 0.1575155085 1.2870411145
-0.8578578579 -0.3927949686 1.0243751630 -2.9117364840 1.2971315860 3.8164449713 0.1575121146 1.2870410047
-0.8558558559 -0.3929881652 1.0251296471 -2.9116326223 1.2941466613 3.8164482182 0.1575195144 1.2870408932
-0.8538538539 -0.3935043924 1.0258650196 -2.9116498330 1.2910462894 3.8164513773 0.1575369204 1.2870407804
-0.8518518519 -0.3946088219 1.0265789360 -2.9119335199 1.2879196132 3.8164544470 0.1575661532 1.2870406669
-0.8498498498 -0.3958039899 1.0272694222 -2.9134257466 1.2848730904 3.8164574259 0.1576105537 1.2870405530
-0.8478478478 -0.3967083563 1.0279348832 -2.9142437447 1.2820184468 3.8164603120 0.1576744099 1.2870404391
-0.8458458458 -0.3978642921 1.0285741007 -2.9143525740 1.2794568494 3.8164631033 0.1577624420 1.2870403254
-0.8438438438 -0.4001435858 1.0291862205 -2.9143674162 1.2772633951 3.8164657972 0.1578836983 1.2870402119
-0.8418418418 -0.4047328042 1.0297707334 -2.9143702787 1.2754766133 3.8164683910 0.1583008723 1.2870400980
-0.8398398398 -0.4104188118 1.0303274490 -2.9143710442 1.2740960643 3.8164708814 0.1822665567 1.2870399821
-0.8378378378 -0.4119267433 1.0308564666 -2.9143713101 1.2730880431 3.8164732649 0.2140329201 1.2870398608
-0.8358358358 -0.4094556848 1.0313581428 -2.9143714227 1.2723966297 3.8164755373 0.2141965728 1.2870397270
-0.8338338338 -0.3990478334 1.0318330599 -2.9143714777 1.2719562010 3.8164776941 0.2141637463 1.2870395655
-0.8318318318 -0.3842769892 1.0322819928 -2.9143715074 1.2717021538 3.8164797301 0.2139334570 1.2870393448
-0.8298298298 -0.3715616053 1.0327058795 -2.9143715247 1.2715781225 3.8164816395 0.2133738349 1.2870389976
-0.8278278278 -0.3657755308 1.0331057921 -2.9143715353 1.2715394682 3.8164834159 0.2122226854 1.2870383752
-0.8258258258 -0.3635748230 1.0334829119 -2.9143715419 1.2715537535 3.8164850520 0.2100497930 1.2870371376
-0.8238238238 -0.3627060711 1.0338385067 -2.9143715461 1.2715992739 3.8164865400 0.2066888653 1.2870344932
-0.8218218218 -0.3623494238 1.0341739112 -2.9143715487 1.2716626783 3.8164878707 0.2032736008 1.2870286965
-0.8198198198 -0.3622107086 1.0344905113 -2.9143715503 1.2717364675 3.8164890344 0.2013344775 1.2870165824
-0.8178178178 -0.3621728037 1.0347897302 -2.9143715512 1.2718168616 3.8164900199 0.2019119827 1.2869943766
-0.8158158158 -0.3621842428 1.0350730186 -2.9143715516 1.2719022423 3.8164908149 0.2127879429 1.2869480830
-0.8138138138 -0.3622208579 1.0353418458 -2.9143715516 1.2719921639 3.8164914058 0.1938239201 1.2827020153
-0.8118118118 -0.3622708688 1.0355976945 -2.9143715513 1.2720868090 3.8164917775 0.1935530932 1.2777141595
-0.8098098098 -0.3623284339 1.0358420564 -2.9143715508 1.2721867310 3.8164919131 0.1935856372 1.2767256575
-0.8078078078 -0.3623906471 1.0360764299 -2.9143715500 1.2722927505 3.8164917940 0.1936203627 1.2496343678
-0.8058058058 -0.3624560772 1.0363023189 -2.9143715490 1.2724059128 3.8164913992 0.1936515014 1.2492881933
-0.8038038038 -0.3625240402 1.0365212324 -2.9143715478 1.2725274498 3.8164907059 0.1936767365 1.2497838278
-0.8018018018 -0.3625942335 1.0367346844 -2.9143715463 1.2726587116 3.8164896885 0.1936950774 1.2507491382
-0.7997997998 -0.3626665509 1.0369441944 -2.9143715447 1.2728010276 3.8164883184 0.1937060132 1.2518762768
-0.7977977978 -0.3627409893 1.0371512876 -2.9143715427 1.2729554505 3.8164865642 0.1936994481 1.2530165340
-0.7957957958 -0.3628176015 1.0373574937 -2.9143715404 1.2731222865 3.8164843907 0.1933194031 1.2541225860
-0.7937937938 -0.3628964729 1.0375643457 -2.9143715378 1.2702740111 3.8164817591 0.1868703759 1.2551816915
-0.7917917918 -0.3629777105 1.0377733763 -2.9143715348 1.2608079609 3.8164786261 0.1814334378 1.2561860774
-0.7897897898 -0.3630614382 1.0379861124 -2.9143715313 1.2473541633 3.8164749435 0.1811289430 1.2571262327
-0.7877877878 -0.3631477952 1.0382040671 -2.9143715272 1.2426711768 3.8164706580 0.1810779342 1.2579924822
-0.7857857858 -0.3632369370 1.0384287280 -2.9143715226 1.1566652672 3.8164657102 0.1810238357 1.2587797883
-0.7837837838 -0.3633290379 1.0386615421 -2.9143715172 1.1542657970 3.8164600341 0.1809594135 1.2594983998
-0.7817817818 -0.3634242956 1.0389038959 -2.9143715110 1.1540274928 3.8164535566 0.1808857387 1.2602043889
-0.7797797798 -0.3635229370 1.0391570907 -2.9143715039 1.1534899679 3.8164461963 0.1808047542 1.2610909587
-0.7777777778 -0.3636252281 1.0394223128 -2.9143714955 1.1524698723 3.8164378632 0.1807188022 1.2627166393
-0.7757757758 -0.3637314870 1.0397005977 -2.9143714859 1.1509830165 3.8164284575 0.1806303477 1.2662369903
-0.7737737738 -0.3638421030 1.0399927896 -2.9143714748 1.1494006061 3.8164178690 0.1805417313 1.2723119400
-0.7717717718 -0.3639575652 1.0402994969 -2.9143714619 1.1482392990 3.8164059760 0.1804549824 1.2785934122
-0.7697697698 -0.3640785022 1.0406210432 -2.9143714469 1.1476576327 3.8163926449 0.1803717098 1.2824075447
-0.7677677678 -0.3642057409 1.0409574189 -2.9143714296 0.9932476025 3.8163777291 0.1802930664 1.2840531129
-0.7657657658 -0.3643403911 1.0413082328 -2.9143714097 0.9703381787 3.8163610693 0.1802197707 1.2846450925
-0.7637637638 -0.3644839686 1.0416726711 -2.9143713867 0.9707643386 3.8163424932 0.1801521658 1.2848125234
-0.7617617618 -0.3646385713 1.0420494646 -2.9143713603 0.9763793238 3.8163218161 0.1800902941 1.2848138858
-0.7597597598 -0.3648071337 1.0424368719 -2.9143713301 0.9765659170 3.8162988430 0.1800339759 1.2847498296
-0.7577577578 -0.3649937857 1.0428326818 -2.9143712957 0.9371074291 3.8162733713 0.1799828797 1.2846611645
-0.7557557558 -0.3652043570 1.0432342393 -2.8838957490 0.9361388708 3.8162451960 0.1799365824 1.2845656723
-0.7537537538 -0.3654470641 1.0436384989 -2.8838957053 0.9362312451 3.8162141170 0.1798946153 1.2844716291
-0.7517517518 -0.3657334115 1.0440421051 -2.8838956565 0.9363976734 3.8161799501 0.1798564983 1.2843829953
-0.7497497497 -0.3660792926 1.0444414972 -2.8838956026 0.9365948010 3.8161425427 0.1798217636 1.2843015736
-0.7477477477 -0.3665061569 1.0448330348 -2.8838955436 0.9368120699 3.8161017952 0.1797899709 1.2842280040
-0.7457457457 -0.3670418541 1.0452131332 -2.8838954796 0.9370455956 3.8160576890 0.1797607157 1.2841622738
-0.7437437437 -0.3677202996 1.0455783994 -2.8838954110 0.9372880142 3.8160103238 0.1797336335 1.2841040045
-0.7417417417 -0.3685784861 1.0459257565 -2.8838953383 0.9371937711 3.8159599635 0.1797084007 1.2840526238
-0.7397397397 -0.3696490207 1.0462525464 -2.8838952621 0.9306301981 3.8159070919 0.1796847331 1.2840074716
-0.7377377377 -0.3809874701 1.0465566011 -2.8838951832 0.9159281635 3.8158524761 0.1796623832 1.2839678667
-0.7357357357 -0.3824976026 1.0468362796 -2.8838951024 0.9130744562 3.8157972340 0.1796411373 1.2839331467
-0.7337337337 -0.3841630824 1.0470904709 -2.8838950207 0.9131653889 3.8157428966 0.1796208116 1.2839026914
-0.7317317317 -0.3858951268 1.0455638386 -2.8838949390 0.9136367471 3.8156914521 0.1796012490 1.2838759349
-0.7297297297 -0.3875961789 1.0447130677 -2.8838948582 0.9142381363 3.8156453493 0.1795823156 1.2838523700
-0.7277277277 -0.3891871460 1.0329679476 -2.8838947792 0.9149507421 3.8156074308 0.1795638974 1.2838315488
-0.7257257257 -0.3906231933 1.0331181991 -2.8838947026 0.9157810459 3.8155807553 0.1795458980 1.2838130797
-0.7237237237 -0.3918935504 1.0332439345 -2.8838946292 0.9167360149 3.8155682636 0.1795282355 1.2837966234
-0.7217217217 -0.3930113226 1.0333460937 -2.8838945595 0.9178181166 3.8155722458 0.1795108406 1.2837818877
-0.7197197197 -0.3940015223 1.0334259206 -2.8838944937 0.9190233813 3.8155935810 0.1794936549 1.2837686221
-0.7177177177 -0.3948920442 1.0334848328 -2.8838944323 0.9203405701 3.8156307731 0.1794766288 1.2837566134
-0.7157157157 -0.3957085387 1.0335244162 -2.8838943753 0.9217513432 3.8156788873 0.1794597205 1.2837456802
-0.7137137137 -0.3964722846 1.0335464233 -2.8838943228 0.9232314486 3.8157286246 0.1794428945 1.2837356687
-0.7117117117 -0.3971998321 1.0335527711 -2.8838942747 0.9247527671 3.8157659046 0.1794261207 1.2837264490
-0.7097097097 -0.3979034840 1.0335455292 -2.8838942309 0.9262858381 3.8157723836 0.1794093735 1.2837179114
-0.7077077077 -0.3985920590 1.0335268927 -2.8838941914 0.9278023909 3.8157271636 0.1793926312 1.2837099634
-0.7057057057 -0.3992716619 1.0334991328 -2.8838941557 0.9292774455 3.8156094793 0.1793758751 1.2837025270
-0.7037037037 -0.3999463483 1.0334645253 -2.8838941237 0.9306907098 3.8154015434 0.1793590894 1.2836955368
-0.7017017017 -0.4006186569 1.0334252566 -2.8838940951 0.9320271973 3.8150904767 0.1793422602 1.2836889374
-0.6996996997 -0.4012900182 1.0333833153 -2.8838940697 0.9332771648 3.8146688144 0.1793253756 1.2836826823
-0.6976976977 -0.4019610612 1.0333403811 -2.8838940471 0.9344355618 3.8141343000 0.1793084253 1.2836767324
-0.6956956957 -0.4026318408 1.0332977252 -2.8838940269 0.9355012091 3.8134906225 0.1792914000 1.2836710546
-0.6936936937 -0.4033020069 1.0332561396 -2.8838940089 0.9364758914 3.8127506670 0.1792742918 1.2836656208
-0.6916916917 -0.4039709308 1.0332159089 -2.8838939926 0.9373634935 3.8119494422 0.1792570932 1.2836604076
-0.6896896897 -0.4046378010 1.0331768324 -2.8838939775 0.9381692551 3.8135358490 0.1792397979 1.2836553947
-0.6876876877 -0.4053016987 1.0331382950 -2.8838939633 0.9388991738 3.8073660585 0.1792223998 1.2836505652
-0.6856856857 -0.4059616575 1.0330993755 -2.8838939492 0.9395595544 3.8279517495 0.1792048935 1.2836459044
-0.6836836837 -0.4066167146 1.0330589727 -2.8838939345 0.9401566896 3.8279525141 0.1791872738 1.2836413998
-0.6816816817 -0.4072659541 1.0330159286 -2.8838939180 0.9406966466 3.8279525344 0.1791695360 1.2836370407
-0.6796796797 -0.4079085464 1.0329691286 -2.8838938983 0.9411851356 3.8279525530 0.1791516753 1.2836328178
-0.6776776777 -0.4085437845 1.0329175690 -2.8838938733 0.9416274397 3.8279525807 0.1791336876 1.2836287230
-0.6756756757 -0.4091711185 1.0328603892 -2.8838938402 0.9420283855 3.8279526164 0.1791155683 1.2836247493
-0.6736736737 -0.4097901887 1.0327968769 -2.8838937945 0.9423923430 3.8279526574 0.1790973135 1.2836208903
-0.6716716717 -0.4104008574 1.0327264560 -2.8838937301 0.9427232433 3.8279526995 0.1790789189 1.2836171407
-0.6696696697 -0.4110032410 1.0326486707 -2.8838936378 0.9430246062 3.8279527390 0.1790603805 1.2836134956
-0.6676676677 -0.4115977406 1.0325631727 -2.8838935038 0.9432995737 3.8279527731 0.1790416943 1.2836099505
-0.6656656657 -0.4121850726 1.0324697166 -2.8838933078 0.9435509449 3.8279528004 0.1790228560 1.2836065016
-0.6636636637 -0.4127662990 1.0323681641 -2.8838930199 0.9437812105 3.8279528209 0.1790038617 1.2836031452
-0.6616616617 -0.4133428570 1.0322584940 -2.8838925957 0.9439925862 3.8279528355 0.1789847071 1.2835998782
-0.6596596597 -0.4139165875 1.0321408164 -2.8838919707 0.9441870430 3.8279528454 0.1789653880 1.2835966976
-0.6576576577 -0.4144897627 1.0320153869 -2.8838910516 0.9443663349 3.8279528520 0.1789459002 1.2835936006
-0.6556556557 -0.4150651120 1.0318826179 -2.8838897065 0.9445320240 3.8279528562 0.1789262392 1.2835905847
-0.6536536537 -0.4156458453 1.0317430845 -2.8838877520 0.9446855027 3.8279528589 0.1789064007 1.2835876478
-0.6516516517 -0.4162356719 1.0315975235 -2.8838849396 0.9448280128 3.8279528606 0.1788863800 1.2835847879
-0.6496496496 -0.4168388155 1.0314468236 -2.8838809419 0.9449606632 3.8279528617 0.1788661724 1.2835820040
-0.6476476476 -0.4174600205 1.0312920048 -2.8838753418 0.9450844447 3.8279528625 0.1788457733 1.2835792983
-0.6456456456 -0.4181045508 1.0311341856 -2.8838676270 0.9452002447 3.8279528630 0.1788251776 1.2835766851
-0.6436436436 -0.4187781775 1.0309745288 -2.8838571949 0.9453088712 3.8279528635 0.1788043803 1.2835742278
-0.6416416416 -0.4194871567 1.0308141485 -2.8838433688 0.9454111621 3.8279528640 0.1787833764 1.2835721886
-0.6396396396 -0.4202382070 1.0306539355 -2.8838254298 0.9455087489 3.8279528649 0.1787621604 1.2835716403
-0.6376376376 -0.4210385158 1.0304942048 -2.8838026616 0.9456097075 3.8279528663 0.1787407269 1.2835769701
-0.6356356356 -0.4218958706 1.0303339864 -2.8837744055 0.9457699621 3.8279528686 0.1787190704 1.2836061382
-0.6336336336 -0.4228191850 1.0301696460 -2.8837401202 0.9463761913 3.8279528723 0.1786971851 1.2837324420
-0.6316316316 -0.4238201400 1.0299924099 -2.8836994364 0.9492734161 3.8279528776 0.1786750650 1.2842475143
-0.6296296296 -0.4249176787 1.0297843993 -2.8836522007 0.9526567837 3.8279528847 0.1786527042 1.2861292104
-0.6276276276 -0.4261484213 1.0295133038 -2.8835985013 0.9928383189 3.8279528936 0.1786300963 1.2897971386
-0.6256256256 -0.4275820666 1.0291273217 -2.8835386713 0.9928385638 3.8279529042 0.1786072350 1.3832083783
-0.6236236236 -0.4293079157 1.0285549310 -2.8834732718 0.9982044718 3.8279529162 0.1785841136 1.3934874987
-0.6216216216 -0.4313142953 1.0277176687 -2.8834030558 0.9982100099 3.8279529289 0.1785607255 1.3929702823
-0.6196196196 -0.4333958729 1.0265632532 -2.8833289199 0.9982101326 3.8279529422 0.1785370636 1.3928018882
-0.6176176176 -0.4353843320 1.0251108142 -2.8832518494 0.9982101342 3.8279529554 0.1785131208 1.3927589753
-0.6156156156 -0.4372986439 1.0234728034 -2.8831728638 0.9982101212 3.8279529682 0.1784888897 1.3927491678
-0.6136136136 -0.4392144817 1.0218196102 -2.8830929668 0.9982101057 3.8279529804 0.1784643629 1.3927473972
-0.6116116116 -0.4411788174 1.0203067217 -2.8830131052 0.9982100897 3.8279529917 0.1784395326 1.3927474999
-0.6096096096 -0.4432086462 1.0190233188 -2.8829341382 0.9982100736 3.8279530021 0.1784143908 1.3927479967
-0.6076076076 -0.4453044180 1.0179894507 -2.8828568165 0.9982100575 3.8279530115 0.1783889294 1.3927485329
-0.6056056056 -0.4474583699 1.0171816866 -2.8827817721 0.9982100416 3.8279530198 0.1783631400 1.3927490207
-0.6036036036 -0.4496584519 1.0165596877 -2.8827095153 0.9982100262 3.8279530272 0.1783370140 1.3927494351
-0.6016016016 -0.4518901627 1.0160824236 -2.8826404393 0.9982100114 3.8279530337 0.1783105426 1.3927497655
-0.5995995996 -0.4541375332 1.0157149759 -2.8825748278 0.9982099977 3.8279530393 0.1782837168 1.3927500034
-0.5975975976 -0.4563837727 1.0154299945 -2.8825128669 0.9982099856 3.8279530441 0.1782565272 1.3927501407
-0.5955955956 -0.4586117725 1.0152069102 -2.8824546576 0.9982099757 3.8279530483 0.1782289643 1.3927501681
-0.5935935936 -0.4608045299 1.0150305309 -2.8824002292 0.9982099688 3.8279530519 0.1782010185 1.3927500751
-0.5915915916 -0.4629455064 1.0148896916 -2.8823495520 0.9982099660 3.8279530550 0.1781726796 1.3927498497
-0.5895895896 -0.4650189189 1.0147761635 -2.8823025495 0.9982099685 3.8279530576 0.1781439375 1.3927494787
-0.5875875876 -0.4670099581 1.0146838350 -2.8822591088 0.9982099776 3.8279530599 0.1781147816 1.3927489465
-0.5855855856 -0.4689049315 1.0146081189 -2.8822190906 0.9982099946 3.8279530618 0.1780852011 1.3927482360
-0.5835835836 -0.4706913325 1.0145455306 -2.8821823367 0.9982100207 3.8279530634 0.1780551851 1.3927473275
-0.5815815816 -0.4723578389 1.0144933893 -2.8821486772 0.9982100560 3.8279530648 0.1780247222 1.3927461987
-0.5795795796 -0.4738942515 1.0144496062 -2.8821179355 0.9982101002 3.8279530659 0.1779938008 1.3927448242
-0.5775775776 -0.4752913793 1.0144125338 -2.8820899334 0.9982101515 3.8279530669 0.1779624092 1.3927431756
-0.5755755756 -0.4765408860 1.0143808571 -2.8820644940 0.9982102075 3.8279530678 0.1779305353 1.3927412203
-0.5735735736 -0.4776351055 1.0143535146 -2.8820414447 0.9982102657 3.8279530685 0.1778981665 1.3927389215
-0.5715715716 -0.4785668398 1.0143296396 -2.8820206190 0.9982103241 3.8279530691 0.1778652903 1.3927362374
-0.5695695696 -0.4793291487 1.0143085165 -2.8820018579 0.9982103818 3.8279530696 0.1778318937 1.3927331207
-0.5675675676 -0.4799151397 1.0142895470 -2.8819850110 0.9982104388 3.8279530701 0.1777979634 1.3927295176
-0.5655655656 -0.4803177696 1.0142722244 -2.8819699371 0.9982104953 3.8279530704 0.1777634859 1.3927253670
-0.5635635636 -0.4805296658 1.0142561128 -2.8819565042 0.9982105507 3.8279530707 0.1777284473 1.3927205996
-0.5615615616 -0.4805429789 1.0142408308 -2.8819445901 0.9989673071 3.8279530710 0.1776928335 1.3927151365
-0.5595595596 -0.4803492799 1.0142260381 -2.8819340816 1.0062006237 3.8279530712 0.1776566300 1.3927088883
-0.5575575576 -0.4799395181 1.0142114242 -2.8819248750 1.0062006692 3.8279530714 0.1776198222 1.3927017530
-0.5555555556 -0.4793040618 1.0141966989 -2.8819168752 1.0062007094 3.8279530716 0.1775823949 1.3926936147
-0.5535535536 -0.4784328482 1.0141815845 -2.8819099960 1.0062007439 3.8279530717 0.1775443328 1.3926843413
-0.5515515516 -0.4773156756 1.0141658083 -2.8819041590 1.0062007728 3.8279530718 0.1775056202 1.3926737825
-0.5495495495 -0.4759426779 1.0141490960 -2.8818992936 1.0062007967 3.8279530718 0.1774662412 1.3926617667
-0.5475475475 -0.4743050242 1.0141311656 -2.8818953366 1.0062008159 3.8279530719 0.1774261795 1.3926480984
-0.5455455455 -0.4723958813 1.0141117220 -2.8818922313 1.0062008311 3.8279530719 0.1773854186 1.3926325541
-0.5435435435 -0.4702116663 1.0140904508 -2.8818899280 1.0062008427 3.8279530719 0.1773439417 1.3926148787
-0.5415415415 -0.4677535769 1.0140670129 -2.8818883826 1.0062008512 3.8279530719 0.1773017315 1.3925947806
-0.5395395395 -0.4650293066 1.0140410387 -2.8818875568 1.0062008569 3.8279530719 0.1772587707 1.3925719260
-0.5375375375 -0.4620546524 1.0140121223 -2.8818874178 1.0062008600 3.8279530719 0.1772150417 1.3925459330
-0.5355355355 -0.4588540635 1.0139798153 -2.8818879376 1.0062008607 3.8279530718 0.1771705264 1.3925163642
-0.5335335335 -0.4554563441 1.0139436205 -2.8818890930 1.0062008591 3.8279530717 0.1771252068 1.3924827183
-0.5315315315 -0.4518681707 1.0139029860 -2.8818908653 1.0062008552 3.8279530716 0.1770790644 1.3924444205
-0.5295295295 -0.4479649781 1.0138572981 -2.8818932397 1.0062008492 3.8279530715 0.1770320805 1.3924008120
-0.5275275275 -0.4434746548 1.0138058759 -2.8818962056 1.0062008410 3.8279530714 0.1769842366 1.3923511376
-0.5255255255 -0.4390900346 1.0137479651 -2.8818997558 1.0062008307 3.8279530713 0.1769355136 1.3922945319
-0.5235235235 -0.4354471783 1.0136827338 -2.8819038870 1.0062008182 3.8279530712 0.1768858925 1.3922300053
-0.5215215215 -0.4322089636 1.0136092702 -2.8819085988 1.0062008035 3.8279530710 0.1768353543 1.3921564364
-0.5195195195 -0.4292433979 1.0135265824 -2.8819138943 1.0062007868 3.8279530708 0.1767838799 1.3920726425
-0.5175175175 -0.4265448386 1.0134336033 -2.8819197795 1.0062007681 3.8279530706 0.1767314503 1.3919783905
-0.5155155155 -0.4241119060 1.0133292013 -2.8819262638 1.0062007474 3.8279530704 0.1766780466 1.3918896217
-0.5135135135 -0.4219261411 1.0132121986 -2.8819333597 1.0062007248 3.8279530702 0.1766236501 1.3921253618
-0.5115115115 -0.4199527760 1.0130813986 -2.8819410841 1.0062007005 3.8279530700 0.1765682425 1.3969142828
-0.5095095095 -0.4181458384 1.0129356223 -2.8819494601 1.0062006746 3.8279530697 0.1765118059 1.4026599072
-0.5075075075 -0.4164542644 1.0127737480 -2.8819585215 1.0062006473 3.8279530694 0.1764543229 1.4028366536
-0.5055055055 -0.4148278943 1.0125947399 -2.8819683238 1.0062006186 3.8279530692 0.1763957770 1.4026262501
-0.5035035035 -0.4132227189 1.0123976372 -2.8819789682 1.0062005888 3.8279530689 0.1763361523 1.4023680246
-0.5015015015 -0.4116050040 1.0121814496 -2.8819906572 1.0062005580 3.8279530685 0.1762754345 1.4020448203
-0.4994994995 -0.4099540568 1.0119448909 -2.8820038189 1.0062005264 3.8279530682 0.1762136101 1.4015945630
-0.4974974975 -0.4082634503 1.0116859004 -2.8820193892 1.0062004938 3.8279530678 0.1761506678 1.4008434823
-0.4954954955 -0.4065405751 1.0114010095 -2.8820394413 1.0062004604 3.8279530675 0.1760865978 1.3993026515
-0.4934934935 -0.4048045340 1.0110848384 -2.8820685667 1.0062004258 3.8279530942 0.1760213931 1.3958121317
-0.4914914915 -0.4030826631 1.0107302324 -2.8821167548 1.0062003897 3.8005591446 0.1759550490 1.3891846246
-0.4894894895 -0.4014062575 1.0103294610 -2.8822046595 1.0062003513 3.8005590928 0.1758875646 1.3817860968
-0.4874874875 -0.3998062671 1.0098762759 -2.8823697860 1.0062003095 3.8005590783 0.1758189425 1.3775211747
-0.4854854855 -0.3983096995 1.0093678887 -2.8826593813 1.0062002626 3.8005590631 0.1757491899 1.3758631168
-0.4834834835 -0.3969372185 1.0088058802 -2.8830710359 1.0062002083 3.8005590471 0.1756783194 1.3751724175
-0.4814814815 -0.3957020788 1.0081958251 -2.9133628881 1.0062001431 3.8005590305 0.1756063495 1.3747554612
-0.4794794795 -0.3946102235 1.0075461792 -2.9132078105 1.0062000621 3.8005590131 0.1755333060 1.3744264653
-0.4774774775 -0.3936611941 1.0068670931 -2.9127146146 1.0061999589 3.8005589950 0.1754592228 1.3741459003
-0.4754754755 -0.3928494634 1.0061694868 -2.9047931338 1.0061998249 3.8005589761 0.1753841434 1.3739066276
-0.4734734735 -0.3921658720 1.0054643958 -2.9024798472 1.0061996515 3.8005589564 0.1753081222 1.3737063890
-0.4714714715 -0.3915989539 1.0047624855 -2.9021286783 1.0061994393 3.8005589359 0.1752312263 1.3735424105
-0.4694694695 -0.3911360458 1.0040736496 -2.9017873526 1.0061992413 3.8005589146 0.1751535372 1.3734109316
-0.4674674675 -0.3907641463 1.0034066676 -2.9013004620 1.0061993610 3.8005588925 0.1750751532 1.3733076658
-0.4654654655 -0.3904705418 1.0027689357 -2.8588698071 1.0062012967 3.8005588695 0.1749961915 1.3732283701
-0.4634634635 -0.3902432341 1.0021662935 -2.8530489090 1.0062125270 3.8005588456 0.1749167910 1.3731700575
-0.4614614615 -0.3900712090 1.0016029621 -2.8529349681 1.0062720325 3.8005588209 0.1748371156 1.3731414044
-0.4594594595 -0.3899445852 1.0010815901 -2.8529042590 1.0065861755 3.8005587952 0.1747573575 1.3733766602
-0.4574574575 -0.3898546729 1.0006033893 -2.8528900012 1.0080794021 3.8005587687 0.1746777409 1.4179417747
-0.4554554555 -0.3897939675 1.0001683334 -2.8528821767 1.0121863512 3.8005587412 0.1745985267 1.4506092386
-0.4534534535 -0.3897560976 0.9997753905 -2.8528771253 1.0157502549 3.8005587127 0.1745200170 1.4520103193
-0.4514514515 -0.3897357421 0.9994227610 -2.8528733716 1.0167931478 3.8005586833 0.1744425607 1.4520872639
-0.4494494494 -0.3897285285 0.9991081029 -2.8528703628 1.0169755734 3.8005586529 0.1743665594 1.4520758300
-0.4474474474 -0.3897309220 0.9988287294 -2.8528679994 1.0169893229 3.8005586216 0.1742924738 1.4520575427
-0.4454454454 -0.3897401123 0.9985817735 -2.8528664744 1.0169680572 3.8005585892 0.1742208313 1.4520385121
-0.4434434434 -0.3897539043 0.9983643171 -2.8528662583 1.0169329910 3.8005585557 0.1741522335 1.4520192848
-0.4414414414 -0.3897706159 0.9981734886 -2.8528681838 1.0168859372 3.8005585213 0.1740873650 1.4519999278
-0.4394394394 -0.3897889869 0.9980065312 -2.8528736435 1.0168249344 3.8005584857 0.1740270023 1.4519805004
-0.4374374374 -0.3898080995 0.9978608482 -2.8528849670 1.0167463639 3.8005584491 0.1739720237 1.4519611472
-0.4354354354 -0.3898273108 0.9977340306 -2.8529061405 1.0166445642 3.8005584114 0.1739234197 1.4519421921
-0.4334334334 -0.3898461984 0.9976238691 -2.8529442378 1.0165112786 3.8005583727 0.1738823034 1.4519243044
-0.4314314314 -0.3898645167 0.9975283580 -2.8530123976 1.0163369961 3.8005583328 0.1738499213 1.4519088162
-0.4294294294 -0.3898821633 0.9974456901 -2.8531360595 1.0161179379 3.8005582917 0.1738276640 1.4518983317
-0.4274274274 -0.3898991546 0.9973742485 -2.8533642171 1.0159978637 3.8005582496 0.1738170764 1.4518978658
-0.4254254254 -0.3899156079 0.9973125941 -2.8537735016 1.0167696433 3.8005582063 0.1738198665 1.4519168449
-0.4234234234 -0.3899317282 0.9972594523 -2.8543778378 1.0165771885 3.8005581618 0.1738379130 1.4519722752
-0.4214214214 -0.3899477981 0.9972136988 -2.8549052087 1.0164191528 3.8005581162 0.1738732699 1.4520929843
-0.4194194194 -0.3899641683 0.9971743453 -2.8551033129 1.0163496323 3.8005580694 0.1739281673 1.4523236918
-0.4174174174 -0.3899812448 0.9971405260 -2.8684453948 1.0216657705 3.8005580215 0.1740050069 1.4527256870
-0.4154154154 -0.3899994701 0.9971114838 -2.8685341488 1.0951759993 3.8005579723 0.1741063516 1.4533691557
-0.4134134134 -0.3900192931 0.9970865589 -2.8685192676 1.2169353129 3.8005579220 0.1742349046 1.4543136109
-0.4114114114 -0.3900411227 0.9970651772 -2.8685015074 1.2308808576 3.8005578704 0.1743934782 1.4555803536
-0.4094094094 -0.3900652613 0.9970468402 -2.8711883068 1.2328111478 3.8005578177 0.1745849486 1.4571489378
-0.4074074074 -0.3900918215 0.9970311154 -2.8740007137 1.2332408951 3.8005577638 0.1748121932 1.4624993465
-0.4054054054 -0.3901206499 0.9970176287 -2.8739895053 1.2333746461 3.8005577086 0.1750780088 1.4688436609
-0.4034034034 -0.3901513325 0.9970060564 -2.8739824920 1.2334253298 3.8005576523 0.1753850074 1.4706477538
-0.4014014014 -0.3901834390 0.9969961191 -2.8739800644 1.2334463236 3.8005575947 0.1757354880 1.4722440381
-0.3993993994 -0.3902172328 0.9969875755 -2.8739810189 1.2334548150 3.8005575360 0.1761312858 1.4736443077
-0.3973973974 -0.3902548850 0.9969802177 -2.8739657465 1.2334574372 3.8005574761 0.1765736003 1.4748348363
-0.3953953954 -0.3903014078 0.9969738665 -2.8571639015 1.2334571143 3.8005574150 0.1770628110 1.4758237918
-0.3933933934 -0.3903634248 0.9969683675 -2.8550257274 1.2334552682 3.8005573527 0.1775982913 1.4766314227
-0.3913913914 -0.3904447058 0.9969635877 -2.8545107475 1.2334526422 3.8005572893 0.1781782410 1.4772826095
-0.3893893894 -0.3905409102 0.9969594126 -2.8540339670 1.2334496459 3.8005572248 0.1787995609 1.4778024288
-0.3873873874 -0.3906371682 0.9969557434 -2.8535749885 1.2334465143 3.8005571592 0.1794577990 1.4782139158
-0.3853853854 -0.3907081561 0.9969524948 -2.8531371610 1.2334433862 3.8005570925 0.1801471990 1.4785371786
-0.3833833834 -0.3907175231 0.9969495933 -2.8527224430 1.2334403461 3.8005570250 0.1808608754 1.4787892480
-0.3813813814 -0.3906153670 0.9969469751 -2.8523315769 1.2334374463 3.8005569568 0.1815911244 1.4789842793
-0.3793793794 -0.3903356284 0.9969445850 -2.8519644966 1.2334347206 3.8005568883 0.1823298582 1.4791338938
-0.3773773774 -0.3897980925 0.9969423747 -2.8516206087 1.2334321907 3.8005568202 0.1830691194 1.4792475495
-0.3753753754 -0.3889227926 0.9969403020 -2.8512989827 1.2334298714 3.8005567538 0.1838016039 1.4793328927
-0.3733733734 -0.3876651135 0.9969383298 -2.8509984819 1.2334277722 3.8005566916 0.1845211037 1.4793960694
-0.3713713714 -0.3860672696 0.9969364253 -2.8507178532 1.2334258986 3.8005566385 0.1852227807 1.4794419921
-0.3693693694 -0.3842892536 0.9969345590 -2.8504557899 1.2334242529 3.8005566036 0.1859032120 1.4794745651
-0.3673673674 -0.3825656443 0.9969327044 -2.8502109748 1.2334228339 3.8005566039 0.1865601943 1.4794968721
-0.3653653654 -0.3805262709 0.9969308374 -2.8499821108 1.2334216370 3.8005566708 0.1871923554 1.4795113318
-0.3633633634 -0.3793981893 0.9969289356 -2.8497679410 1.2334206538 3.8005568581 0.1877986701 1.4795198262
-0.3613613614 -0.3785872711 0.9969269780 -2.8495672626 1.2334198724 3.8005572475 0.1883780056 1.4795238057
-0.3593593594 -0.3780156208 0.9969249449 -2.8493789355 1.2334192768 3.8005579319 0.1889288101 1.4795243754
-0.3573573574 -0.3775980369 0.9969228171 -2.8492018875 1.2334188473 3.8005589386 0.1894490178 1.4795223653
-0.3553553554 -0.3772644956 0.9969205760 -2.8490351205 1.2334185606 3.8005601262 0.1899361755 1.4795183868
-0.3533533534 -0.3769654169 0.9969182031 -2.8488778085 1.2334183906 3.8005613252 0.1903845374 1.4795128785
-0.3513513514 -0.3766695527 0.9969156800 -2.8487314109 1.2334183087 3.8005628118 0.1877851800 1.4795061423
-0.3493493493 -0.3763600074 0.9969129878 -2.8486434280 1.2334182848 3.8005653096 0.1617001020 1.4794983720
-0.3473473473 -0.3760382444 0.9969101076 -2.8492367674 1.2334182884 3.8315790371 0.1618618567 1.4794896756
-0.3453453453 -0.3819865715 0.9969070196 -2.8345866956 1.2334182893 3.8443543616 0.1621565563 1.4794800920
-0.3433433433 -0.3957851689 0.9969037034 -2.8358458980 1.2334182589 3.8443599430 0.1755668898 1.4794696033
-0.3413413413 -0.4405276457 0.9969001376 -2.8357302771 1.2334181708 3.8443643979 0.1757869748 1.4794581439
-0.3393393393 -0.4405736691 0.9968963000 -2.8355395141 1.2334180015 3.8443673220 0.1779850698 1.4794456057
-0.3373373373 -0.4402341112 0.9968921673 -2.8353503880 1.2334177313 3.8443689933 0.1792872180 1.4795926555
-0.3353353353 -0.4398966548 0.9968877150 -2.8351657103 1.2334173443 3.8443698556 0.1794129692 1.4223230280
-0.3333333333 -0.4395778103 0.9968829173 -2.8349851109 1.2334168289 3.8443702604 0.1794874015 1.4222013406
-0.3313313313 -0.4392793268 0.9968777472 -2.8348081174 1.2334161771 3.8443704298 0.1677731583 1.4220678658
-0.3293293293 -0.4390008313 0.9968721765 -2.8346342882 1.2334153717 3.8443704910 0.1638949110 1.4219210368
-0.3273273273 -0.4387410203 0.9968661756 -2.8344632159 1.2334120014 3.8443705144 0.1640923668 1.4217589283
-0.3253253253 -0.4384990589 0.9968597138 -2.8342945256 1.2374237727 3.8443705392 0.3607906308 1.4215792281
-0.3233233233 -0.4382926676 0.9968527590 -2.8341278717 1.3336497487 3.8443705888 0.4526133897 1.4213791943
-0.3213213213 -0.4383495429 0.9968452784 -2.8339629347 1.3330053401 3.8443706785 0.4525404773 1.4211555970
-0.3193193193 -0.4400504346 0.9968372383 -2.8337994175 1.3325373848 3.8443708199 0.4523241961 1.4209046471
-0.3173173173 -0.4463592355 0.9968286046 -2.8336370410 1.3320484566 3.8443710239 0.4519522424 1.4206219105
-0.3153153153 -0.4551704433 0.9968193428 -2.8334755384 1.3315407305 3.8443713010 0.4513082562 1.4203022082
-0.3133133133 -0.4607553073 0.9968094193 -2.8333146491 1.3310186551 3.8443716630 0.4501570564 1.4199395030
-0.3113113113 -0.4632015460 0.9967988008 -2.8331541105 1.3304885992 3.8443721231 0.4480289265 1.4195267741
-0.3093093093 -0.4641913586 0.9967874563 -2.8329936479 1.3299591222 3.8443726962 0.4442482214 1.4190558831
-0.3073073073 -0.4645575778 0.9967753572 -2.8328329614 1.3294403456 3.8443733993 0.4396895602 1.4185174363
-0.3053053053 -0.4638017514 0.9967624789 -2.8326717080 1.3289425862 3.8443742522 0.4514537345 1.4179006548
-0.3033033033 -0.4620046249 0.9967488021 -2.8325094588 1.3284748771 3.8443752773 0.4537991466 1.4171932670
-0.3013013013 -0.4618605264 0.9967343142 -2.8323449757 1.3280440472 3.8443764997 0.4494973887 1.4163814494
-0.2992992993 -0.4618184226 0.9967190120 -2.8321520494 1.3276546466 3.8443779478 0.4445845910 1.4154498519
-0.2972972973 -0.4617698408 0.9967029037 -2.8311413711 1.3273095258 3.8443796530 0.4395380552 1.4143817578
-0.2952952953 -0.4617199255 0.9966860118 -2.8271613108 1.3270106351 3.8443816473 0.4348472405 1.4131594473
-0.2932932933 -0.4616733546 0.9966683768 -2.8264029515 1.3267596250 3.8443838002 0.4308555348 1.4117648503
-0.2912912913 -0.4616331704 0.9966500613 -2.8262020494 1.3265580075 3.8443762162 0.4276758958 1.4101805812
-0.2892892893 -0.4616015028 0.9966311546 -2.8260062794 1.3264068400 3.8069433921 0.4252475602 1.4083914480
-0.2872872873 -0.4615799993 0.9966117787 -2.8257974340 1.3263060844 3.8069328659 0.4234326093 1.4063864821
-0.2852852853 -0.4615700881 0.9965920946 -2.8255704651 1.3262539203 3.8069365945 0.4220848570 1.4041614438
-0.2832832833 -0.4761088228 0.9965723109 -2.8253189542 1.3262463179 3.8069403225 0.4210806269 1.4017215965
-0.2812812813 -0.4764872818 0.9965526925 -2.8250341876 1.3262770757 3.8069438641 0.4203254750 1.3990843194
-0.2792792793 -0.4765210419 0.9965335717 -2.8247043262 1.3263383439 3.8069472664 0.4197507364 1.3962809186
-0.2772772773 -0.4765731255 0.9965153613 -2.8243133084 1.3264214729 3.8069505772 0.4193075280 1.3933569227
-0.2752752753 -0.4766461753 0.9964985704 -2.8238394124 1.3265179326 3.8069538365 0.4189612332 1.3903703709
-0.2732732733 -0.4767435475 0.9964838219 -2.8232534243 1.3266200776 3.8069570728 0.4186872492 1.3873881503
-0.2712712713 -0.4768695296 0.9964718753 -2.8225164016 1.3267216294 3.8069603014 0.4184679411 1.3844810439
-0.2692692693 -0.4770296061 0.9964636528 -2.8215771372 1.3268178636 3.8069635243 0.4182905291 1.3817183005
-0.2672672673 -0.4772307771 0.9964602710 -2.8203696679 1.3269055605 3.8069667326 0.4181456411 1.3791643754
-0.2652652653 -0.4774819371 0.9964630789 -2.8188116116 1.3269828089 3.8069699099 0.4180263208 1.3892568411
-0.2632632633 -0.4777943078 0.9964737037 -2.8168048178 1.3270487454 3.8069730389 0.4179273446 1.4123387680
-0.2612612613 -0.4781819043 0.9964941047 -2.8142407544 1.3271032878 3.8069761110 0.4178447475 1.4106226204
-0.2592592593 -0.4626676214 0.9965266366 -2.8110138946 1.3271468956 3.8069791462 0.4177754896 1.4091791068
-0.2572572573 -0.4625927389 0.9965741215 -2.8070462389 1.3271803746 3.8069822423 0.4177172197 1.4079902008
-0.2552552553 -0.4624851275 0.9966399269 -2.8023235527 1.3272047257 3.8069857187 0.4176681062 1.4070242476
-0.2532532533 -0.4622301376 0.9967280443 -2.7969378425 1.3272210340 3.8069905635 0.4176267132 1.4062482350
-0.2512512513 -0.4616492654 0.9968431571 -2.7911228596 1.3272303926 3.8069999800 0.4175919116 1.4056303977
-0.2492492492 -0.4603767275 0.9969906756 -2.7852672050 1.3272338510 3.8070262945 0.4175628121 1.4051416975
-0.2472472472 -0.4578099941 0.9971767053 -2.7799029091 1.3272323844 3.8071396821 0.4175387163 1.4047567052
-0.2452452452 -0.4534580443 0.9974078948 -2.7756993010 1.3272268768 3.8081550155 0.4175190809 1.4044539722
-0.2432432432 -0.4478979406 0.9976910867 -2.7735317533 1.3272181133 3.8178785580 0.4175034906 1.4042159539
-0.2412412412 -0.4427172584 0.9980326726 -2.7747150905 1.3272067803 3.8200610051 0.4174916387 1.4040286515
-0.2392392392 -0.4387000068 0.9984375492 -2.7813404831 1.3271934694 3.8197650192 0.4174833142 1.4038817174
-0.2372372372 -0.4406548022 0.9989075988 -2.7981854188 1.3271786835 3.8382445819 0.4174783929 1.4037825251
-0.2352352352 -0.4108226974 0.9994397307 -2.7646486365 1.3271628454 3.8354336972 0.4174768334 1.4041362214
-0.2332332332 -0.4043129151 1.0000237273 -2.7832713838 1.3271463061 3.8310528517 0.4174786772 1.4306627811
-0.2312312312 -0.3980425522 1.0006404540 3.3018484432 1.3271293534 3.8267518205 0.4174840528 1.4479774779
-0.2292292292 -0.3911555615 1.0012612874 3.2580201771 1.3271122207 3.8232947930 0.4174931844 1.4462246998
-0.2272272272 -0.3829953042 1.0018496642 3.2476006233 1.3270950939 3.8207018059 0.4175063870 1.4459549288
-0.2252252252 -0.3731985453 1.0023651799 3.2441690267 1.3270781194 3.8187809338 0.4175225449 1.3755983789
-0.2232232232 -0.3616577463 1.0027696538 3.2429340693 1.3270614098 3.8173181586 0.4174292738 1.1793374730
-0.2212212212 -0.3484924238 1.0030334697 3.2427449574 1.3270450498 3.8161612900 0.4110947879 1.1786267835
-0.2192192192 -0.3340231302 1.0031400765 3.2433258713 1.3270291011 3.8152215964 0.2784591308 1.1784664441
-0.2172172172 -0.3187242883 1.0030872284 3.2453265320 1.3270136064 3.8144523763 0.2744216924 1.1785062191
-0.2152152152 -0.3031513153 1.0028849676 3.2532922459 1.3269985932 3.8138359308 0.2756648626 1.1785722237
-0.2132132132 -0.2878564395 1.0025515889 3.2881075589 1.3269840767 3.8133854705 0.2772147383 1.1786498886
-0.2112112112 -0.2733151343 1.0021092137 3.3277331621 1.3269700625 3.8131659778 0.2790699439 1.1787376137
-0.2092092092 -0.2598798658 1.0015801895 3.3361321520 1.3269565487 3.8133400311 0.2813027495 1.1788352251
-0.2072072072 -0.2477657795 1.0009848154 3.3378133360 1.3269435273 3.8142160322 0.2840061622 1.1789442838
-0.2052052052 -0.2370617868 1.0003403119 3.3384449751 1.3269309861 3.8160510278 0.2872963392 1.1790716708
-0.2032032032 -0.2277532561 0.9996606698 3.3388026797 1.3269189095 3.8170629520 0.2913148595 1.1792415834
-0.2012012012 -0.2183611078 0.9989569764 3.3390365765 1.3269072796 3.8010218096 0.2962540694 1.1795333573
-0.1991991992 -0.1723798050 0.9982379042 3.3391944530 1.3268960768 3.7633022063 0.3033641206 1.1801833315
-0.1971971972 -0.1811315339 0.9975101719 3.3393011792 1.3268852802 3.7705855781 0.2130402423 1.1813976292
-0.1951951952 -0.4258032217 0.9967788884 3.3393730057 1.3268748686 3.7711746343 0.2130407359 1.0939125039
-0.1931931932 -0.3894390489 0.9960477624 3.3394211159 1.3268648200 3.7722039404 0.2130415759 1.0978170527
-0.1911911912 -0.2237462930 0.9953192060 3.3394532125 1.3268551126 3.7728748359 0.2130459641 1.1057414706
-0.1891891892 -0.0960694396 0.9945943796 3.3394745564 1.3268457247 3.7732042463 0.1100390123 1.2113069730
-0.1871871872 -0.0912959336 0.9938732442 3.3394887121 1.3268366345 3.7730753233 0.1407386715 1.2428652615
-0.1851851852 -0.0917550943 0.9931546922 3.3394980791 1.3268278208 3.8752024948 0.1500474010 1.2506626828
-0.1831831832 -0.1261477229 0.9924368477 3.3395042646 1.3268192627 3.8489289473 0.1568037586 1.2535791712
-0.1811811812 -0.1514396652 0.9917176435 3.3395083411 1.3268109399 3.8481028970 0.1615295719 1.2563796646
-0.1791791792 -0.0778716639 0.9909957995 3.3395110224 1.3268028326 3.8456749037 0.1636293202 1.2617310174
-0.1771771772 -0.0262924604 0.9902723255 3.3395127821 1.3267949217 3.8421337104 0.1642686927 1.2596766803
-0.1751751752 -0.0262502050 0.9895526210 3.3395139343 1.3267871891 3.8407577095 0.1322014771 1.2457047247
-0.1731731732 -0.0261918564 0.9888491116 3.3386641414 1.3267796179 3.8403495120 0.1315237276 1.2399314625
-0.1711711712 -0.0260730518 0.9881841522 3.2988206475 1.3267721924 3.8402413072 0.1321176780 1.2454161917
-0.1691691692 -0.0259277984 0.9875927064 3.2988209638 1.3267648991 3.8402280948 0.1324094986 -1.2500578344
-0.1671671672 -0.0707695451 0.9871230252 3.2988211675 1.3267577267 3.8402517515 0.1324587658 -1.2486554979
-0.1651651652 -0.1163641886 0.9870877076 3.2988212976 1.3267506677 3.8403043196 0.1325586867 -1.2472468604
-0.1631631632 -0.1195031703 1.0012690959 3.2988213797 1.3267437188 3.8404100546 0.1327655860 -1.2459074390
-0.1611611612 -0.1195578205 1.0521385972 3.2988214308 1.3267368831 3.8406506099 0.1331599497 -1.2447426804
-0.1591591592 -0.1195495377 1.1575554937 3.2988214620 1.3267301719 3.8412512882 0.1338271047 -1.2464293064
-0.1571571572 -0.0738000287 1.1603809964 3.2988214803 1.3267236079 3.8427496573 0.1348241282 -1.3212143708
-0.1551551552 -0.0759600157 1.1839145572 3.2988214906 1.3267172296 3.8459364080 0.1288805642 -1.4665731212
-0.1531531532 -0.0759866511 1.2187347861 3.2988214958 1.3267110962 3.8504676287 0.1283720061 -1.4820383798
-0.1511511512 -0.0759599364 1.2189123588 3.2988214980 1.3267052957 3.8540976362 0.1302357995 -1.4826970188
-0.1491491491 -0.0757961405 1.2192172574 3.2988214984 1.3266999555 3.8555536448 0.1287350426 -1.4825678436
-0.1471471471 -0.0226876067 1.2198896693 3.2988214978 1.3266952562 3.8579289662 0.1461424417 -1.4824873682
-0.1451451451 -0.0223062892 1.2210746081 3.2988214966 1.3266914514 3.8609652122 0.1281877552 -1.4825837960
-0.1431431431 -0.0263398186 1.2233320094 3.2988214953 1.3266888943 3.8627153557 0.1503260528 -1.4830821756
-0.1411411411 -0.0516857012 1.2200201551 3.2988214939 1.3266880743 3.8610713170 0.1746197186 -1.4846002556
-0.1391391391 -0.0623178563 1.2107777024 3.2988214926 1.3266896680 3.8544731753 0.2182979013 -1.4796513111
-0.1371371371 -0.0644553294 1.2205330490 3.2988214915 1.3266946084 3.8496116434 0.3283224574 -1.4911435080
-0.1351351351 -0.0646159029 1.2233723528 3.2988214904 1.3267041842 3.8470993856 0.3375100028 -1.4958344711
-0.1331331331 -0.0642190089 1.2232875192 3.2988214894 1.3267201873 3.8454774682 0.3410329861 -1.4595404450
-0.1311311311 -0.0636361145 1.1997549743 3.2988214883 1.3267451739 3.8440226282 0.3466291893 -1.2975210324
-0.1291291291 -0.0629773693 -1.3072950953 3.2988214870 1.3267831071 3.8423614937 0.3933099858 -1.2043898041
-0.1271271271 -0.0622777880 -1.3105119279 3.2988214849 1.3268416748 3.8454719268 0.3994844972 -1.1729486739
-0.1251251251 -0.0615502909 -1.3104383971 3.2988214812 1.3269428229 4.0302062893 0.3926017875 -1.1617385321
-0.1231231231 -0.0608016261 -1.3103869104 3.2988214738 1.3271759838 4.0408872049 0.3929227042 -1.1573931462
-0.1211211211 -0.0600370831 -1.3103328155 3.2988214576 1.3279930971 4.0419767971 0.3932614074 -1.1556167318
-0.1191191191 -0.0592617910 -1.3102323042 3.2988214174 1.3321572841 4.0468173003 0.3935519285 -1.1549408962
-0.1171171171 -0.0584809803 -1.3100050573 3.2988212923 1.3480149486 4.0469820341 0.3937999722 -1.1549983725
-0.1151151151 -0.0576999245 -1.3092222325 3.2988207045 1.3601280838 4.0360319840 0.3940138173 -1.1561992676
-0.1131131131 -0.0569237751 -1.2916017207 3.2988153016 1.3602630747 4.0389557195 0.3941995396 -1.1603719936
-0.1111111111 -0.0561573555 -1.2889356056 3.2987053091 1.3604264872 4.0630254591 0.3943616544 -1.1716497055
-0.1091091091 -0.0554049327 -1.2835531785 3.2961904422 1.3605155798 4.0630274203 0.3945036883 -1.2025796493
-0.1071071071 -0.0546699761 -1.2725761834 3.2901178406 1.3057176185 4.0630254008 0.3946284968 -1.2342271078
-0.1051051051 -0.0539549068 -1.2705886915 3.2891004242 1.2897469348 4.0630236315 0.3947384454 -1.2481915725
-0.1031031031 -0.0532608363 -1.2407983073 3.2889828461 1.2900850864 4.0630220655 0.3948355209 -1.2527411456
-0.1011011011 -0.0525872932 -1.2275699162 3.2889586325 1.2905066702 4.0630207064 0.3949214076 -1.2541872948
-0.0990990991 -0.0519319348 -1.2204439968 3.2889513916 1.2909926025 4.0630195367 0.3949975425 -1.2546342018
-0.0970970971 -0.0512902366 -1.2169644415 3.2889422119 1.2915088282 4.0630185013 0.3950651575 -1.2547396026
-0.0950950951 -0.0506551592 -1.2153271834 3.9927655151 1.2920168562 4.0630174949 0.3951253126 -1.2546946127
-0.0930930931 -0.0500167906 -1.2145802086 3.9904517173 1.2924847517 4.0630161085 0.3951789236 -1.2544678824
-0.0910910911 -0.0493619746 -1.2142565582 3.9888518286 1.2928930322 4.0630108169 0.3952267841 -1.2537080730
-0.0890890891 -0.0486739500 -1.2141300551 3.9878296409 1.2932347827 4.0629631582 0.3952695839 -1.2512935527
-0.0870870871 -0.0479320570 -1.2140913375 3.9872248799 1.2935127619 4.0624113341 0.3953079251 -1.2449735969
-0.0850850851 -0.0471116185 -1.2140876165 3.9868835410 1.2937370486 4.0558234635 0.3953423346 -1.2327609978
-0.0830830831 -0.0461841906 -1.2140934699 3.9866852366 1.2939277451 4.0087936136 0.3953732753 -1.2157222886
-0.0810810811 -0.0451185189 -1.2140966560 4.0271379364 1.2941343033 3.9542527676 0.3954011552 -1.1992927433
-0.0790790791 -0.0438827354 -1.2140912222 4.0271236215 1.2945123456 3.9449206789 0.3954263352 -1.1885444241
-0.0770770771 -0.0424485651 -1.2140741557 4.0269915856 1.2956178969 3.9440129895 0.3954491356 -1.1832281751
-0.0750750751 -0.0407984557 -1.2140437475 4.0268320807 1.2993749590 3.9246207554 0.3954698414 -1.1809337990
-0.0730730731 -0.0389362768 -1.2139987776 4.0266329854 1.3075007731 3.9245284884 0.3954887068 -1.1799998408
-0.0710710711 -0.0369012116 -1.2139380871 4.0263823920 1.7415351294 3.9245088518 0.3955059595 -1.1796322753
-0.0690690691 -0.0347837372 -1.2138603260 4.0260671630 1.7529991412 3.9147433017 0.3955218035 -1.1794907049
-0.0670670671 -0.0327509730 -1.2137637721 4.0256729149 1.7541623384 3.8108463392 0.3955364221 -1.1794358418
-0.0650650651 -0.0311362111 -1.2136461693 4.0251851732 1.7586671429 3.7957209112 0.3955499808 -1.1794128050
-0.0630630631 -0.0307428956 -1.2135045557 4.0245917384 1.7870709682 3.7936067242 0.3955626296 -1.1794008182
-0.0610610611 -0.0333539429 -1.2133350611 4.0238862547 1.7830299950 3.7934763000 0.3955745065 -1.1793923476
-0.0590590591 -0.0418223014 -1.2131326596 4.0230725967 1.7793427655 3.7934523624 0.3955857427 -1.1793847778
-0.0570570571 -0.0595757069 -1.2128908612 4.0221692020 1.7785414707 3.7934550465 0.3955964793 -1.1793772323
-0.0550550551 -0.0894405077 -1.2126013282 4.0159393195 1.7784348192 3.7937432214 0.3956069363 -1.1793694159
-0.0530530531 -0.1303260267 -1.2122534043 4.0149849039 1.7784186029 3.8980042260 0.3956177458 -1.1793612149
-0.0510510511 -0.1746966297 -1.2118335569 4.0141065534 1.7784106262 3.5319208042 0.3956316082 -1.1793525666
-0.0490490490 -0.2130846464 -1.2113247540 4.0133888321 1.7783940697 3.5311092953 0.3956611722 -1.1793434192
-0.0470470470 -0.2410144509 -1.2107058569 4.0129101429 1.7783435608 3.5306335756 0.3957558327 -1.1793337193
-0.0450450450 -0.2594123487 -1.2099512128 4.0127170324 1.7781819529 3.5300314226 0.3959531183 -1.1793234080
-0.0430430430 -0.2711116469 -1.2090308309 4.0128023680 1.7776887053 3.5089831048 0.3959740044 -1.1793124186
-0.0410410410 -0.2786198075 -1.2079118508 4.0131041643 1.7762053317 3.5445397130 0.3957103316 -1.1793006751
-0.0390390390 -0.2836206212 -1.2065624709 4.0135283353 1.4745257865 3.5456642593 0.3952187223 -1.1792880897
-0.0370370370 -0.2871334760 -1.2049599173 4.0139738458 1.4154938973 3.5459313480 0.3951680671 -1.1792745596
-0.0350350350 -0.2897506242 -1.2031036762 4.0142286871 1.4142653680 3.5460553539 0.3953753847 -1.1792599643
-0.0330330330 -0.2918237258 -1.2010316853 4.0121213667 1.4121431247 3.5461113199 0.3955783439 -1.1792441595
-0.0310310310 -0.2938271990 -1.1988203654 4.0033304392 1.3989793127 3.5461488200 0.3948067560 -1.1792269718
-0.0290290290 -0.2984945256 -1.1964325102 4.0025472488 1.3434838546 3.5461901770 0.3854879292 -1.1792081883
-0.0270270270 -0.2927973447 -1.1917517709 4.0026135754 1.3130376517 3.5462349134 0.3834889456 -1.1791875297
-0.0250250250 -0.2932523807 -1.1509121084 4.0026568701 1.3842934426 3.5462649717 0.3834677788 -1.1791644656
-0.0230230230 -0.2933998415 -1.0451944453 4.0026839651 1.4424306453 3.5462507699 0.3834909669 -1.1791364537
-0.0210210210 -0.2935205603 -1.0348456042 4.0027007686 1.4549416622 3.5461584491 0.3835078808 -1.1790815565
-0.0190190190 -0.2658764483 -1.0227434272 4.0027115829 1.4571786501 3.5459568571 0.3835189483 -1.1788287208
-0.0170170170 -0.2752594877 -0.9880143598 4.0027196991 1.4577320936 3.5456222077 0.3835256746 -1.1723272252
-0.0150150150 -0.2783922857 -0.9860976377 4.0027281861 1.4586070735 3.5451399870 0.3835294163 -1.1894468503
-0.0130130130 -0.2821041266 -0.3257621239 4.0027415146 1.4617711726 3.5445058253 0.3835313789 -1.2115684199
-0.0110110110 -0.3803609072 -0.3336660490 4.0027683287 1.4730511172 3.5437276904 0.3835320466 -1.2174731917
-0.0090090090 -0.3725036290 -0.3515138959 4.0017570078 1.5008991108 3.5428305632 0.3835287646 -1.2178625239
-0.0070070070 -0.1548035494 -0.3674956649 3.9837862068 1.4088530939 3.5418625801 0.3834940330 -1.2177554210
-0.0050050050 -0.1555877483 -0.3758082075 3.9749170869 1.3329034509 3.5408996919 0.3833903329 -1.2176850821
-0.0030030030 -0.2003936119 -0.3793362091 4.0286695233 1.3650052612 3.5400466391 0.3833943210 -1.2177330284
-0.0010010010 -0.2065782135 -0.3804722462 4.0221145760 1.3439790407 3.5394432805 0.3834328152 -1.2179437408
0.0010010010 -0.2419687766 -0.3801451983 4.0219815863 1.3453554090 3.5393391175 0.3834495692 -1.2183652000
0.0030030030 -0.1895115475 -0.3786041879 3.3416592603 1.3466810046 3.5405833372 0.3834515366 -1.2190520449
0.0050050050 -0.5237538388 -0.3758372359 2.8738143901 1.3471230626 3.5461632250 0.3834251835 -1.2200629446
0.0070070070 -0.5237538536 -0.3718408219 3.0372090124 1.3473875620 3.5513236676 0.3833451057 -1.2214536788
0.0090090090 -0.5237191847 -0.3489521023 3.2173341530 1.3477964291 3.5475412309 0.3826814586 -1.2232645885
0.0110110110 -0.5236925456 -0.3433526584 3.2192847102 1.3484627732 3.5372053967 0.3823597608 -1.2255026793
0.0130130130 -0.6006307185 -0.3373532928 3.2218778278 1.3491905417 3.5693743979 0.3818740155 -1.2281239840
0.0150150150 -0.6030574722 -0.3486252800 3.2249321055 1.3490483966 3.5444853466 0.3812916855 -1.2310295859
0.0170170170 -0.6031264111 -0.3413822778 3.2284462450 1.3455277650 3.5473145661 0.3807530036 -1.2340906763
0.0190190190 -0.6031734866 -0.3356997520 3.2324103972 1.3624062960 3.5450506932 0.3803830268 -1.2372009450
0.0210210210 -0.6032080244 -0.4029106472 3.2367385279 1.2662051077 3.5416982550 0.3802294552 -1.2403161926
0.0230230230 -0.6032313401 -0.4124988847 3.2412263166 1.4031892252 3.5423403924 0.3802829481 -1.2433288485
0.0250250250 -0.6032209023 -0.4173978891 3.2455383388 1.3993310690 3.5428840787 0.3808171740 -1.2392433637
0.0270270270 -0.6030558795 -0.6270385504 3.2492561833 1.3967796250 3.5432770310 0.3313797978 -1.1789433425
0.0290290290 -0.6021814606 -1.0723190123 3.2520026212 1.3962014003 3.5435396711 0.3297460230 -1.1462851190
0.0310310310 -0.5983318842 -1.0748597000 3.2535882616 1.3962074548 3.5437095759 0.3258797693 -1.1466259877
0.0330330330 -0.5859372752 -1.0749937881 3.2540568320 1.3962313357 3.5438188723 0.3117437662 -1.1452077920
0.0350350350 -0.5703664399 -1.0750328505 3.2534886581 1.3962388158 3.5438897248 0.4209850648 -1.1411933393
0.0370370370 -0.2492903413 -1.0750473117 3.2511983063 1.3962406784 3.5439360864 0.5341957385 -1.1384582784
0.0390390390 -0.2639130007 -1.0750723943 3.2435724621 1.3962394460 3.5439663459 0.5128606714 -1.1368963935
0.0410410410 -0.2682998192 -1.0751218217 3.2368838261 1.4152596518 3.5439853519 0.4987344420 -1.1362342082
0.0430430430 -0.2689861879 -1.0751977602 3.2430297655 1.4494293936 3.5439956698 0.5289161528 -1.1338459697
0.0450450450 -0.2687277864 -1.0752944915 3.2901737974 1.4492796828 3.5439982486 0.5289151711 -1.1287791309
0.0470470470 -0.2682006091 -1.0754946722 3.3328205757 1.4491914779 3.5439926684 0.5289160093 -1.1212795565
0.0490490490 -0.2675613585 -1.0711698804 3.3328520112 1.4491828069 3.5439770653 0.5289177607 -1.1211168781
0.0510510511 -0.2668483913 -0.6090092283 3.3327870254 1.4491850045 3.5439477683 0.5289203121 -1.1215020783
0.0530530531 -0.2660734142 -0.5443269478 3.3524156210 1.4491855134 3.5438986498 0.5289235488 -1.1220246983
0.0550550551 -0.2652422790 -0.5482230958 3.3691843487 1.4491816639 3.5438202333 0.5289274170 -1.1226773654
0.0570570571 -0.2643598229 -0.5440367013 3.3608801906 1.4491711604 3.5436988002 0.5289319050 -1.1234421410
0.0590590591 -0.2634311069 -0.5276005903 3.3110273635 1.4491496897 3.5435162649 0.5289370201 -1.1242812403
0.0610610611 -0.2624618751 -0.5163244011 3.2934574947 1.4491089055 3.5432526067 0.5289427695 -1.1251480686
0.0630630631 -0.2614589243 -0.4925719616 3.2849807965 1.4490324718 3.5428937142 0.5289491313 -1.1259985045
0.0650650651 -0.2604306172 -0.4885091135 3.2812875665 1.4488865077 3.5424461604 0.5289559117 -1.1267974101
0.0670670671 -0.2593877229 -0.4876329627 3.2752105670 1.4485931895 3.3608403946 0.5289616686 -1.1275200752
0.0690690691 -0.2583448558 -0.4910484901 3.2706870384 1.4479455059 3.3603729946 0.5289537152 -1.1281506401
0.0710710711 -0.2573230253 -0.5280865976 3.3128970951 1.4462767994 3.3600007165 0.5286203451 -1.1286796185
0.0730730731 -0.2563543349 -0.5639322987 3.3367681546 1.4409256856 3.3598100945 0.5341104715 -1.1291017188
0.0750750751 -0.2554910643 -0.6519666149 3.3356120556 1.4206169926 3.3700523918 0.5326958167 -1.1294142825
0.0770770771 -0.2548241997 -0.6535156749 3.3246357474 1.3736001291 3.3699687232 0.5318117378 -1.1296161720
0.0790790791 -0.2545234865 -0.6510692440 3.3570386621 1.3522125149 3.3761473024 0.5318201694 -1.1297068100
0.0810810811 -0.2549293075 -0.6456877629 3.3570144566 1.3504208200 3.3756035157 0.5319443197 -1.1296852020
0.0830830831 -0.2567763759 -0.6374624592 3.3321000228 1.3760549566 3.3766433359 0.5321001050 -1.1368208402
0.0850850851 -0.2617679880 -0.6271369274 3.3242402759 1.3644771029 3.3793073450 0.5322831828 -1.1365651647
0.0870870871 -0.2740760227 -0.6165880121 3.3236305825 1.3556165001 3.3815335269 0.5325012074 -1.1361833444
0.0890890891 -0.3037566601 -0.6075750980 3.3219449019 1.3552527083 3.3828044690 0.5327731372 -1.1356675063
0.0910910911 -0.3688782055 -0.6371409436 3.3202418918 1.3581129676 3.3834972224 0.5331491514 -1.1350113691
0.0930930931 -0.4670292296 -1.2295083652 3.3453511092 1.3661743991 3.4006933744 0.5337727382 -1.1342152639
0.0950950951 -0.4528451277 -1.2294554222 3.3780053360 1.3711396324 3.4020496707 0.5350071584 -1.1333006539
0.0970970971 -0.4802991542 -1.2292856759 3.3752191152 1.3727893343 3.4123902354 0.5372350366 -1.1324004017
0.0990990991 -0.4812699724 -1.2291487343 3.3375433404 1.3733610286 3.4232382993 0.5395532621 -1.1325677589
0.1011011011 -0.4715493658 -1.2290565747 3.3298298316 1.3735932467 3.4229633628 0.5407581984 -0.3192569912
0.1031031031 -0.4592210931 -1.2290140288 3.3232355243 1.3736983163 3.4224524497 0.5412415633 -0.3176358938
0.1051051051 -0.4500503118 -1.2290206780 3.3192766636 1.3737438829 3.4222232858 0.5413929311 -0.3160502903
0.1071071071 -0.4447675930 -1.2290712314 3.3172651266 1.3737493170 3.4221608856 0.5408591213 -0.3145363611
0.1091091091 -0.4419921337 -1.2291547152 3.3162850969 1.3737045959 3.4221847866 0.5409418186 -0.3135085486
0.1111111111 -0.4406960643 -1.2292525345 3.3158082797 1.3735418228 3.4428272542 0.5409981908 -0.3221759670
0.1131131131 -0.4403911126 -1.2293352972 3.3155888402 1.3729549027 3.4428645699 0.5410180652 -0.3678049600
0.1151151151 -0.4408629205 -1.2293581536 3.3155287927 1.3709276669 3.4429078415 0.5247552304 -0.4201827413
0.1171171171 -0.4420806544 -1.2292542546 3.3156468058 1.3689261512 3.4472089499 0.5296096897 -0.4222003569
0.1191191191 -0.4442598868 -1.2289257631 3.3172581415 1.3687405183 3.4472920123 0.5459653856 -0.4223082883
0.1211211211 -0.5115754426 -1.2282316347 3.3313630166 1.2953390187 3.4557277812 0.5476345794 -0.4257919807
0.1231231231 -0.5219478376 -1.2269699217 3.3322998992 1.2863602689 3.4559165132 0.5476160184 -0.4271522574
0.1251251251 -0.5275942661 -1.2247892838 3.3339467332 1.2856074682 3.4562457372 0.5475985979 -0.4297479603
0.1271271271 -0.5428948843 -1.2148602703 3.3372467252 1.2853177737 3.4567795179 0.5475842995 -0.4338311635
0.1291291291 -0.5495040772 -0.9902204579 3.3433273030 1.2850094837 3.4575105231 0.5475730978 -0.4385237522
0.1311311311 -0.5563880464 -0.9553141186 3.3515874864 1.2847450097 3.4583390652 0.5475648354 -0.4421788395
0.1331331331 -0.5624230696 -0.9447300713 3.3581818430 1.2845281281 3.4591331703 0.5475597338 -0.4443913678
0.1351351351 -0.5672556441 -0.9248445638 3.3919428511 1.2843384663 3.4597977122 0.5475649256 -0.4458408551
0.1371371371 -0.5707866462 -0.8911183528 3.3945826629 1.2841545567 3.4602914141 0.5476616801 -0.4501589187
0.1391391391 -0.5730891953 -0.8911939523 3.3946476695 1.2839594148 3.4606075948 0.5484122660 -0.4501617376
0.1411411411 -0.5743196466 -0.8965784625 3.3943406488 1.2837396889 3.4607513424 0.5519502407 -0.4501625008
0.1431431431 -0.5746567702 -0.8846656360 3.3936515032 1.2834837859 3.4607257481 0.5607914794 -0.4501629005
0.1451451451 -0.5742701773 -0.8688869942 3.3925010415 1.2831803814 3.4605271467 0.5597577684 -0.4501631336
0.1471471471 -0.5733079389 -0.8532458893 3.3911469209 1.2828174570 3.4601480498 0.5661018551 -0.4501632770
0.1491491491 -0.5718941919 -0.8406725571 3.3901340080 1.2823817746 3.4595894186 0.5691646404 -0.4501633725
0.1511511512 -0.5701310567 -0.8333043714 3.3896249152 1.2818587070 3.4588857050 0.5697880479 -0.4501638881
0.1531531532 -0.5681019738 -0.8304754387 3.3877342256 1.2812320737 3.4581384162 0.5690164604 -0.4501921447
0.1551551552 -0.5658751661 -0.8296880356 3.3853980655 1.2804712269 3.4575275481 0.5678963256 -0.4512098106
0.1571571572 -0.5635067288 -0.8801215342 3.3853697186 1.2790070734 3.4572561618 0.5679599069 -0.4614986490
0.1591591592 -0.5610432040 -0.8432621466 3.3853648986 1.2761991851 3.4574646486 0.5732403225 -0.4693897336
0.1611611612 -0.5585236395 -0.8364708120 3.3853637688 1.2784655596 3.4582422181 0.5821853313 -0.4703310421
0.1631631632 -0.5559811904 -0.8244092292 3.3853635355 1.2796759795 3.4597370583 0.5283791495 -0.4704337442
0.1651651652 -0.5534443335 -0.8047104649 3.3853633345 1.2797319071 3.4592986526 0.3958524311 -0.4704494327
0.1671671672 -0.5509377706 -0.7742731959 3.3853529736 1.2794359015 -0.6703589569 0.3957433090 -0.4704528081
0.1691691692 -0.5484830998 -0.7296588581 3.3841136526 1.2783782980 -4.3252190889 0.3965139108 -0.4704538451
0.1711711712 -0.5460993608 -0.6688990362 3.3760989363 1.2761606507 -4.3224905777 0.3965523605 -0.4704542951
0.1731731732 -0.5438036519 -0.5949654647 3.3754324984 1.2735209997 -4.3158427273 0.3960745147 -0.4704545141
0.1751751752 -0.5416120398 -0.5024610696 3.3754187824 1.2718881114 -4.3094969386 0.3952875974 -0.4704545543
0.1771771772 -0.5395392106 -0.4354498764 3.3754147010 1.2713670529 -4.3039596133 0.3943555649 -0.4704543866
0.1791791792 -0.5375947443 -0.3859314226 3.3754087847 1.2713631774 -4.2994282536 0.3933982449 -0.4704539519
0.1811811812 -0.5361744044 -0.3527583177 3.3753994978 1.2714954947 -4.2958750612 0.3924920916 -0.4704531685
0.1831831832 -0.5323952512 -0.3262837845 3.3753848798 1.2715971964 -4.2931611862 0.3916770653 -0.4704519239
0.1851851852 0.2486062001 -0.2930145427 3.3753624347 1.2715791904 -4.2911180951 0.3909673019 -0.4704500553
0.1871871872 0.2465463199 -0.2706166041 3.3754002051 1.2713655255 -4.2895888373 0.3903614363 -0.4704473190
0.1891891892 0.2489907358 -0.4461685775 3.4444351576 1.2708751950 -4.2884429237 0.3898503208 -0.4704433411
0.1911911912 0.2524584893 -0.4579709178 3.4474870362 1.2700300839 -4.2875780120 0.3894218773 -0.4704375367
0.1931931932 0.2560184260 -0.4593914223 3.4474420041 1.2687842550 -4.2869163626 0.3890637551 -0.4704289747
0.1951951952 0.2594653164 -0.4611593442 3.4474055917 1.2671647821 -4.2863999513 0.3887645870 -0.4704161470
0.1971971972 0.2627395275 -0.4630537632 3.4473802105 1.2652955960 -4.2859858476 0.3885144354 -0.4703965649
0.1991991992 0.2658114386 -0.4647865721 3.4473648633 1.2633719162 -4.2856423744 0.3883046912 -0.4703660432
0.2012012012 0.2686607415 -0.4662697662 3.4473571629 1.2615898001 -4.2853461095 0.3881268080 -0.4703174109
0.2032032032 0.2712730673 -0.4675200513 3.4473545471 1.2600800451 -4.2850796194 0.3879653266 -0.4702381650
0.2052052052 0.2736395165 -0.4685997538 3.8786879064 1.2588882288 -4.2848297792 0.3877968585 -0.4701061862
0.2072072072 0.2757564611 -0.4695866050 3.8798209534 1.2579965577 -4.2845865397 0.3889042782 -0.4698819811
0.2092092092 0.2776251172 -0.4705623775 3.8800310503 1.2573582245 -4.2843420288 0.3979770302 -0.4694951103
0.2112112112 0.2792507132 -0.4716117560 3.8814315647 1.2569237256 -4.2840898972 0.3976254748 -0.4688224858
0.2132132132 0.2806409985 -0.4728262439 3.8844401658 1.2566548574 -4.2838248438 0.3802528595 -0.4676612336
0.2152152152 0.2818034544 -0.4743108403 3.8853918877 1.2565299742 -4.2835422697 0.3698904236 -0.4657201866
0.2172172172 0.2827395421 -0.4761931166 3.8854620543 1.2565447014 -4.2832380270 0.3672261071 -0.4627036511
0.2192192192 0.2834315785 -0.4786355096 3.9687425348 1.2567105401 -4.2829082363 0.3667500088 -0.4585815006
0.2212212212 0.2837771458 -0.4818525448 3.9585598554 1.2570522331 -4.2825491539 0.3666442209 -0.4539093018
0.2232232232 -0.0006158946 -0.4861355942 3.9585596025 1.2576039597 -4.2821570774 0.3666059842 -0.4496668211
0.2252252252 0.1139838994 -0.4918887676 3.9585589185 1.2584042741 -4.2817282800 0.3665825069 -0.4465473945
0.2272272272 0.3443096101 -0.4996803677 3.9585513919 1.2594899673 -4.2812589681 0.3665637524 -0.4445758223
0.2292292292 0.3403263088 -0.5103139530 4.0383659715 1.2608894879 -4.2807452580 0.3665473551 -0.4433368681
0.2312312312 0.3351732140 -0.5249183342 4.0280194032 1.2626169678 -4.2801831710 0.3665324082 -0.4421716974
0.2332332332 0.3281863201 -0.5450391833 4.0826258168 1.2646680532 -4.2795686449 0.3665183131 -0.4398189658
0.2352352352 0.3189637218 -0.5726706729 4.0826528857 1.2670184896 -4.2788975637 0.3665045533 -0.4332008491
0.2372372372 0.3107056943 -0.6100716058 4.0678689553 1.2696257980 -4.2781658052 0.3664906499 -0.4168343123
0.2392392392 0.4762124217 -0.6590762717 4.0679917265 1.2724336196 -4.2773693090 0.3664761626 -0.3911525952
0.2412412412 0.5029590867 -0.7196253932 4.0680877615 1.2753776866 -4.2765041675 0.3664607234 -0.3708880087
0.2432432432 0.5143693465 -0.7879401403 4.0681447847 1.2783921283 -4.2755667397 0.3664441144 -0.3663036855
0.2452452452 0.5157941691 -0.8562189075 4.0681747448 1.2814149737 -4.2745537917 0.3664264261 -0.3947227667
0.2472472472 0.5142857840 -0.9156223223 4.0681897691 1.2843921388 -4.2734626625 0.3664083535 -0.3841590524
0.2492492492 0.5127336131 -0.9606756082 4.0681972215 1.2872796725 -4.2722914552 0.3663917285 -0.3612922433
0.2512512513 0.5120323809 -0.9909952223 4.0682009437 1.2900444323 -4.2710392494 0.3663804298 -0.3445569299
0.2532532533 0.5121523615 -1.0095756260 4.0682028353 1.2926635765 -4.2697063283 0.3663818494 -0.3367933958
0.2552552553 0.5127615844 -1.0202242721 4.0682038212 1.2951233167 -4.2682944084 0.3664090441 -0.3339692445
0.2572572573 0.5135621062 -1.0260687348 4.0682043519 1.2974173229 -4.2668068433 0.3664834221 -0.3331416381
0.2592592593 0.5143740898 -1.0330626663 4.0682046492 1.2995450708 -4.2652487097 0.3666371065 -0.3330513802
0.2612612613 0.5151126531 -1.2795154218 4.0682048236 1.3015103131 -4.2636262561 0.3669130441 -0.3332305844
0.2632632633 0.5157442231 -1.2858691000 4.0682049312 1.3033197692 -4.2619420637 0.3673603841 -0.3335096042
0.2652652653 0.5162319935 -1.2863585861 4.0682050010 1.3049820620 -4.2601566018 0.3680244721 -0.3338256877
0.2672672673 0.5163890737 -1.2866310815 4.0682050484 1.3065068953 -4.2578573319 0.3689353595 -0.3341545134
0.2692692693 0.5153992788 -1.2867879984 4.0682050816 1.3079044411 -4.2513459322 0.3701017904 -0.3344859027
0.2712712713 0.5113582024 -1.2868804954 4.0682051055 1.3091849021 -4.2198543657 0.3715139270 -0.3348150712
0.2732732733 0.5046434997 -1.2869353492 4.0682051226 1.3103582116 -4.1741903735 0.3731505701 -0.3351394045
0.2752752753 0.4999271166 -1.2869666327 4.0682051345 1.3114338400 -4.1624222308 0.3749841876 -0.3354572387
0.2772772773 0.4980746964 -1.2869815027 4.0682051423 1.3124206789 -4.1598307320 0.3769812497 -0.3357673871
0.2792792793 0.4975219356 -1.2869829458 4.0682051467 1.3133269814 -4.1581677156 0.3790996506 -0.3360689495
0.2812812813 0.4974017213 -1.2869708134 4.0682051479 1.3141603426 -4.1566467605 0.3812857601 -0.3363612313
0.2832832833 0.4974143424 -1.2869415983 4.0682051464 1.3149277059 -4.1552169216 0.3834734722 -0.3366437042
0.2852852853 0.4974641398 -1.2868628940 4.0682051421 1.3156353874 -4.1538810646 0.3855888914 -0.3369159839
0.2872872873 0.4975203091 -1.2815048560 4.0682051352 1.3162891105 -4.1526430082 0.3875664999 -0.3371778132
0.2892892893 0.4975729294 -1.2812976910 4.0682051257 1.3168940459 -4.1515038454 0.3893923105 -0.3374290475
0.2912912913 0.4976190748 -1.2809561136 4.0682051134 1.3174548549 -4.1504618273 0.3912279970 -0.3376696409
0.2932932933 0.4976582265 -1.2802726845 4.0682050983 1.3179757320 -4.1495125569 0.3936594509 -0.3378996333
0.2952952953 0.4976906804 -1.2788334145 4.0682050800 1.3184604470 -4.1486492445 0.3974348087 -0.3381191380
0.2972972973 0.4977169711 -1.2756545097 4.0682050583 1.3189123849 -4.1478629772 0.4017380209 -0.3383283296
0.2992992993 0.4977376607 -1.2682145132 4.0682050327 1.3193345826 -4.1471429879 0.4048526536 -0.3385274335
0.3013013013 0.4977532624 -1.2499675730 4.0682050028 1.3197297638 -4.1464769266 0.4066322441 -0.3387167156
0.3033033033 0.4977642173 -1.2151202723 4.0682049679 1.3201003701 -4.1458511587 0.4076439120 -0.3388964736
0.3053053053 0.4977708899 -1.1586732184 4.0682049274 1.3204485898 -4.1452511255 0.4082719737 -0.3390670290
0.3073073073 0.4977735719 -1.0749132353 4.0682048802 1.3207763837 -4.1446617816 0.4086990408 -0.3392287195
0.3093093093 0.4977724873 -0.9743629992 4.0682048253 1.3210855089 -4.1440684151 0.4090097890 -0.3393818928
0.3113113113 0.4977677969 -0.8779971868 4.0682047614 1.3213775392 -4.1434719176 0.4092466046 -0.3395269008
0.3133133133 0.4977596030 -0.8007959382 4.0682046871 1.3216538843 -4.1433266976 0.4094329964 -0.3396640946
0.3153153153 0.4977479517 -0.7454860335 4.0682046003 1.3219158070 -4.1487081823 0.4095833256 -0.3397938198
0.3173173173 0.4977328347 -0.7078644149 4.0682044989 1.3221644377 -4.1531667791 0.4097070767 -0.3399164125
0.3193193193 0.4977141888 -0.6825601446 4.0682043802 1.3224007882 -4.1526067435 0.4098108874 -0.3400321957
0.3213213213 0.4976918948 -0.6653318371 4.0682042411 1.3226257633 -4.1512688216 0.4098995986 -0.3401439653
0.3233233233 0.4976657742 -0.6533175029 4.0682040777 1.3228401710 -4.1493751160 0.4099768455 -0.3905069182
0.3253253253 0.4976355848 -0.6446946001 4.0682038853 1.3230447309 -4.1483917782 0.4100454159 -0.3903513054
0.3273273273 0.4976010141 -0.6383201232 4.0682036586 1.3232400799 -4.1612635875 0.4101074821 -0.3902252077
0.3293293293 0.4975616712 -0.6334738777 4.0682033910 1.3234267738 -4.1779047579 0.4101647573 -0.3901644654
0.3313313313 0.4975170755 -0.6296955783 4.0682030745 1.3236052828 -4.1778881671 0.4102186068 -0.3901568318
0.3333333333 0.4974666439 -0.6266854513 4.0682026999 1.3237759716 -4.1753279000 0.4102701276 -0.3901935632
0.3353353353 0.4974096747 -0.6242440564 4.0682022558 1.3239390529 -4.1732251076 0.4103202079 -0.3902686709
0.3373373373 0.4973453290 -0.6222356312 4.0682017289 1.3240944816 -4.1716817953 0.4103695715 -0.3903783784
0.3393393393 0.4972726103 -0.6205654978 4.0682011036 1.3242417270 -4.1705334871 0.4104188116 -0.3905207305
0.3413413413 0.4971903458 -0.6191659437 4.0682003611 1.3243792904 -4.1696456619 0.4104684160 -0.3906953184
0.3433433433 0.4970971775 -0.6179872725 4.0681994797 1.3245036932 -4.1689320148 0.4105187870 -0.3909030907
0.3453453453 0.4969915863 -0.6169920513 4.0681984344 1.3246074018 -4.1683399101 0.4105702559 -0.3911462292
0.3473473473 0.4968720070 -0.6161513578 4.0681971963 1.3246747741 -4.1678370638 0.4106230948 -0.3914280696
0.3493493493 0.4967371944 -0.6154422947 4.0681957332 1.3246750364 -4.1674030179 0.4106775248 -0.3917530521
0.3513513514 0.4965872832 -0.6148463215 4.0681940099 1.3245538322 -4.1670241847 0.4107337224 -0.3921266882
0.3533533534 0.4964268391 -0.6143481224 4.0681919894 1.3242370912 -4.1666910503 0.4107918241 -0.3925555252
0.3553553554 0.4962738800 -0.6139348358 4.0681896355 1.3236876137 -4.1663966024 0.4108519303 -0.3930470947
0.3573573574 0.4961874953 -0.6135955271 4.0681869161 1.3230350665 -4.1661354335 0.4109141070 -0.3936098213
0.3593593594 0.4963534668 -0.6133208284 4.0681838106 1.3225872311 -4.1659032188 0.4109783876 -0.3942528691
0.3613613614 0.4973257790 -0.6131026836 4.0681803190 1.3324940382 -4.1656964015 0.4110447730 -0.3949858987
0.3633633634 0.5004346393 -0.6129341603 4.0681764780 1.2845441688 -4.1655119967 0.4111132289 -0.3958187043
0.3653653654 0.5085097471 -0.6128092995 4.0681723829 1.2847018275 -4.1653474626 0.4111836760 -0.3967607084
0.3673673674 0.5642629577 -0.6127229837 4.0681682204 1.2848345530 -4.1652006121 0.4112559600 -0.3978203006
0.3693693694 0.5598310012 -0.6126708148 4.0681643156 1.2849405096 -4.1650695501 0.4113297636 -0.3990040358
0.3713713714 0.5569628377 -0.6126489965 4.0681612002 1.2850286370 -4.1649526252 0.4114043536 -0.4003157521
0.3733733734 0.5539200467 -0.6126542194 4.0681594699 1.2851056765 -4.1648483933 0.4114778596 -0.4017557317
0.3753753754 0.5502311394 -0.6126835503 4.0356501401 1.2851753837 -4.1647555873 0.4115452132 -0.4033201017
0.3773773774 0.5457255033 -0.6127343296 4.0356564973 1.2852397135 -4.1646730931 0.4115922058 -0.4050007329
0.3793793794 0.5402177755 -0.6128040798 4.0356709014 1.2852997368 -4.1645999290 0.4115778925 -0.4067859222
0.3813813814 0.5334949289 -0.6128904350 4.0356983526 1.2853561453 -4.1645352286 0.4113785818 -0.4086621135
0.3833833834 0.5253265309 -0.6129910978 4.0357468438 1.2854095056 -4.1644782261 0.4105771757 -0.4106169041
0.3853853854 0.5154898885 -0.6131038334 4.0358222478 1.2854603883 -4.1644282435 0.4073862029 -0.4126438489
0.3873873874 0.5038185411 -0.6132265087 4.0386018592 1.2855094394 -4.1643846796 0.3907255301 -0.4147510157
0.3893893894 0.4902838399 -0.6133571814 4.0678471748 1.2855574294 -4.1643470009 0.3077884478 -0.4169808048
0.3913913914 0.4751155987 -0.6134942405 4.0601313299 1.2856052943 -4.1643147326 0.2872478833 -0.4194691503
0.3933933934 0.4589555594 -0.6136365944 4.0602467691 1.2856541790 -4.1642874522 0.3720078851 -0.4226443125
0.3953953954 0.4430158710 -0.6137838985 4.0606850488 1.2857054857 -4.1642647822 0.3752936648 -0.4277688090
0.3973973974 0.4291915490 -0.6139368112 4.0609574205 1.2857609316 -4.1642463852 0.3754425976 -0.4363751209
0.3993993994 0.4200517982 -0.6140972689 4.0724885773 1.2858226182 -4.1642319585 0.3753239847 -0.4442341181
0.4014014014 0.4184945090 -0.6142687705 4.0725265701 1.2858931152 -4.1642212298 0.3751021417 -0.4490901393
0.4034034034 0.2627302600 -0.6144566754 4.0725373248 1.2859755612 -4.1642139531 0.3749636909 -0.4535131929
0.4054054054 0.2676747278 -0.6146685227 4.0725405293 1.2860737674 -4.1642099055 0.3749056253 -0.4554252156
0.4074074074 0.2793874225 -0.6149143846 4.0725415747 1.2861776978 -4.1642088838 0.3748847516 -0.4562598765
0.4094094094 0.2842103411 -0.6152072472 4.0725419641 1.2802143622 -4.1642107014 0.3748774298 -0.4569439325
0.4114114114 0.2871398582 -0.6155633439 4.0725421326 1.2413768003 -4.1642151864 0.3748741212 -0.4550357640
0.4134134134 0.4927873882 -0.6160022147 4.0725422178 1.2408061595 -4.1642221786 0.3748713035 -0.4387402120
0.4154154154 0.4933084616 -0.6165460116 4.0725422680 1.2409785393 -4.1642315278 0.3748677149 -0.5171345130
0.4174174174 0.4932778639 -0.6172172649 4.0725423013 1.2411776994 -4.1642430917 0.3748629199 -0.5183420057
0.4194194194 0.4933320050 -0.6180342462 4.0823296569 1.2414073576 -4.1642567341 0.3748567913 -0.5192290031
0.4214214214 0.4937179105 -0.6190037348 4.0823296706 1.2416718817 -4.1642723239 0.3748493262 -0.5199168214
0.4234234234 0.4945375050 -0.6201129341 2.5984350665 1.2419751668 -4.1642897330 0.3748405790 -0.5245535480
0.4254254254 0.4952068268 -0.6213248599 2.5984350699 1.2423199925 -4.1643088353 0.3748306335 -0.3227674538
0.4274274274 0.4952571940 -0.6225821344 2.5984350715 1.2427074454 -4.1643295059 0.3748195892 -0.3238114529
0.4294294294 0.4951490364 -0.6238200864 2.5984350723 1.2431372943 -4.1643516199 0.3748075509 -0.3238587169
0.4314314314 0.4950456793 -0.6249833462 2.5984350727 1.2436037589 -4.1643750514 0.3747946198 -0.3238167941
0.4334334334 0.5448183793 -0.6260373278 2.5984350730 1.0791673156 -4.1643996734 0.3747808855 -0.3237867934
0.4354354354 0.5149048131 -0.6269702106 2.5984350731 1.0787019085 -4.1644253569 0.3747664193 -0.3237837882
0.4374374374 0.4724053268 -0.6277875327 2.5984350732 1.0794646776 -4.1644519704 0.3747512691 -0.3238045839
0.4394394394 0.1227078047 -0.6285043729 2.5984350732 1.0817458160 -4.1644793802 0.3747354571 -0.3238352503
0.4414414414 0.1225554041 -0.6291388380 2.5984350732 1.0871489607 -4.1645074500 0.3747189804 -0.3238490723
0.4434434434 0.1225278400 -0.6297081003 2.5984350732 1.0978488322 -4.1645360411 0.3747018147 -0.3237994514
0.4454454454 0.1225236504 -0.6302266362 2.5984350732 1.1133109806 -4.1645650125 0.3746839210 -0.3236080002
0.4474474474 0.1222586704 -0.6307058423 2.5984350732 1.1277113977 -4.1645942214 0.3746652552 -0.3231497566
0.4494494494 0.0947447349 -0.6311543200 2.5984350732 1.1372096840 -4.1646235236 0.3746457815 -0.3222414425
0.4514514515 0.0419366686 -0.6315783928 2.5984350733 1.1420339416 -4.1646527739 0.3746254866 -0.3206402816
0.4534534535 0.0408981085 -0.6319826325 2.5984350733 1.1435680994 -4.1646818269 0.3746043987 -0.3180635675
0.4554554555 0.0341449273 -0.6323702502 2.5984350733 1.1446046984 -4.1647105372 0.3745826088 -0.3142896861
0.4574574575 0.0330420153 -0.6325428372 2.5984350733 1.1457221252 -4.1647387594 0.3745602966 -0.2586636959
0.4594594595 0.0329619914 -0.7109582320 2.5984350733 1.1467133904 -4.1647663485 0.3745377619 -0.2534403326
0.4614614615 0.0329523762 -0.6372058439 2.5984350733 1.1475184263 -4.1647931586 0.3745154642 -0.2576303873
0.4634634635 0.0329515761 -0.6373057806 2.5984350733 1.1484931025 -4.1648190404 0.3744940715 -0.5343479973
0.4654654655 0.0329523242 -0.6374184537 2.5984350733 1.1521996874 -4.1648438368 0.3744745194 -0.7089799701
0.4674674675 0.0329532882 -0.6375448603 2.5984350733 1.1632658671 -4.1648673739 0.3744580791 -0.7239475247
0.4694694695 0.0329541587 -0.6376872775 2.5984350733 1.1715637590 -4.1648894455 0.3744464211 -0.7256218413
0.4714714715 0.0329548604 -0.6378477551 2.5984350733 1.1735369630 -4.1649097839 0.3744416344 -0.7257938096
0.4734734735 0.0329553808 -0.6380279604 2.5984350733 1.1733849911 -4.1649280090 0.3744460798 -0.7257543559
0.4754754755 0.0329557254 -0.6382290191 2.5984350733 1.1723448503 -4.1649435349 0.3744617225 -0.7257069226
0.4774774775 0.0329559044 -0.6384513686 2.5984350733 1.1706298680 -4.1649553999 0.3744879266 -0.7256865331
0.4794794795 0.0329559291 -0.6386946446 2.5984350733 1.1683711291 -4.1649619525 0.3745147493 -0.7256980629
0.4814814815 0.0329558108 -0.6389576227 2.5984350733 1.1657600711 -4.1649602640 0.3745032207 -0.7257410390
0.4834834835 0.0329555602 -0.6392382274 2.5984350733 1.1629874467 -4.1649450223 0.3743294069 -0.7258050050
0.4854854855 0.0329551873 -0.6395336158 2.5984350733 1.1601855890 -4.1649064355 0.3736417999 -0.7258067432
0.4874874875 0.0329547021 -0.6398403287 2.5984350733 1.1574382704 -4.1648262720 0.3716191261 -0.7251852194
0.4894894895 0.0329541138 -0.6401544931 2.5984350733 1.1548304431 -4.1646705169 0.3671881873 -0.7205324101
0.4914914915 0.0329534312 -0.6404720517 2.5984350733 1.1524776643 -4.1643764398 0.3610920582 -0.6989151354
0.4934934935 0.0329526630 -0.6407889901 2.5984350733 1.1504885815 -4.1638325985 0.3565630744 -0.6699427362
0.4954954955 0.0329518172 -0.6411015405 2.5984350733 1.1488803671 -4.1628580203 0.3549058629 -0.6627088567
0.4974974975 0.0329509018 -0.6414063410 2.5984350733 1.2107383062 -4.1612140707 0.3551112156 -0.6618707896
0.4994994995 0.0329499246 -0.6417005425 2.5984350733 1.2095199733 -4.1587278389 0.3561319845 -0.6617254872
0.5015015015 0.0329488930 -0.6419818633 2.5984350733 1.1980290709 -4.1555580748 0.3565844837 -0.6616666000
0.5035035035 0.0329478151 -0.6422485963 2.5984350733 1.1494161888 -4.1523214442 0.3558989605 -0.6616227253
0.5055055055 0.0329466989 -0.6424995798 2.5984350733 1.1530491380 -4.1497041944 0.3576772871 -0.6615840841
0.5075075075 0.0329455537 -0.6427341430 2.5984350733 1.1762363715 -4.1479652964 0.3608251388 -0.6615501428
0.5095095095 0.0329443902 -0.6429520377 2.5984350733 1.1889657723 -4.1469520014 0.3645928142 -0.6615220995
0.5115115115 0.0329432218 -0.6431533646 2.5984350733 1.1922352219 -4.1463934407 0.3688802400 -0.6615018054
0.5135135135 0.0329420659 -0.6433385020 2.5984350733 1.1943298900 -4.1460729687 0.3736488520 -0.6614917177
0.5155155155 0.0329409463 -0.6435080395 2.5984350733 1.1960008857 -4.1458536723 0.3788547679 -0.6614950551
0.5175175175 0.0329398966 -0.6436627211 2.5984350733 1.1971232223 -4.1456525339 0.3844676284 -0.6615160408
0.5195195195 0.0329389648 -0.6438033965 2.5984350733 1.1975958887 -4.1454124060 0.3905194253 -0.6615602306
0.5215215215 0.0329382204 -0.6439309826 2.5984350733 1.1981223732 -4.1450818794 0.3971999678 -0.6616349507
0.5235235235 0.0329377648 -0.6440464314 2.5984350733 1.2089680078 -4.1446009115 0.4327416423 -0.6617498781
0.5255255255 0.0329377454 -0.6441507061 2.5984350733 1.2076296235 -4.1438887511 0.4414551887 -0.6619178047
0.5275275275 0.0329383765 -0.6442447625 2.5984350733 1.2057945349 -4.1428316967 0.4511453555 -0.6621556346
0.5295295295 0.0329399678 -0.6443295345 2.5984350733 1.2035425420 -4.1411148910 0.4581851247 -0.6624856664
0.5315315315 0.0329429648 -0.6444059239 2.5984350733 1.2009257293 -4.1353634424 0.4630212153 -0.6629372051
0.5335335335 0.0329480031 -0.6444747927 2.5984350733 1.1979858100 -4.1319698821 0.4666048939 -0.6635485193
0.5355355355 0.0329559828 -0.6445369570 2.5984350733 1.1947559791 -4.1274121109 0.4694727076 -0.6643690857
0.5375375375 0.0329681664 -0.6445931837 2.5984350733 1.1912634015 -4.1212801231 0.4718707242 -0.6654619184
0.5395395395 0.0329863075 -0.6446441874 2.5984350733 1.1875318997 -4.1134290521 0.4739176445 -0.6669055098
0.5415415415 0.0330128140 -0.6446906289 2.5984350733 1.1835845750 -4.1039902155 0.4756812994 -0.6687944875
0.5435435435 0.0330509502 -0.6447331146 2.5984350733 1.1794460021 -4.0934616407 0.4772083341 -0.6712374934
0.5455455455 0.0331050776 -0.6447721960 2.5984350733 1.1751431287 -4.0826509181 0.4785351821 -0.6743501651
0.5475475475 0.0331809253 -0.6448083701 2.5984350733 1.1707022849 -4.0724494373 0.4796921896 -0.6782408312
0.5495495495 0.0332858692 -0.6448420804 2.5984350733 1.1661328358 -4.0635571060 0.4807052998 -0.6829874214
0.5515515516 0.0334291763 -0.6448737169 2.5984350733 1.1613574318 -4.0563224485 0.4815968621 -0.6886071204
0.5535535536 0.0336221432 -0.6449036177 2.5984350733 1.1559268352 -4.0507569727 0.4823861082 -0.6950257197
0.5555555556 0.0338780250 -0.6449320692 2.5984350733 1.1484091764 -4.0466560695 0.4830894937 -0.7020593686
0.5575575576 0.0342116189 -0.6449593060 2.5984350733 1.1394759866 -4.0437296269 0.4837209871 -0.7094224017
0.5595595596 0.0346383770 -0.6449855110 2.5984350733 1.0943734725 -4.0416905561 0.4842923491 -0.7167662062
0.5615615616 0.0351729927 -0.6450108128 2.5984350733 0.9319928279 -4.0402965842 0.4848134192 -0.7237375954
0.5635635636 0.0358276285 -0.6450352828 2.5984350733 0.9187374893 -4.0393607148 0.4852924117 -0.7300322930
0.5655655656 0.0366103831 -0.6450589292 2.5984350733 0.9196744321 -4.0387462939 0.4857362172 -0.7354227704
0.5675675676 0.0375253216 -0.6450816875 2.5984350733 0.9347957412 -4.0383569084 0.4861507082 -0.7397637568
0.5695695696 0.0385764826 -0.6451034067 2.5984350733 0.9864494023 -4.0381261299 0.4865410597 -0.7430196502
0.5715715716 0.0397797556 -0.6451238285 2.5984350733 0.9891217243 -4.0380089670 0.4869121188 -0.7454035186
0.5735735736 0.0411878424 -0.6451425586 2.5984350733 0.9840395862 -4.0379753596 0.4872693212 -0.7476869179
0.5755755756 0.0429291294 -0.6451590257 2.5984350733 0.9779360201 -4.0380054595 0.4876376877 -0.7512838300
0.5775775776 0.0452180953 -0.6451724265 2.5984350733 0.9718486059 -4.0380862910 0.4888066079 -0.7563501402
0.5795795796 0.0481234426 -0.6451816518 2.5984350732 0.9409595629 -4.0382094102 0.4959458095 -0.7804924206
0.5815815816 0.0531044320 -0.6451851923 2.5984350732 0.9447021211 -4.0383692600 0.4977021439 -0.8503980693
0.5835835836 0.1683785205 -0.6451810238 2.5984350732 0.9456792517 -4.0385619995 0.4877842011 -0.8555498012
0.5855855856 0.1701105731 -0.6451664770 2.5984350732 0.9463118795 -4.0387846509 0.4882224182 -0.8640272275
0.5875875876 0.1701778925 -0.6451381137 2.5984350732 0.9468727303 -4.0390344612 0.4887192395 -0.8652454617
0.5895895896 0.1701902443 -0.6450916492 2.5984350732 0.9472601973 -4.0393084116 0.4892908768 -0.8645957124
0.5915915916 0.1701927227 -0.6450219938 2.5984350732 0.9474935847 -4.0396028345 0.4899506894 -0.8645689611
0.5935935936 0.1701929342 -0.6449235116 2.5984350732 0.9476173505 -4.0399131187 0.4907071360 -0.8652362028
0.5955955956 0.1701924675 -0.6447905355 2.5984350732 0.9476676075 -4.0402334940 0.4915618343 -0.8662890483
0.5975975976 0.1701917530 -0.6446177427 2.5984350732 0.9476669145 -4.0405568972 0.4925088778 -0.8675211058
0.5995995996 0.1701909344 -0.6443977469 2.5984350732 0.9476263237 -4.0408749247 0.4935358384 -0.8688130050
0.6016016016 0.1701900679 -0.6441012886 2.5984350732 0.9475469350 -4.0411778797 0.4946262500 -0.8700917152
0.6036036036 0.1701891785 -0.6435550205 2.5984350732 0.9474179692 -4.0414549195 0.4957627846 -0.8713097744
0.6056056056 0.1701882794 -0.6417590350 2.5984350732 0.9472079492 -4.0416943050 0.4969300898 -0.8724356249
0.6076076076 0.1701873780 -0.6353370945 2.5984350732 0.9468417443 -4.0418837520 0.4981164330 -0.8734485845
0.6096096096 0.1701864797 -0.6279306820 2.5984350732 0.9461508106 -4.0420108721 0.4993137166 -0.8743357406
0.6116116116 0.1701855884 -0.6304069430 2.5984350731 0.9254656809 -4.0420636890 0.5005158436 -0.8750899268
0.6136136136 0.1701847070 -0.6399670715 2.5984350731 0.9229047088 -4.0420312019 0.5017157431 -0.8757088069
0.6156156156 0.1701838380 -0.6516319934 2.5984350731 0.9187797760 -4.0419039659 0.5029016576 -0.8761953760
0.6176176176 0.1701829824 -0.6606205290 2.5984350730 0.9335531896 -4.0416746458 0.5040537038 -0.8765598286
0.6196196196 0.1701821374 -0.6815200229 2.5984350729 0.9319237493 -4.0413385002 0.5051421942 -0.8768214725
0.6216216216 0.1701812875 -0.6841148266 2.5984350728 0.9287912142 -4.0408937503 0.5061293855 -0.8770077762
0.6236236236 0.1701803739 -0.6853934668 2.5984350727 0.9269567938 -4.0403417922 0.5069755391 -0.8805385217
0.6256256256 0.1701791915 -0.6860438062 2.5984350726 0.9259513812 -4.0396872250 0.5076481266 -0.8906535060
0.6276276276 0.1701770808 -0.6863953368 2.5984350724 0.9254092898 -4.0389376818 0.5081306749 -0.8907588327
0.6296296296 0.1701723215 -0.6866024425 2.5984350722 0.9251184358 -4.0381034715 0.5084271602 -0.8908540882
0.6316316316 0.1701629259 -0.6867396541 2.5984350718 0.9249660067 -4.0371970622 0.5085600979 -0.8909377412
0.6336336336 0.1701519466 -0.6868452981 2.5984350715 0.9248924265 -4.0362324514 0.5085639449 -0.8910086875
0.6356356356 0.1701201552 -0.6869412722 2.5984350713 0.9248655272 -4.0352244819 0.5084773391 -0.8910673634
0.6376376376 0.1699885838 -0.6870423599 2.5984351009 0.9248674546 -4.0341881625 0.5083370342 -0.8911154685
0.6396396396 0.1698950407 -0.6871610127 2.5984397009 0.9248880778 -4.0331380495 0.5081744839 -0.8911553047
0.6416416416 0.1698983948 -0.6873102238 2.5993114212 0.9249215645 -4.0320877292 0.5080145821 -0.8911889843
0.6436436436 0.1699353723 -0.6875056986 2.6186754875 0.9249645243 -4.0310494279 0.5078756542 -0.8912178625
0.6456456456 0.1699742047 -0.6877678287 2.6828439782 0.9250149628 -4.0300337572 0.5077700278 -0.8912425436
0.6476476476 0.1700072431 -0.6881233687 2.6830622417 0.9250716757 -4.0290495895 0.5077048578 -0.8912632756
0.6496496496 0.1700339056 -0.6886055801 2.6830635187 0.9251338950 -4.0281040460 0.5076830784 -0.8912803031
0.6516516517 0.1700551148 -0.6892491147 2.6830635278 0.9252010800 -4.0272025746 0.5077044048 -0.8912939980
0.6536536537 0.1700719297 -0.6900720226 2.6830635279 0.9252727976 -4.0263490922 0.5077663023 -0.8913048300
0.6556556557 0.1700852633 -0.6910380990 2.6830635279 0.9253486536 -4.0255461683 0.5078648437 -0.8913132911
0.6576576577 0.1700958528 -0.6920182124 2.6830635279 0.9254282566 -4.0247952272 0.5079954007 -0.8913198357
0.6596596597 0.1701042827 -0.6928210082 2.6830635279 0.9255112002 -4.0240967545 0.5081531516 -0.8913248517
0.6616616617 0.1701110144 -0.6933533518 2.6830635279 0.9255970574 -4.0234504946 0.5083334214 -0.8913286537
0.6636636637 0.1701164127 -0.6943851877 2.6830635279 0.9256853810 -4.0228556316 0.5085318849 -0.8913314892
0.6656656657 0.1701207668 -0.7066046050 2.6830635279 0.9257757084 -4.0223109501 0.5087446726 -0.8913335494
0.6676676677 0.1701243057 -0.7161406905 2.6830635279 0.9258675678 -4.0218149734 0.5089684140 -0.8913349807
0.6696696697 0.1701272030 -0.7163022646 2.6830635279 0.9259604860 -4.0213660801 0.5092002479 -0.8913358948
0.6716716717 0.1701295534 -0.7161536992 2.6830635279 0.9260539959 -4.0209626003 0.5094378158 -0.8913363766
0.6736736737 0.1701312449 -0.7159682110 2.6830635279 0.9261476438 -4.0206028938 0.5096792539 -0.8913364910
0.6756756757 0.1701313995 -0.7157470675 2.6830635279 0.9262409960 -4.0202854142 0.5099231851 -0.8913362877
0.6776776777 0.1701258222 -0.7154908899 2.6830635279 0.9263336446 -4.0200087595 0.5101687145 -0.8913358049
0.6796796797 0.1700944229 -0.7152029690 2.6830635279 0.9264252122 -4.0197717141 0.5104154216 -0.8913350719
0.6816816817 0.1699351705 -0.7148892039 2.6830635279 0.9265153560 -4.0195732839 0.5106633461 -0.8913341113
0.6836836837 0.1691340307 -0.7145576287 2.6830635279 0.9266037697 -4.0194127276 0.5109129580 -0.8913329408
0.6856856857 0.1658744689 -0.7189376971 2.6830635279 0.9266901860 -4.0192895860 0.5111651040 -0.8913315740
0.6876876877 0.1595399389 -0.7186242893 2.6830635279 0.9267743769 -4.0192037131 0.5114209227 -0.8913300217
0.6896896897 0.1688562986 -0.7182985271 2.6830635279 0.9268561533 -4.0191553111 0.5116817222 -0.8913282922
0.6916916917 0.4664305202 -0.7179933794 2.6830635279 0.9269353609 -4.0191449728 0.5119488161 -0.8913263921
0.6936936937 0.4760596943 -0.7177149759 2.6830635279 0.9270118635 -4.0191737361 0.5122233228 -0.8913243269
0.6956956957 0.4790121039 -0.7174665574 2.6830635279 0.9270854595 -4.0192431574 0.5125059354 -0.8913221007
0.6976976977 0.4798756603 -0.7172486325 2.6830635279 0.9271554674 -4.0193554098 0.5127966865 -0.8913197173
0.6996996997 0.4802640026 -0.7170595648 2.6830635279 0.9272186714 -4.0195134219 0.5130947371 -0.8913171799
0.7017017017 0.4805393062 -0.7168963165 2.6830635279 0.9272592224 -4.0197210729 0.5133982312 -0.8913144911
0.7037037037 0.4807959671 -0.7167551366 2.6830635279 0.9271979933 -4.0199834735 0.5137042600 -0.8913116538
0.7057057057 0.4810639837 -0.7166320869 2.6830635279 0.9266093499 -4.0203073760 0.5140089674 -0.8913086704
0.7077077077 0.4813547768 -0.7165233842 2.6830635279 0.9238764130 -4.0207017802 0.5143078095 -0.8913055437
0.7097097097 0.4816728611 -0.7164255891 2.6830635279 0.9494450788 -4.0211788430 0.5145959437 -0.8913022764
0.7117117117 0.4820192222 -0.7163356828 2.6830635279 0.9601692846 -4.0217552569 0.5148686906 -0.8912988716
0.7137137137 0.4824134929 -0.7162510735 2.6830635279 0.9699114185 -4.0224543639 0.5151219880 -0.8912953327
0.7157157157 0.4840925620 -0.7161695643 2.6830635279 0.9736500540 -4.0233094161 0.5153527525 -0.8912916635
0.7177177177 0.4640202842 -0.7160893026 2.6830635279 0.9750681838 -4.0243686204 0.5155590917 -0.8912878682
0.7197197197 0.4648468364 -0.7160087256 2.6830635279 0.9759293631 -4.0257029080 0.5157403437 -0.8912839518
0.7217217217 0.4655661507 -0.7159265095 2.6830635279 0.9766997943 -4.0274177122 0.5158969643 -0.8912799199
0.7237237237 0.4662253674 -0.7158415256 2.6830635279 0.9774933592 -4.0296701809 0.5160303071 -0.8912757790
0.7257257257 0.4668038809 -0.7157528057 2.6830635279 0.9783408931 -4.0326924670 0.5161423557 -0.8912715367
0.7277277277 0.4672845380 -0.7156595192 2.6830635279 0.9792541863 -4.0368181206 0.5162354555 -0.8912672017
0.7297297297 0.4676564607 -0.7155609602 2.6830635279 0.9802408970 -4.0424983065 0.5163120835 -0.8912627845
0.7317317317 0.4679197467 -0.7154565480 2.6830635279 0.9813539637 -4.0502728123 0.5163746707 -0.8912582972
0.7337337337 0.4681124209 -0.7153458437 2.6830635279 1.2135013038 -4.0606321400 0.5164254830 -0.8912537544
0.7357357357 0.4684943504 -0.7152285869 2.6830635279 1.2138784398 -4.0737141861 0.5164665514 -0.8912491732
0.7377377377 0.4707170958 -0.7151047651 2.6830635279 1.2139203807 -4.0889169174 0.5164996430 -0.8912445745
0.7397397397 0.4814133011 -0.7149747384 2.6830635279 1.2139535127 -4.1047735533 0.5165262596 -0.8912399832
0.7417417417 0.4984657351 -0.7148394727 2.6830635279 1.2139779340 -4.1194442507 0.5165476545 -0.8912354293
0.7437437437 0.5046511059 -0.7147010013 2.6830635279 1.2139937891 -4.1315739527 0.5165648581 -0.8912309495
0.7457457457 0.5054025664 -0.7145633987 2.6830635279 1.2140012505 -4.1407687579 0.5165787082 -0.8912265884
0.7477477477 0.5051994507 -0.7144349234 2.6830635279 1.2125972500 -4.1474035651 0.5165898803 -0.8912224003
0.7497497497 0.5048544200 -0.7143328064 2.6830635279 1.1591148945 -4.1521533116 0.5165989152 -0.8912184520
0.7517517518 0.5044877612 -0.7142936446 2.6830635279 1.1590981429 -4.1556537937 0.5166062440 -0.8912148251
0.7537537538 0.5041222154 -0.7143934968 2.6830635279 1.1590737019 -4.1583758923 0.5166122089 -0.8912116205
0.7557557558 0.5037660789 -0.7147740104 2.6830635279 1.1590415847 -4.1606275406 0.5166170818 -0.8912089620
0.7577577578 0.5034243298 -0.7156219909 2.6830635279 1.1590018464 -4.1625982904 0.5166210778 -0.8912070029
0.7597597598 0.5031002876 -0.7169706025 2.6830635279 1.1589545139 -4.1644043558 0.5166243677 -0.8912059326
0.7617617618 0.5027960460 -0.7182586857 2.6830635280 1.1588995949 -4.1661206228 0.5166270873 -0.8912059862
0.7637637638 0.5025127386 -0.0892871426 2.6830635280 1.1588370901 -4.1677972910 0.5166293447 -0.8912074558
0.7657657658 0.4342325244 -0.0909584877 2.6830635280 1.1587670070 -4.1694621039 0.5166312269 -0.8912107061
0.7677677678 0.4338486850 -0.0930750684 2.6830635280 1.1586893754 -4.1711129718 0.5166328040 -0.8912161935
0.7697697698 0.4336285401 -0.0949228752 2.6830635280 1.1586042614 -4.1727130540 0.5166341336 -0.8912244928
0.7717717718 0.4334282558 -0.0962458025 2.6830635280 1.1585117820 -4.1742023923 0.5166352641 -0.8912363319
0.7737737738 0.4332468907 -0.0991176475 2.6830635280 1.1584121155 -4.1755252860 0.5166362374 -0.8912526398
0.7757757758 0.4330834293 -0.7578333877 2.6830635280 1.1583055103 -4.1766536639 0.5166370923 -0.8912746148
0.7777777778 0.4329368404 -0.7601997061 2.6830635280 1.1581922889 -4.1775908038 0.5166378672 -0.8913038225
0.7797797798 0.4328061204 -0.7610405585 2.6830635280 1.1580728480 -4.1783599091 0.5166386047 -0.8913423472
0.7817817818 0.4326903243 -0.7619667720 2.6830635280 1.1579476539 -4.1789906302 0.5166393570 -0.8913930507
0.7837837838 0.4325885875 -0.7630449812 2.6830635280 1.1578172332 -4.1795106893 0.5166401951 -0.8914601296
0.7857857858 0.4325001406 -0.7619123304 2.6830635280 1.1576821602 -4.1799426840 0.5166412233 -0.8915508953
0.7877877878 0.4324243209 -0.7168076328 2.6830635281 1.1575430397 -4.1803020712 0.5166426045 -0.8916846374
0.7897897898 0.4323605795 -0.7487575847 2.6830635281 1.1574004871 -4.1805399484 0.5166446053 -0.8919537046
0.7917917918 0.4323084878 -0.7518895582 2.6830635281 1.1572551070 -4.1790109351 0.5166476782 -0.8929299597
0.7937937938 0.4322677439 -0.7554692223 2.6830635281 1.1571074694 -4.1653709287 0.5166526171 -0.8954076701
0.7957957958 0.4322381791 -0.7590755882 2.6830635281 1.1569580860 -4.1595783792 0.5166608618 -0.8966753242
0.7977977978 0.4322197659 -0.7623733904 2.6830635281 1.1568073867 -4.1593907067 0.5166751098 -0.8972797745
0.7997997998 0.4322126286 -0.7652306589 2.6830635281 1.1566556957 -4.1594999642 0.5167005931 -0.8980058727
0.8018018018 0.4322170571 -0.7676676165 2.6830635282 1.1565032091 -4.1596002658 0.5167478298 -0.8989652289
0.8038038038 0.4322335249 -0.7697683421 2.6830635282 1.1563499734 -4.1596802006 0.5168387586 -0.9001776963
0.8058058058 0.4322627126 -0.7716253113 2.6830635282 1.1561958638 -4.1597411353 0.5170208028 -0.9015994439
0.8078078078 0.4323055377 -0.7733175175 2.6830635282 1.1560405639 -4.1597847515 0.5173995680 -0.9159316689
0.8098098098 0.4323631942 -0.7749060954 2.6830635282 1.1558835441 -4.1598125033 0.5182129624 -0.9173695208
0.8118118118 0.4324372023 -0.7764363198 2.6830635282 1.1557240395 -4.1598256315 0.5199771201 -0.9186002995
0.8138138138 0.4325294725 -0.7779409436 2.6830635283 1.1555610254 -4.1598251981 0.5236338022 -0.9195684422
0.8158158158 0.4326423883 -0.7794431212 2.6830635283 1.1553931896 -4.1598121145 0.5300850806 -0.9202883225
0.8178178178 0.4327789119 -0.7809585455 2.6830635283 1.1552189004 -4.1597871641 0.5382383885 -0.9205181564
0.8198198198 0.4329427203 -0.7824968997 2.6830635283 1.1550361687 -4.1597510178 0.5447199168 -0.9149774506
0.8218218218 0.4331383815 -0.7840628172 2.6830635284 1.1548426024 -4.1597042295 0.5480402375 -0.9356326754
0.8238238238 0.4333715812 -0.7856565120 2.6830635284 1.1546353523 -4.1596471528 0.5492924015 -0.9358495424
0.8258258258 0.4336494178 -0.7872741892 2.6830635284 1.1544110478 -4.1595795196 0.5496807505 -0.9360460920
0.8278278278 0.4339807820 -0.7889083218 2.6830635284 1.1541657218 -4.1594986666 0.5497808543 -0.9362134947
0.8298298298 0.4343768484 -0.7905478514 2.6830635285 1.1538947240 -4.1593928642 0.5497952943 -0.9363576339
0.8318318318 0.4348517033 -0.7921783549 2.6830635285 1.1535926273 -4.1592201728 0.5497842506 -0.9364826230
0.8338338338 0.4354231391 -0.7937821860 2.6830635285 1.1532531293 -4.1588686165 0.5497628182 -0.9365910162
0.8358358358 0.4361136302 -0.7953385675 2.6830635286 1.1528689616 -4.1582138283 0.5497332077 -0.9366844701
0.8378378378 0.4369514825 -0.7968235598 2.6830635286 1.1524318265 -4.1574466114 0.5496939246 -0.9367641374
0.8398398398 0.4379720687 -0.7982097774 2.6830635286 1.1519323909 -4.1569118420 0.5496419935 -0.9368308964
0.8418418418 0.4392189150 -0.7994656653 2.6830635287 1.1513603877 -4.1566066372 0.5495733001 -0.9368854893
0.8438438438 0.4407441063 -0.8005540930 2.6830635287 1.1507048945 -4.1564039971 0.5494824576 -0.9369286055
0.8458458458 0.4426069778 -0.8014323207 2.6830635287 1.1499548821 -4.1562342560 0.5493625629 -0.9369609248
0.8478478478 0.4448693237 -0.8412102119 2.6830635288 1.1491001347 -4.1560713348 0.5492050232 -0.9369831316
0.8498498498 0.4475845946 -0.9911045125 2.6830635288 1.1481326265 -4.1559063450 0.5489998597 -0.9369959095
0.8518518519 0.4507785656 -0.9909830473 2.6830635288 1.1470483501 -4.1557363214 0.5487374988 -0.9369999244
0.8538538539 0.4544214647 -0.9902563069 2.6830635289 1.1458494067 -4.1555603166 0.5484135729 -0.9369958043
0.8558558559 0.4583985975 -0.9888310334 2.6830635289 1.1445458529 -4.1553780914 0.5480370628 -0.9369841209
0.8578578579 0.4624970250 -0.9865575740 2.6830635289 1.1431564211 -4.1551896692 0.5476380843 -0.9369653759
0.8598598599 0.4664304505 -0.9833208622 2.6830635290 1.1417069506 -4.1549951794 0.5472682074 -0.9369399931
0.8618618619 0.4699085076 -0.9791115410 2.6830635290 1.1402254648 -4.1547948021 0.5469896740 -0.9369083156
0.8638638639 0.4727217326 -0.9741072761 2.6830635291 1.1387334788 -4.1545887476 0.5468588948 -0.9368706083
0.8658658659 0.4747927041 -0.9687072352 2.6830635291 1.1372341566 -4.1543772488 0.5469140850 -0.9368270623
0.8678678679 0.4761664045 -0.9634556377 2.6830635291 1.1356987570 -4.1541605596 0.5471751401 -0.9367778028
0.8698698699 0.4769572114 -0.9588625742 2.6830635292 1.1340528232 -4.1539389537 0.5478203142 -0.9367228970
0.8718718719 0.4772904372 -0.9552318902 2.6830635292 1.1321629575 -4.1537127252 0.5578608154 -0.9366623630
0.8738738739 0.4772635416 -0.9523780327 2.6830635293 1.1298250146 -4.1534821882 0.6061911929 -0.9365961787
0.8758758759 0.4743599021 -0.9198063590 2.6830635293 1.1267569217 -4.1532476774 0.6115306524 -0.9365242898
0.8778778779 0.4737312876 -0.9138924638 2.6830635294 1.1226048177 -4.1530095476 0.6125708004 -0.9364466181
0.8798798799 0.4727299936 -0.9131795343 2.6830635294 1.1169767061 -4.1527681741 0.6135784074 -0.9363630684
0.8818818819 0.4711078148 -0.9127086115 2.6830635294 1.1095132156 -4.1525239516 0.6145685990 -0.9362735355
0.8838838839 0.4693262296 -0.9123508917 2.6830635294 1.0961616291 -4.1522772946 0.6155066776 -0.9361779101
0.8858858859 0.4670015790 -0.9120275373 2.6830635294 1.0845096751 -4.1520286362 0.6163674983 -0.9360760840
0.8878878879 0.4640355667 -0.9116943264 2.6830635292 1.0785570370 -4.1517784280 0.6171365582 -0.9359679560
0.8898898899 0.4603240163 -0.9113313692 2.6830635281 1.0774604229 -4.1515271399 0.6178087184 -0.9358534355
0.8918918919 0.4557562859 -0.9109351354 2.6830635237 1.0612665248 -4.1512752597 0.6183859531 -0.9357324471
0.8938938939 0.4502114431 -0.9105127293 2.6830635055 1.0176657930 -4.1510232936 0.6188749040 -0.9356049341
0.8958958959 0.4435526528 -0.9100778800 2.6830634286 1.0025054670 -4.1507717673 0.6192847494 -0.9354708617
0.8978978979 0.4356230521 -0.9096480946 2.6830630957 0.9893062392 -4.1505212275 0.6196256040 -0.9353302198
0.8998998999 0.4262484698 -0.9092425523 2.6830616147 0.9785375343 -4.1502722449 0.6199074596 -0.9351830254
0.9019019019 0.4152545259 -0.9088804697 2.6830548649 0.9702129329 -4.1500254186 0.6201395698 -0.9350293242
0.9039039039 0.4025070029 -0.9085797909 2.6830235107 0.9640383408 -4.1497813827 0.6203301571 -0.9348691927
0.9059059059 0.3879821630 -0.9083561474 2.6828781302 0.9595923417 -4.1495408145 0.6204863269 -0.9347027386
0.9079079079 0.3718627249 -0.9082220787 2.6822623691 0.9564527087 -4.1493044474 0.6206141043 -0.9345301017
0.9099099099 0.3546311563 -0.9081865237 2.6805029350 0.9542563584 -4.1490730863 0.6207185334 -0.9343514538
0.9119119119 0.3371015783 -0.9082545861 2.6784496847 0.9527140260 -4.1488476291 0.6208038009 -0.9341669987
0.9139139139 0.3203244582 -0.9084275604 2.6775745545 0.9516034004 -4.1486290948 0.6208733632 -0.9339769709
0.9159159159 0.3053519264 -0.9087031830 2.6773632382 0.9507563777 -4.1484186590 0.6209300650 -0.9337816348
0.9179179179 0.2929540232 -0.9090760594 2.6773206823 0.9500483862 -4.1482177003 0.6209762443 -0.9335812828
0.9199199199 0.2834358060 -0.9095382087 2.6773125276 0.9493925777 -4.1480278597 0.6210138223 -0.9333762333
0.9219219219 0.2766441635 -0.9100796680 2.6773109937 0.9487381254 -4.1478511159 0.6210443790 -0.9331668285
0.9239239239 0.2721245912 -0.9106891034 2.6773107083 0.9480691696 -4.1476898810 0.6210692160 -0.9329534317
0.9259259259 0.2693157577 -0.9113543895 2.6773106556 0.9473999373 -4.1475471215 0.6210894081 -0.9327364239
0.9279279279 0.2676938286 -0.9120631258 2.6773106461 0.9467636806 -4.1474265098 0.6211058455 -0.9325162016
0.9299299299 0.2668416275 -0.9128030736 2.6773106444 0.9461977270 -4.1473326148 0.6211192687 -0.9322931727
0.9319319319 0.2674823255 -0.9135625061 2.6773106442 0.9457303551 -4.1472711379 0.6211302969 -0.9320677535
0.9339339339 0.2832267431 -0.9143304721 2.6773106443 0.9453741916 -4.1472492054 0.6211394513 -0.9318403655
0.9359359359 0.3037219125 -0.9150969787 2.6773106444 0.9451266616 -4.1472757255 0.6211471752 -0.9316114316
0.9379379379 0.3120282767 -0.9158531033 2.6773106443 0.9449746557 -4.1473618202 0.6211538502 -0.9313813734
0.9399399399 0.3121665250 -0.9165910474 2.6709225285 0.9449000411 -4.1475213386 0.6211598111 -0.9311506073
0.9419419419 0.3123103120 -0.9173041432 2.6708763429 0.9448839684 -4.1477714545 0.6211653588 -0.9309195422
0.9439439439 0.3124474952 -0.9179868261 2.6708763431 0.9449094242 -4.1481333392 0.6211707732 -0.9306885763
0.9459459459 0.3125724561 -0.9186345851 2.6708763404 0.9449623236 -4.1486328851 0.6211763270 -0.9304580947
0.9479479479 0.3126832140 -0.9192438997 2.6708761858 0.9450316753 -4.1493014257 0.6211823015 -0.9302284667
0.9499499499 0.3127797268 -0.9198121733 2.6708682920 0.9451092729 -4.1501763572 0.6211890056 -0.9300000442
0.9519519520 0.3128629164 -0.9203376695 2.6704927330 0.9451892101 -4.1513015037 0.6211967997 -0.9297731596
0.9539539540 0.3129341212 -0.9208194585 2.6615855804 0.9452673804 -4.1527269958 0.6212061229 -0.9295481241
0.9559559560 0.3129947973 -0.9212573775 2.6521872770 0.9453410346 -4.1545083375 0.6212175212 -0.9293252267
0.9579579580 0.3130463616 -0.9216520111 2.6517441924 0.9454084202 -4.1567042692 0.6212316676 -0.9291047327
0.9599599600 0.3130901180 -0.9220046977 2.6517331762 0.9454684991 -4.1593730018 0.6212493745 -0.9288868833
0.9619619620 0.3131272271 -0.9223175755 2.6517328921 0.9455207348 -4.1625665015 0.6211229546 -0.9286718943
0.9639639640 0.3131587017 -0.9225937048 2.6517328848 0.9455649351 -4.1663227957 0.6202444309 -0.9284599561
0.9659659660 0.3131854146 -0.9228373889 2.6517328850 0.9456011377 -4.1706568315 0.6219460111 -0.9282512328
0.9679679680 0.3132081113 -0.9230550996 2.6517328855 0.9456295280 -4.1755511972 0.6269471945 -0.9280458621
0.9699699700 0.3132274253 -0.9232584018 2.6517328860 0.9456503807 -4.1809488265 0.6274329550 -0.9278439549
0.9719719720 0.3132438935 -0.9234736426 2.6517328865 0.9456640199 -4.1867502315 0.6264991706 -0.9276455950
0.9739739740 0.3132579695 -0.8703580397 2.6517328871 0.9456707911 -4.1928174043 0.6156008068 -0.9274508385
0.9759759760 0.3132700364 -0.8709775006 2.6517328877 0.9456710427 -4.1989850573 0.5863669506 -0.9272597133
0.9779779780 0.3132804175 -0.8726816731 2.6517328883 0.9456651143 -4.2050776793 0.5750012551 -0.9270722183
0.9799799800 0.3132893856 -0.8780075910 2.6517328890 0.9456533293 -4.2109288592 0.5733207056 -0.9268883227
0.9819819820 0.3132971711 -0.8950736037 2.6517328896 0.9456359914 -4.2163984973 0.5731000576 -0.9267079640
0.9839839840 0.3133039682 -0.9468794174 2.6517328904 0.9456133824 -4.2213843210 0.5730867026 -0.9265310471
0.9859859860 0.3133099414 -1.0772659015 2.6517328911 0.9455857625 -4.2258261190 0.5731026705 -0.9263574411
0.9879879880 0.3133152291 -1.2933171757 2.6517328919 0.9455533715 -4.2297033000 0.5731177195 -0.9261869774
0.9899899900 0.3133199488 -1.4873102349 2.6517328926 0.9455164302 -4.2330278637 0.5731257919 -0.9260194456
0.9919919920 0.3133241992 -1.5875292759 2.6517328935 0.9454751426 -4.2358353029 0.5731257628 -0.9258545905
0.9939939940 0.3133280637 -1.6258763986 2.6517328943 0.9454296982 -4.2381755528 0.5731177942 -0.9256921097
0.9959959960 0.3133316106 -1.6395759702 2.6517328952 0.9453802746 -4.2401053123 0.5731024756 -0.9255316629
0.9979979980 0.3133348911 -1.6451056915 2.6517328960 0.9453270399 -4.2416822901 0.5730805638 -0.9253729315
1.0000000000 0.3133379244 -1.6481592451 2.6517328969 0.9452701548 -4.2429613703 0.5730528860 -0.9252159083


==> plot_paper/prior/1dpriorgaussian.txt <==
x 	 s1 	 s2 	 s3 	 s4 	 s5 	 s6 	 s7 	 s8
-1.0000000000 -1.2549400907 -0.5849796331 -0.2777519781 -0.1078580201 -1.5935421689 -0.3189356657 0.0927741063 1.0625058278
-0.9979979980 -1.2541623636 -0.5856489499 -0.2736118290 -0.1113851600 -1.5894956726 -0.3218837344 0.0837873244 1.0484307362
-0.9959959960 -1.2532395680 -0.5863563584 -0.2696684977 -0.1150411566 -1.5853344607 -0.3246802330 0.0746563240 1.0346188553
-0.9939939940 -1.2521760167 -0.5871022244 -0.2659253009 -0.1188198006 -1.5810478589 -0.3273252448 0.0653742947 1.0211039763
-0.9919919920 -1.2509774438 -0.5878869064 -0.2623856575 -0.1227139337 -1.5766254403 -0.3298194321 0.0559353000 1.0079175319
-0.9899899900 -1.2496509700 -0.5887107540 -0.2590530466 -0.1267155409 -1.5720572305 -0.3321640122 0.0463347834 0.9950883438
-0.9879879880 -1.2482050435 -0.5895741033 -0.2559309689 -0.1308158669 -1.5673339143 -0.3343607275 0.0365701550 0.9826424062
-0.9859859860 -1.2466493556 -0.5904772689 -0.2530229162 -0.1350055556 -1.5624470392 -0.3364118066 0.0266414415 0.9706027128
-0.9839839840 -1.2449947313 -0.5914205323 -0.2503323493 -0.1392748055 -1.5573892115 -0.3383199204 0.0165519697 0.9589891297
-0.9819819820 -1.2432529950 -0.5924041279 -0.2478626896 -0.1436135396 -1.5521542793 -0.3400881305 0.0063090379 0.9478183184
-0.9799799800 -1.2414368142 -0.5934282256 -0.2456173259 -0.1480115810 -1.5467374979 -0.3417198339 -0.0040754801 0.9371037101
-0.9779779780 -1.2395595245 -0.5944929104 -0.2435996419 -0.1524588317 -1.5411356737 -0.3432187022 -0.0145846690 0.9268555299
-0.9759759760 -1.2376349380 -0.5955981606 -0.2418130648 -0.1569454494 -1.5353472820 -0.3445886183 -0.0251963121 0.9170808690
-0.9739739740 -1.2356771421 -0.5967438244 -0.2402611414 -0.1614620159 -1.5293725569 -0.3458336103 -0.0358829075 0.9077837994
-0.9719719720 -1.2337002927 -0.5979295963 -0.2389476423 -0.1659996954 -1.5232135509 -0.3469577851 -0.0466120077 0.8989655267
-0.9699699700 -1.2317184073 -0.5991549933 -0.2378766965 -0.1705503781 -1.5168741636 -0.3479652620 -0.0573469059 0.8906245739
-0.9679679680 -1.2297451639 -0.6004193339 -0.2370529579 -0.1751068066 -1.5103601396 -0.3488601072 -0.0680476571 0.8827569881
-0.9659659660 -1.2277937108 -0.6017217190 -0.2364818010 -0.1796626843 -1.5036790372 -0.3496462722 -0.0786723772 0.8753565641
-0.9639639640 -1.2258764907 -0.6030610173 -0.2361695443 -0.1842127637 -1.4968401682 -0.3503275353 -0.0891787320 0.8684150772
-0.9619619620 -1.2240050856 -0.6044358553 -0.2361236948 -0.1887529149 -1.4898545134 -0.3509074481 -0.0995254976 0.8619225178
-0.9599599600 -1.2221900819 -0.6058446142 -0.2363532029 -0.1932801752 -1.4827346146 -0.3513892883 -0.1096740616 0.8558673230
-0.9579579580 -1.2204409607 -0.6072854330 -0.2368687179 -0.1977927798 -1.4754944471 -0.3517760196 -0.1195897445 0.8502365985
-0.9559559560 -1.2187660115 -0.6087562192 -0.2376828224 -0.2022901760 -1.4681492743 -0.3520702587 -0.1292428409 0.8450163284
-0.9539539540 -1.2171722713 -0.6102546674 -0.2388102253 -0.2067730214 -1.4607154899 -0.3522742503 -0.1386093178 0.8401915678
-0.9519519520 -1.2156654866 -0.6117782852 -0.2402678846 -0.2112431694 -1.4532104467 -0.3523898510 -0.1476711479 0.8357466169
-0.9499499499 -1.2142500972 -0.6133244262 -0.2420750249 -0.2157036421 -1.4456522781 -0.3524185216 -0.1564162951 0.8316651752
-0.9479479479 -1.2129292392 -0.6148903292 -0.2442530094 -0.2201585942 -1.4380597132 -0.3523613270 -0.1648383984 0.8279304750
-0.9459459459 -1.2117047647 -0.6164731624 -0.2468250236 -0.2246132675 -1.4304518875 -0.3522189449 -0.1729362242 0.8245253936
-0.9439439439 -1.2105772754 -0.6180700706 -0.2498155200 -0.2290739400 -1.4228481543 -0.3519916817 -0.1807129612 0.8214325470
-0.9419419419 -1.2095461662 -0.6196782251 -0.2532493803 -0.2335478681 -1.4152678964 -0.3516794948 -0.1881754339 0.8186343636
-0.9399399399 -1.2086096778 -0.6212948724 -0.2571507516 -0.2380432249 -1.4077303428 -0.3512820206 -0.1953332970 0.8161131422
-0.9379379379 -1.2077649537 -0.6229173819 -0.2615415335 -0.2425690343 -1.4002543934 -0.3507986080 -0.2021982636 0.8138510943
-0.9359359359 -1.2070081009 -0.6245432895 -0.2664395121 -0.2471351008 -1.3928584525 -0.3502283544 -0.2087834016 0.8118303750
-0.9339339339 -1.2063342515 -0.6261703357 -0.2718561793 -0.2517519361 -1.3855602757 -0.3495701455 -0.2151025219 0.8100331025
-0.9319319319 -1.2057376243 -0.6277964980 -0.2777943195 -0.2564306816 -1.3783768308 -0.3488226948 -0.2211696669 0.8084413718
-0.9299299299 -1.2052115848 -0.6294200145 -0.2842455102 -0.2611830256 -1.3713241755 -0.3479845850 -0.2269987031 0.8070372620
-0.9279279279 -1.2047487038 -0.6310394008 -0.2911877378 -0.2660211154 -1.3644173529 -0.3470543077 -0.2326030107 0.8058028428
-0.9259259259 -1.2043408137 -0.6326534568 -0.2985833903 -0.2709574625 -1.3576703060 -0.3460303015 -0.2379952643 0.8047201811
-0.9239239239 -1.2039790639 -0.6342612666 -0.3063779141 -0.2760048398 -1.3510958102 -0.3449109881 -0.2431872941 0.8037713502
-0.9219219219 -1.2036539741 -0.6358621896 -0.3144994196 -0.2811761691 -1.3447054251 -0.3436948054 -0.2481900175 0.8029384454
-0.9199199199 -1.2033554893 -0.6374558445 -0.3228594607 -0.2864843974 -1.3385094638 -0.3423802368 -0.2530134323 0.8022036060
-0.9179179179 -1.2030730351 -0.6390420868 -0.3313551094 -0.2919423597 -1.3325169785 -0.3409658375 -0.2576666613 0.8015490477
-0.9159159159 -1.2027955767 -0.6406209814 -0.3398722877 -0.2975626271 -1.3267357603 -0.3394502571 -0.2621580432 0.8009571054
-0.9139139139 -1.2025116832 -0.6421927708 -0.3482901544 -0.3033573380 -1.3211723521 -0.3378322586 -0.2664952597 0.8004102885
-0.9119119119 -1.2022095995 -0.6437578402 -0.3564861811 -0.3093380111 -1.3158320715 -0.3361107347 -0.2706854949 0.7998913486
-0.9099099099 -1.2018773273 -0.6453166809 -0.3643414453 -0.3155153386 -1.3107190424 -0.3342847207 -0.2747356180 0.7993833608
-0.9079079079 -1.2015027196 -0.6468698537 -0.3717456331 -0.3218989587 -1.3058362310 -0.3323534055 -0.2786523835 0.7988698172
-0.9059059059 -1.2010735896 -0.6484179515 -0.3786012939 -0.3284972087 -1.3011854880 -0.3303161413 -0.2824426407 0.7983347322
-0.9039039039 -1.2005778376 -0.6499615650 -0.3848270092 -0.3353168581 -1.2967675900 -0.3281724514 -0.2861135431 0.7977627583
-0.9019019019 -1.2000035990 -0.6515012486 -0.3903593004 -0.3423628258 -1.2925822833 -0.3259220382 -0.2896727480 0.7971393093
-0.8998998999 -1.1993394144 -0.6530374916 -0.3951532719 -0.3496378848 -1.2886283257 -0.3235647908 -0.2931285959 0.7964506889
-0.8978978979 -1.1985744264 -0.6545706911 -0.3991821285 -0.3571423625 -1.2849035268 -0.3211007940 -0.2964902573 0.7956842218
-0.8958958959 -1.1976986019 -0.6561011303 -0.4024358073 -0.3648738430 -1.2814047852 -0.3185303375 -0.2997678363 0.7948283816
-0.8938938939 -1.1967029830 -0.6576289613 -0.4049190058 -0.3728268859 -1.2781281244 -0.3158539280 -0.3029724201 0.7938729143
-0.8918918919 -1.1955799645 -0.6591541923 -0.4066488888 -0.3809927747 -1.2750687257 -0.3130723019 -0.3061160649 0.7928089508
-0.8898898899 -1.1943235973 -0.6606766813 -0.4076527148 -0.3893593110 -1.2722209600 -0.3101864413 -0.3092117129 0.7916291049
-0.8878878879 -1.1929299129 -0.6621961343 -0.4079655695 -0.3979106749 -1.2695784191 -0.3071975921 -0.3122730356 0.7903275534
-0.8858858859 -1.1913972630 -0.6637121106 -0.4076283271 -0.4066273694 -1.2671339480 -0.3041072842 -0.3153142062 0.7889000933
-0.8838838839 -1.1897266649 -0.6652240328 -0.4066859083 -0.4154862694 -1.2648796802 -0.3009173546 -0.3183496063 0.7873441737
-0.8818818819 -1.1879221412 -0.6667312043 -0.4051858526 -0.4244607908 -1.2628070771 -0.2976299722 -0.3213934768 0.7856588998
-0.8798798799 -1.1859910366 -0.6682328327 -0.4031771930 -0.4335211928 -1.2609069735 -0.2942476648 -0.3244595284 0.7838450067
-0.8778778779 -1.1839442949 -0.6697280591 -0.4007095973 -0.4426350204 -1.2591696308 -0.2907733471 -0.3275605307 0.7819048030
-0.8758758759 -1.1817966725 -0.6712159948 -0.3978327322 -0.4517676828 -1.2575848001 -0.2872103503 -0.3307079002 0.7798420846
-0.8738738739 -1.1795668662 -0.6726957640 -0.3945958008 -0.4608831581 -1.2561417948 -0.2835624511 -0.3339113098 0.7776620184
-0.8718718719 -1.1772775296 -0.6741665524 -0.3910472078 -0.4699448008 -1.2548295746 -0.2798339014 -0.3371783431 0.7753710010
-0.8698698699 -1.1749551556 -0.6756276629 -0.3872343120 -0.4789162200 -1.2536368400 -0.2760294557 -0.3405142120 0.7729764923
-0.8678678679 -1.1726298036 -0.6770785761 -0.3832032311 -0.4877621881 -1.2525521370 -0.2721543973 -0.3439215568 0.7704868314
-0.8658658659 -1.1703346570 -0.6785190169 -0.3789986721 -0.4964495339 -1.2515639704 -0.2682145611 -0.3474003408 0.7679110361
-0.8638638639 -1.1681054049 -0.6799490252 -0.3746637679 -0.5049479698 -1.2506609231 -0.2642163534 -0.3509478468 0.7652585929
-0.8618618619 -1.1659794507 -0.6813690312 -0.3702399065 -0.5132308078 -1.2498317787 -0.2601667664 -0.3545587777 0.7625392418
-0.8598598599 -1.1639949640 -0.6827799327 -0.3657665443 -0.5212755206 -1.2490656450 -0.2560733879 -0.3582254585 0.7597627612
-0.8578578579 -1.1621898032 -0.6841831746 -0.3612810031 -0.5290641171 -1.2483520722 -0.2519444049 -0.3619381266 0.7569387562
-0.8558558559 -1.1606003500 -0.6855808284 -0.3568182510 -0.5365833097 -1.2476811648 -0.2477886006 -0.3656853001 0.7540764562
-0.8538538539 -1.1592603052 -0.6869756697 -0.3524106750 -0.5438244669 -1.2470436811 -0.2436153446 -0.3694542012 0.7511845240
-0.8518518519 -1.1581995033 -0.6883712523 -0.3480878531 -0.5507833567 -1.2464311183 -0.2394345761 -0.3732312171 0.7482708796
-0.8498498498 -1.1574428069 -0.6897719761 -0.3438763386 -0.5574597000 -1.2458357793 -0.2352567793 -0.3770023720 0.7453425401
-0.8478478478 -1.1570091382 -0.6911831463 -0.3397994696 -0.5638565636 -1.2452508199 -0.2310929534 -0.3807537913 0.7424054780
-0.8458458458 -1.1569107009 -0.6926110215 -0.3358772169 -0.5699796314 -1.2446702744 -0.2269545744 -0.3844721347 0.7394644968
-0.8438438438 -1.1571524332 -0.6940628482 -0.3321260857 -0.5758363985 -1.2440890589 -0.2228535530 -0.3881449815 0.7365231250
-0.8418418418 -1.1577317205 -0.6955468770 -0.3285590796 -0.5814353354 -1.2435029542 -0.2188021869 -0.3917611544 0.7335835267
-0.8398398398 -1.1586383809 -0.6970723610 -0.3251857391 -0.5867850717 -1.2429085672 -0.2148131104 -0.3953109717 0.7306464282
-0.8378378378 -1.1598549213 -0.6986495296 -0.3220122575 -0.5918936432 -1.2423032740 -0.2108992416 -0.3987864243 0.7277110590
-0.8358358358 -1.1613570468 -0.7002895392 -0.3190416752 -0.5967678470 -1.2416851469 -0.2070737300 -0.4021812764 0.7247751052
-0.8338338338 -1.1631143978 -0.7020043960 -0.3162741480 -0.6014127372 -1.2410528668 -0.2033499054 -0.4054910940 0.7218346757
-0.8318318318 -1.1650914750 -0.7038068509 -0.3137072796 -0.6058312917 -1.2404056240 -0.1997412299 -0.4087132093 0.7188842774
-0.8298298298 -1.1672487137 -0.7057102662 -0.3113365031 -0.6100242659 -1.2397430100 -0.1962612558 -0.4118466288 0.7159168016
-0.8278278278 -1.1695436612 -0.7077284526 -0.3091554945 -0.6139902423 -1.2390649022 -0.1929235897 -0.4148918980 0.7129235202
-0.8258258258 -1.1719322159 -0.7098754796 -0.3071565976 -0.6177258727 -1.2383713426 -0.1897418651 -0.4178509330 0.7098940934
-0.8238238238 -1.1743698885 -0.7121654612 -0.3053312387 -0.6212262991 -1.2376624140 -0.1867297251 -0.4207268312 0.7068165903
-0.8218218218 -1.1768130511 -0.7146123196 -0.3036703111 -0.6244857282 -1.2369381120 -0.1839008157 -0.4235236708 0.7036775263
-0.8198198198 -1.1792201461 -0.7172295329 -0.3021645118 -0.6274981287 -1.2361982160 -0.1812687900 -0.4262463096 0.7004619211
-0.8178178178 -1.1815528339 -0.7200298717 -0.3008046155 -0.6302580114 -1.2354421588 -0.1788473241 -0.4289001900 0.6971533823
-0.8158158158 -1.1837770639 -0.7230251322 -0.2995816761 -0.6327612489 -1.2346688951 -0.1766501439 -0.4314911566 0.6937342217
-0.8138138138 -1.1858640596 -0.7262258732 -0.2984871506 -0.6350058939 -1.2338767696 -0.1746910614 -0.4340252908 0.6901856100
-0.8118118118 -1.1877912136 -0.7296411650 -0.2975129441 -0.6369929529 -1.2330633860 -0.1729840191 -0.4365087650 0.6864877789
-0.8098098098 -1.1895428923 -0.7332783594 -0.2966513804 -0.6387270805 -1.2322254774 -0.1715431395 -0.4389477188 0.6826202746
-0.8078078078 -1.1911111513 -0.7371428888 -0.2958951038 -0.6402171661 -1.2313587799 -0.1703827762 -0.4413481565 0.6785622709
-0.8058058058 -1.1924963661 -0.7412381015 -0.2952369220 -0.6414767895 -1.2304579119 -0.1695175628 -0.4437158654 0.6742929424
-0.8038038038 -1.1937077797 -0.7455651411 -0.2946696013 -0.6425245351 -1.2295162628 -0.1689624538 -0.4460563546 0.6697918977
-0.8018018018 -1.1947639709 -0.7501228758 -0.2941856265 -0.6433841590 -1.2285258947 -0.1687327502 -0.4483748117 0.6650396659
-0.7997997998 -1.1956932419 -0.7549078792 -0.2937769359 -0.6440846089 -1.2274774642 -0.1688441051 -0.4506760750 0.6600182234
-0.7977977978 -1.1965339222 -0.7599144676 -0.2934346466 -0.6446599054 -1.2263601692 -0.1693124976 -0.4529646202 0.6547115413
-0.7957957958 -1.1973345810 -0.7651347916 -0.2931487800 -0.6451488898 -1.2251617303 -0.1701541697 -0.4552445583 0.6491061224
-0.7937937938 -1.1981541350 -0.7705589806 -0.2929080011 -0.6455948487 -1.2238684149 -0.1713855130 -0.4575196433 0.6431914960
-0.7917917918 -1.1990618312 -0.7761753358 -0.2926993839 -0.6460450218 -1.2224651155 -0.1730228993 -0.4597932867 0.6369606262
-0.7897897898 -1.2001370743 -0.7819705658 -0.2925082164 -0.6465499930 -1.2209354898 -0.1750824425 -0.4620685790 0.6304101920
-0.7877877878 -1.2014690609 -0.7879300579 -0.2923178575 -0.6471629665 -1.2192621745 -0.1775796866 -0.4643483135 0.6235406999
-0.7857857858 -1.2031561645 -0.7940381755 -0.2921096637 -0.6479389179 -1.2174270809 -0.1805292118 -0.4666350148 0.6163563951
-0.7837837838 -1.2053050041 -0.8002785726 -0.2918629981 -0.6489336110 -1.2154117765 -0.1839441579 -0.4689309678 0.6088649533
-0.7817817818 -1.2080291131 -0.8066345169 -0.2915553399 -0.6502024658 -1.2131979553 -0.1878356654 -0.4712382475 0.6010769522
-0.7797797798 -1.2114471109 -0.8130892104 -0.2911625079 -0.6517992644 -1.2107679929 -0.1922122434 -0.4735587490 0.5930051443
-0.7777777778 -1.2156802735 -0.8196261009 -0.2906590122 -0.6537746851 -1.2081055722 -0.1970790786 -0.4758942173 0.5846635710
-0.7757757758 -1.2208494073 -0.8262291749 -0.2900185396 -0.6561746646 -1.2051963633 -0.2024373088 -0.4782462752 0.5760665787
-0.7737737738 -1.2270709510 -0.8328832269 -0.2892145746 -0.6590386026 -1.2020287241 -0.2082832934 -0.4806164509 0.5672278095
-0.7717717718 -1.2344522886 -0.8395740987 -0.2882211434 -0.6623974448 -1.1985943877 -0.2146079199 -0.4830062032 0.5581592429
-0.7697697698 -1.2430863357 -0.8462888869 -0.2870136552 -0.6662717059 -1.1948890897 -0.2213959938 -0.4854169459 0.5488703637
-0.7677677678 -1.2530455864 -0.8530161140 -0.2855697990 -0.6706695255 -1.1909130910 -0.2286257630 -0.4878500700 0.5393675168
-0.7657657658 -1.2643759504 -0.8597458644 -0.2838704333 -0.6755848775 -1.1866715498 -0.2362686282 -0.4903069649 0.5296534981
-0.7637637638 -1.2770908681 -0.8664698845 -0.2819003939 -0.6809960816 -1.1821747093 -0.2442890856 -0.4927890374 0.5197274055
-0.7617617618 -1.2911663273 -0.8731816474 -0.2796491288 -0.6868647789 -1.1774378790 -0.2526449399 -0.4952977297 0.5095847615
-0.7597597598 -1.3065374792 -0.8798763848 -0.2771110687 -0.6931355318 -1.1724812074 -0.2612878072 -0.4978345358 0.4992178942
-0.7577577578 -1.3230975287 -0.8865510871 -0.2742856515 -0.6997361855 -1.1673292671 -0.2701639118 -0.5004010169 0.4886165563
-0.7557557558 -1.3406994164 -0.8932044737 -0.2711769387 -0.7065790819 -1.1620104893 -0.2792151541 -0.5029988152 0.4777687484
-0.7537537538 -1.3591605251 -0.8998369360 -0.2677928031 -0.7135631498 -1.1565565011 -0.2883804073 -0.5056296670 0.4666617064
-0.7517517518 -1.3782702531 -0.9064504516 -0.2641437114 -0.7205768133 -1.1510014237 -0.2975969784 -0.5082954151 0.4552830113
-0.7497497497 -1.3977998828 -0.9130484737 -0.2602411796 -0.7275015758 -1.1453811835 -0.3068021552 -0.5109980190 0.4436217729
-0.7477477477 -1.4175138093 -0.9196357917 -0.2560960261 -0.7342160685 -1.1397328751 -0.3159347520 -0.5137395661 0.4316698386
-0.7457457457 -1.4371809823 -0.9262183648 -0.2517165826 -0.7406002970 -1.1340941968 -0.3249365694 -0.5165222803 0.4194229730
-0.7437437437 -1.4565853935 -0.9328031255 -0.2471070370 -0.7465398071 -1.1285029561 -0.3337536892 -0.5193485307 0.4068819491
-0.7417417417 -1.4755346240 -0.9393977512 -0.2422660733 -0.7519295063 -1.1229966279 -0.3423375448 -0.5222208391 0.3940534898
-0.7397397397 -1.4938657953 -0.9460104022 -0.2371859383 -0.7566769221 -1.1176119422 -0.3506457243 -0.5251418864 0.3809509951
-0.7377377377 -1.5114486726 -0.9526494248 -0.2318520145 -0.7607047489 -1.1123844774 -0.3586424879 -0.5281145176 0.3675949930
-0.7357357357 -1.5281860511 -0.9593230191 -0.2262429148 -0.7639526038 -1.1073482493 -0.3662990023 -0.5311417457 0.3540132615
-0.7337337337 -1.5440118560 -0.9660388745 -0.2203310518 -0.7663779858 -1.1025353048 -0.3735933127 -0.5342267538 0.3402405857
-0.7317317317 -1.5588875647 -0.9728037775 -0.2140835756 -0.7679564859 -1.0979753424 -0.3805100885 -0.5373728947 0.3263181350
-0.7297297297 -1.5727976119 -0.9796232016 -0.2074635357 -0.7686813368 -1.0936953973 -0.3870401859 -0.5405836889 0.3122924771
-0.7277277277 -1.5857443917 -0.9865008941 -0.2004310921 -0.7685624092 -1.0897196286 -0.3931800766 -0.5438628190 0.2982142776
-0.7257257257 -1.5977433623 -0.9934384785 -0.1929445998 -0.7676247702 -1.0860692368 -0.3989311895 -0.5472141204 0.2841367604
-0.7237237237 -1.6088186136 -1.0004350982 -0.1849614023 -0.7659069134 -1.0827625233 -0.4042992097 -0.5506415684 0.2701140340
-0.7217217217 -1.6189991223 -1.0074871296 -0.1764382072 -0.7634587635 -1.0798150816 -0.4092933712 -0.5541492598 0.2561993969
-0.7197197197 -1.6283157963 -1.0145879943 -0.1673309651 -0.7603395447 -1.0772400884 -0.4139257739 -0.5577413888 0.2424437395
-0.7177177177 -1.6367993128 -1.0217281019 -0.1575942508 -0.7566155959 -1.0750486525 -0.4182107462 -0.5614222157 0.2288941463
-0.7157157157 -1.6444786933 -1.0288949448 -0.1471802278 -0.7523582052 -1.0732501713 -0.4221642688 -0.5651960282 0.2155927787
-0.7137137137 -1.6513805158 -1.0360733618 -0.1360373789 -0.7476415306 -1.0718526530 -0.4258034672 -0.5690670924 0.2025760898
-0.7117117117 -1.6575286453 -1.0432459718 -0.1241092873 -0.7425406648 -1.0708629708 -0.4291461761 -0.5730395946 0.1898743861
-0.7097097097 -1.6629443612 -1.0503937617 -0.1113338481 -0.7371298966 -1.0702870324 -0.4322105751 -0.5771175706 0.1775117243
-0.7077077077 -1.6676467660 -1.0574968001 -0.0976433466 -0.7314812068 -1.0701298602 -0.4350148910 -0.5813048215 0.1655061021
-0.7057057057 -1.6716533709 -1.0645350282 -0.0829658490 -0.7256630278 -1.0703955905 -0.4375771623 -0.5856048162 0.1538698874
-0.7037037037 -1.6749807718 -1.0714890749 -0.0672282658 -0.7197392792 -1.0710874050 -0.4399150561 -0.5900205768 0.1426104193
-0.7017017017 -1.6776453437 -1.0783410329 -0.0503612690 -0.7137686793 -1.0722074102 -0.4420457342 -0.5945545485 0.1317307145
-0.6996996997 -1.6796639012 -1.0850751410 -0.0323059805 -0.7078043203 -1.0737564825 -0.4439857568 -0.5992084513 0.1212302189
-0.6976976977 -1.6810542833 -1.0916783260 -0.0130220675 -0.7018934806 -1.0757340898 -0.4457510202 -0.6039831140 0.1111055508
-0.6956956957 -1.6818358396 -1.0981405714 0.0075033346 -0.6960776440 -1.0781381009 -0.4473567201 -0.6088782902 0.1013511981
-0.6936936937 -1.6820298016 -1.1044551011 0.0292465190 -0.6903926893 -1.0809645879 -0.4488173370 -0.6138924581 0.0919601402
-0.6916916917 -1.6816595345 -1.1106183837 0.0521385347 -0.6848692090 -1.0842076282 -0.4501466361 -0.6190226035 0.0829243787
-0.6896896897 -1.6807506725 -1.1166299759 0.0760575877 -0.6795329239 -1.0878591104 -0.4513576803 -0.6242639910 0.0742353713
-0.6876876877 -1.6793311444 -1.1224922388 0.1008234918 -0.6744051543 -1.0919085492 -0.4524628519 -0.6296099245 0.0658843686
-0.6856856857 -1.6774311008 -1.1282099636 0.1261958264 -0.6695033196 -1.0963429191 -0.4534738790 -0.6350515040 0.0578626620
-0.6836836837 -1.6750827581 -1.1337899462 0.1518780928 -0.6648414377 -1.1011465162 -0.4544018674 -0.6405773815 0.0501617510
-0.6816816817 -1.6723201730 -1.1392405458 0.1775300175 -0.6604306012 -1.1063008623 -0.4552573328 -0.6461735252 0.0427734452
-0.6796796797 -1.6691789634 -1.1445712579 0.2027886067 -0.6562794117 -1.1117846659 -0.4560502349 -0.6518229974 0.0356899100
-0.6776776777 -1.6656959920 -1.1497923251 0.2272958344 -0.6523943546 -1.1175738549 -0.4567900109 -0.6575057556 0.0289036718
-0.6756756757 -1.6619090258 -1.1549143991 0.2507281178 -0.6487801020 -1.1236416957 -0.4574856075 -0.6631984835 0.0224075929
-0.6736736737 -1.6578563842 -1.1599482646 0.2728215129 -0.6454397326 -1.1299590066 -0.4581455128 -0.6688744602 0.0161948257
-0.6716716717 -1.6535765882 -1.1649046240 0.2933876333 -0.6423748598 -1.1364944712 -0.4587777855 -0.6745034737 0.0102587553
-0.6696696697 -1.6491080202 -1.1697939439 0.3123181183 -0.6395856637 -1.1432150469 -0.4593900824 -0.6800517839 0.0045929382
-0.6676676677 -1.6444886010 -1.1746263544 0.3295786630 -0.6370708246 -1.1500864591 -0.4599896841 -0.6854821373 -0.0008089595
-0.6656656657 -1.6397554912 -1.1794115957 0.3451958435 -0.6348273617 -1.1570737607 -0.4605835193 -0.6907538338 -0.0059532190
-0.6636636637 -1.6349448213 -1.1841590017 0.3592406723 -0.6328503859 -1.1641419329 -0.4611781861 -0.6958228429 -0.0108461184
-0.6616616617 -1.6300914512 -1.1888775117 0.3718122677 -0.6311327812 -1.1712564985 -0.4617799724 -0.7006419636 -0.0154939745
-0.6596596597 -1.6252287637 -1.1935757014 0.3830238401 -0.6296648378 -1.1783841160 -0.4623948740 -0.7051610232 -0.0199031744
-0.6576576577 -1.6203884879 -1.1982618243 0.3929919863 -0.6284338663 -1.1854931280 -0.4630286112 -0.7093271064 -0.0240801982
-0.6556556557 -1.6156005546 -1.2029438564 0.4018293675 -0.6274238284 -1.1925540361 -0.4636866438 -0.7130848131 -0.0280316327
-0.6536536537 -1.6108929805 -1.2076295373 0.4096403138 -0.6266150243 -1.1995398874 -0.4643741843 -0.7163765450 -0.0317641768
-0.6516516517 -1.6062917790 -1.2123264021 0.4165186871 -0.6259838778 -1.2064265576 -0.4650962099 -0.7191428308 -0.0352846399
-0.6496496496 -1.6018208950 -1.2170418013 0.4225473247 -0.6255028555 -1.2131929294 -0.4658574730 -0.7213227149 -0.0385999344
-0.6476476476 -1.5975021615 -1.2217829032 0.4277984884 -0.6251405517 -1.2198209688 -0.4666625101 -0.7228542469 -0.0417170625
-0.6456456456 -1.5933552744 -1.2265566805 0.4323348759 -0.6248619560 -1.2262957068 -0.4675156501 -0.7236751297 -0.0446431008
-0.6436436436 -1.5893977844 -1.2313698776 0.4362108833 -0.6246289061 -1.2326051406 -0.4684210205 -0.7237236040 -0.0473851802
-0.6416416416 -1.5856451030 -1.2362289619 0.4394739146 -0.6244007135 -1.2387400703 -0.4693825537 -0.7229396563 -0.0499504657
-0.6396396396 -1.5821105208 -1.2411400621 0.4421656157 -0.6241349323 -1.2446938857 -0.4704039920 -0.7212666484 -0.0523461347
-0.6376376376 -1.5788052377 -1.2461088949 0.4443229688 -0.6237882324 -1.2504623205 -0.4714888921 -0.7186534443 -0.0545793546
-0.6356356356 -1.5757384026 -1.2511406883 0.4459792212 -0.6233173302 -1.2560431886 -0.4726406293 -0.7150570764 -0.0566572620
-0.6336336336 -1.5729171639 -1.2562401063 0.4471646478 -0.6226799335 -1.2614361140 -0.4738624030 -0.7104459108 -0.0585869414
-0.6316316316 -1.5703467279 -1.2614111816 0.4479071573 -0.6218356602 -1.2666422660 -0.4751572413 -0.7048031637 -0.0603754065
-0.6296296296 -1.5680304279 -1.2666572648 0.4482327626 -0.6207469050 -1.2716641058 -0.4765280090 -0.6981304810 -0.0620295820
-0.6276276276 -1.5659698008 -1.2719809961 0.4481659350 -0.6193796391 -1.2765051521 -0.4779774166 -0.6904511500 -0.0635562880
-0.6256256256 -1.5641646737 -1.2773843057 0.4477298643 -0.6177041395 -1.2811697667 -0.4795080330 -0.6818124127 -0.0649622259
-0.6236236236 -1.5626132591 -1.2828684487 0.4469466433 -0.6156956555 -1.2856629648 -0.4811223028 -0.6722863320 -0.0662539658
-0.6216216216 -1.5613122577 -1.2884340748 0.4458373936 -0.6133350183 -1.2899902475 -0.4828225689 -0.6619687762 -0.0674379371
-0.6196196196 -1.5602569699 -1.2940813360 0.4444223461 -0.6106092016 -1.2941574586 -0.4846111031 -0.6509763402 -0.0685204196
-0.6176176176 -1.5594414131 -1.2998100263 0.4427208881 -0.6075118285 -1.2981706621 -0.4864901441 -0.6394413724 -0.0695075374
-0.6156156156 -1.5588584453 -1.3056197494 0.4407515865 -0.6040436079 -1.3020360410 -0.4884619474 -0.6275056445 -0.0704052545
-0.6136136136 -1.5584998911 -1.3115101059 0.4385321926 -0.6002126723 -1.3057598129 -0.4905288465 -0.6153134664 -0.0712193715
-0.6116116116 -1.5583566708 -1.3174808869 0.4360796354 -0.5960347731 -1.3093481628 -0.4926933281 -0.6030051372 -0.0719555248
-0.6096096096 -1.5584189275 -1.3235322635 0.4334100060 -0.5915332835 -1.3128071886 -0.4949581230 -0.5907114928 -0.0726191862
-0.6076076076 -1.5586761515 -1.3296649556 0.4305385371 -0.5867389628 -1.3161428596 -0.4973263124 -0.5785500234 -0.0732156650
-0.6056056056 -1.5591172996 -1.3358803679 0.4274795780 -0.5816894404 -1.3193609844 -0.4998014516 -0.5666226853 -0.0737501105
-0.6036036036 -1.5597309055 -1.3421806790 0.4242465680 -0.5764284027 -1.3224671873 -0.5023877072 -0.5550152268 -0.0742275156
-0.6016016016 -1.5605051797 -1.3485688721 0.4208520081 -0.5710044883 -1.3254668917 -0.5050900079 -0.5437976644 -0.0746527223
-0.5995995996 -1.5614280983 -1.3550486991 0.4173074316 -0.5654699307 -1.3283653086 -0.5079142009 -0.5330254923 -0.0750304269
-0.5975975976 -1.5624874780 -1.3616245728 0.4136233746 -0.5598790141 -1.3311674307 -0.5108672052 -0.5227412648 -0.0753651871
-0.5955955956 -1.5636710374 -1.3683013853 0.4098093455 -0.5542864335 -1.3338780282 -0.5139571488 -0.5129762947 -0.0756614291
-0.5935935936 -1.5649664459 -1.3750842559 0.4058737949 -0.5487456614 -1.3365016491 -0.5171934686 -0.5037523211 -0.0759234554
-0.5915915916 -1.5663613607 -1.3819782150 0.4018240855 -0.5433074244 -1.3390426199 -0.5205869481 -0.4950830818 -0.0761554541
-0.5895895896 -1.5678434554 -1.3889878361 0.3976664623 -0.5380183834 -1.3415050489 -0.5241496575 -0.4869757711 -0.0763615070
-0.5875875876 -1.5694004425 -1.3961168307 0.3934060238 -0.5329200845 -1.3438928296 -0.5278947554 -0.4794323797 -0.0765456000
-0.5855855856 -1.5710200957 -1.4033676256 0.3890466940 -0.5280482246 -1.3462096448 -0.5318361052 -0.4724509116 -0.0767116324
-0.5835835836 -1.5726902754 -1.4107409448 0.3845911975 -0.5234322423 -1.3484589714 -0.5359876571 -0.4660264673 -0.0768634276
-0.5815815816 -1.5743989625 -1.4182354204 0.3800410368 -0.5190952194 -1.3506440847 -0.5403625523 -0.4601521793 -0.0770047436
-0.5795795796 -1.5761343067 -1.4258472586 0.3753964741 -0.5150540550 -1.3527680625 -0.5449719234 -0.4548199862 -0.0771392833
-0.5775775776 -1.5778846910 -1.4335699851 0.3706565194 -0.5113198608 -1.3548337892 -0.5498233948 -0.4500212439 -0.0772707065
-0.5755755756 -1.5796388175 -1.4413942950 0.3658189258 -0.5078985200 -1.3568439590 -0.5549193375 -0.4457471756 -0.0774026404
-0.5735735736 -1.5813858147 -1.4493080242 0.3608801942 -0.5047913505 -1.3588010788 -0.5602549965 -0.4419891772 -0.0775386914
-0.5715715716 -1.5831153648 -1.4572962581 0.3558355917 -0.5019958196 -1.3607074704 -0.5658166834 -0.4387389973 -0.0776824568
-0.5695695696 -1.5848178508 -1.4653415829 0.3506791842 -0.4995062662 -1.3625652722 -0.5715802941 -0.4359888158 -0.0778375362
-0.5675675676 -1.5864845158 -1.4734244767 0.3454038889 -0.4973145943 -1.3643764400 -0.5775104543 -0.4337312467 -0.0780075434
-0.5655655656 -1.5881076298 -1.4815238296 0.3400015494 -0.4954109142 -1.3661427474 -0.5835605824 -0.4319592866 -0.0781961188
-0.5635635636 -1.5896806556 -1.4896175722 0.3344630379 -0.4937841157 -1.3678657854 -0.5896740794 -0.4306662275 -0.0784069406
-0.5615615616 -1.5911984051 -1.4976833832 0.3287783895 -0.4924223644 -1.3695469614 -0.5957867033 -0.4298455495 -0.0786437374
-0.5595595596 -1.5926571783 -1.5056994441 0.3229369730 -0.4913135213 -1.3711874980 -0.6018299809 -0.4294908025 -0.0789102999
-0.5575575576 -1.5940548768 -1.5136452018 0.3169277024 -0.4904454864 -1.3727884306 -0.6077353088 -0.4295954860 -0.0792104930
-0.5555555556 -1.5953910868 -1.5215021050 0.3107392947 -0.4898064725 -1.3743506055 -0.6134382413 -0.4301529286 -0.0795482676
-0.5535535536 -1.5966671264 -1.5292542774 0.3043605752 -0.4893852169 -1.3758746768 -0.6188824159 -0.4311561715 -0.0799276721
-0.5515515516 -1.5978860579 -1.5368891024 0.2977808341 -0.4891711375 -1.3773611035 -0.6240226346 -0.4325978562 -0.0803528645
-0.5495495495 -1.5990526637 -1.5443976952 0.2909902330 -0.4891544430 -1.3788101467 -0.6288267863 -0.4344701170 -0.0808281228
-0.5475475475 -1.6001733905 -1.5517752520 0.2839802588 -0.4893262026 -1.3802218659 -0.6332765072 -0.4367644780 -0.0813578568
-0.5455455455 -1.6012562643 -1.5590212683 0.2767442186 -0.4896783841 -1.3815961163 -0.6373666845 -0.4394717562 -0.0819466176
-0.5435435435 -1.6023107823 -1.5661396309 0.2692777640 -0.4902038647 -1.3829325458 -0.6411040502 -0.4425819699 -0.0825991078
-0.5415415415 -1.6033477850 -1.5731385894 0.2615794316 -0.4908964212 -1.3842305920 -0.6445051898 -0.4460842540 -0.0833201903
-0.5395395395 -1.6043793115 -1.5800306201 0.2536511758 -0.4917507025 -1.3854894806 -0.6475942845 -0.4499667837 -0.0841148963
-0.5375375375 -1.6054184383 -1.5868321938 0.2454988730 -0.4927621895 -1.3867082235 -0.6504008564 -0.4542167063 -0.0849884318
-0.5355355355 -1.6064790999 -1.5935634619 0.2371327648 -0.4939271446 -1.3878856178 -0.6529577076 -0.4588200838 -0.0859461831
-0.5335335335 -1.6075758846 -1.6002478722 0.2285678105 -0.4952425536 -1.3890202460 -0.6552991639 -0.4637618475 -0.0869937198
-0.5315315315 -1.6087237965 -1.6069117222 0.2198239164 -0.4967060624 -1.3901104765 -0.6574596670 -0.4690257649 -0.0881367965
-0.5295295295 -1.6099379707 -1.6135836569 0.2109260127 -0.4983159091 -1.3911544659 -0.6594727098 -0.4745944207 -0.0893813510
-0.5275275275 -1.6112333275 -1.6202941122 0.2019039537 -0.5000708549 -1.3921501622 -0.6613700759 -0.4804492138 -0.0907335002
-0.5255255255 -1.6126241484 -1.6270747041 0.1927922248 -0.5019701126 -1.3930953091 -0.6631813332 -0.4865703695 -0.0921995320
-0.5235235235 -1.6141235576 -1.6339575608 0.1836294543 -0.5040132761 -1.3939874519 -0.6649335267 -0.4929369686 -0.0937858932
-0.5215215215 -1.6157428948 -1.6409745943 0.1744577372 -0.5062002501 -1.3948239452 -0.6666510158 -0.4995269942 -0.0954991727
-0.5195195195 -1.6174909678 -1.6481567096 0.1653217946 -0.5085311806 -1.3956019614 -0.6683554130 -0.5063173962 -0.0973460789
-0.5175175175 -1.6193731818 -1.6555329521 0.1562680062 -0.5110063887 -1.3963185015 -0.6700655860 -0.5132841731 -0.0993334113
-0.5155155155 -1.6213905471 -1.6631295998 0.1473433618 -0.5136263053 -1.3969704070 -0.6717976930 -0.5204024717 -0.1014680247
-0.5135135135 -1.6235385789 -1.6709692120 0.1385943859 -0.5163914094 -1.3975543741 -0.6735652307 -0.5276467033 -0.1037567857
-0.5115115115 -1.6258061109 -1.6790696602 0.1300660920 -0.5193021680 -1.3980669684 -0.6753790779 -0.5349906755 -0.1062065209
-0.5095095095 -1.6281740579 -1.6874431709 0.1218010188 -0.5223589795 -1.3985046419 -0.6772475227 -0.5424077382 -0.1088239553
-0.5075075075 -1.6306141697 -1.6960954264 0.1138383933 -0.5255621183 -1.3988637517 -0.6791762687 -0.5498709418 -0.1116156405
-0.5055055055 -1.6330878276 -1.7050247762 0.1062134546 -0.5289116818 -1.3991405789 -0.6811684140 -0.5573532056 -0.1145878729
-0.5035035035 -1.6355449450 -1.7142216181 0.0989569576 -0.5324075379 -1.3993313499 -0.6832244045 -0.5648274933 -0.1177465993
-0.5015015015 -1.6379230340 -1.7236680116 0.0920948623 -0.5360492733 -1.3994322579 -0.6853419633 -0.5722669926 -0.1210973127
-0.4994994995 -1.6401465079 -1.7333375788 0.0856482012 -0.5398361406 -1.3994394859 -0.6875160014 -0.5796452977 -0.1246449353
-0.4974974975 -1.6421262935 -1.7431957377 0.0796331059 -0.5437670052 -1.3993492300 -0.6897385186 -0.5869365895 -0.1283936914
-0.4954954955 -1.6437598335 -1.7532002916 0.0740609670 -0.5478402892 -1.3991577231 -0.6919985059 -0.5941158120 -0.1323469689
-0.4934934935 -1.6449315718 -1.7633023699 0.0689386982 -0.5520539140 -1.3988612591 -0.6942818616 -0.6011588428 -0.1365071735
-0.4914914915 -1.6455140312 -1.7734476902 0.0642690726 -0.5564052394 -1.3984562174 -0.6965713367 -0.6080426528 -0.1408755745
-0.4894894895 -1.6453696182 -1.7835780730 0.0600511044 -0.5608910021 -1.3979390863 -0.6988465262 -0.6147454547 -0.1454521473
-0.4874874875 -1.6443533182 -1.7936331228 0.0562804502 -0.5655072522 -1.3973064866 -0.7010839191 -0.6212468371 -0.1502354142
-0.4854854855 -1.6423164700 -1.8035519645 0.0529498114 -0.5702492909 -1.3965551950 -0.7032570214 -0.6275278806 -0.1552222889
-0.4834834835 -1.6391118223 -1.8132749223 0.0500493247 -0.5751116118 -1.3956821654 -0.7053365591 -0.6335712544 -0.1604079287
-0.4814814815 -1.6346000549 -1.8227450328 0.0475669299 -0.5800878482 -1.3946845502 -0.7072907632 -0.6393612904 -0.1657856003
-0.4794794795 -1.6286578667 -1.8319093032 0.0454887131 -0.5851707309 -1.3935597197 -0.7090857313 -0.6448840317 -0.1713465649
-0.4774774775 -1.6211875701 -1.8407196521 0.0437992216 -0.5903520604 -1.3923052810 -0.7106858527 -0.6501272532 -0.1770799898
-0.4754754755 -1.6121278486 -1.8491335039 0.0424817524 -0.5956226983 -1.3909190938 -0.7120542775 -0.6550804528 -0.1829728929
-0.4734734735 -1.6014649476 -1.8571140364 0.0415186149 -0.6009725817 -1.3893992860 -0.7131534012 -0.6597348108 -0.1890101260
-0.4714714715 -1.5892430933 -1.8646301152 0.0408913713 -0.6063907650 -1.3877442670 -0.7139453400 -0.6640831186 -0.1951744043
-0.4694694695 -1.5755724875 -1.8716559621 0.0405810544 -0.6118654907 -1.3859527387 -0.7143923663 -0.6681196779 -0.2014463867
-0.4674674675 -1.5606329518 -1.8781706254 0.0405683656 -0.6173842919 -1.3840237058 -0.7144572829 -0.6718401721 -0.2078048105
-0.4654654655 -1.5446714071 -1.8841573180 0.0408338537 -0.6229341251 -1.3819564825 -0.7141037213 -0.6752415181 -0.2142266838
-0.4634634635 -1.5279920102 -1.8896026939 0.0413580754 -0.6285015310 -1.3797506994 -0.7132963620 -0.6783217036 -0.2206875350
-0.4614614615 -1.5109389548 -1.8944961204 0.0421217367 -0.6340728189 -1.3774063064 -0.7120010843 -0.6810796205 -0.2271617183
-0.4594594595 -1.4938734545 -1.8988290017 0.0431058170 -0.6396342696 -1.3749235755 -0.7101850684 -0.6835149077 -0.2336227695
-0.4574574575 -1.4771478379 -1.9025941924 0.0442916757 -0.6451723466 -1.3723031011 -0.7078168811 -0.6856278149 -0.2400438062
-0.4554554555 -1.4610805036 -1.9057855381 0.0456611410 -0.6506739099 -1.3695457983 -0.7048665816 -0.6874191022 -0.2463979613
-0.4534534535 -1.4459353800 -1.9083975647 0.0471965832 -0.6561264218 -1.3666529002 -0.7013058865 -0.6888899912 -0.2526588395
-0.4514514515 -1.4319085067 -1.9104253376 0.0488809723 -0.6615181355 -1.3636259538 -0.6971084265 -0.6900421785 -0.2588009811
-0.4494494494 -1.4191227647 -1.9118645012 0.0506979216 -0.6668382620 -1.3604668137 -0.6922501172 -0.6908779241 -0.2648003195
-0.4474474474 -1.4076301566 -1.9127115022 0.0526317184 -0.6720771055 -1.3571776350 -0.6867096478 -0.6914002222 -0.2706346150
-0.4454454454 -1.3974198438 -1.9129639906 0.0546673436 -0.6772261662 -1.3537608654 -0.6804690755 -0.6916130563 -0.2762838503
-0.4434434434 -1.3884296091 -1.9126213786 0.0567904811 -0.6822782080 -1.3502192355 -0.6735144879 -0.6915217396 -0.2817305700
-0.4414414414 -1.3805584973 -1.9116855208 0.0589875193 -0.6872272904 -1.3465557481 -0.6658366808 -0.6911333320 -0.2869601525
-0.4394394394 -1.3736788874 -1.9101614606 0.0612455456 -0.6920687673 -1.3427736676 -0.6574317822 -0.6904571251 -0.2919609996
-0.4374374374 -1.3676469159 -1.9080581699 0.0635523352 -0.6967992568 -1.3388765074 -0.6483017493 -0.6895051789 -0.2967246368
-0.4354354354 -1.3623108100 -1.9053891893 0.0658963363 -0.7014165853 -1.3348680175 -0.6384546659 -0.6882928947 -0.3012457164
-0.4334334334 -1.3575171953 -1.9021730732 0.0682666512 -0.7059197124 -1.3307521708 -0.6279047828 -0.6868396054 -0.3055219232
-0.4314314314 -1.3531157766 -1.8984335421 0.0706530164 -0.7103086413 -1.3265331496 -0.6166722617 -0.6851691634 -0.3095537841
-0.4294294294 -1.3489629720 -1.8941992643 0.0730457808 -0.7145843202 -1.3222153312 -0.6047826088 -0.6833105101 -0.3133443904
-0.4274274274 -1.3449251281 -1.8895032177 0.0754358829 -0.7187485392 -1.3178032735 -0.5922658162 -0.6812982072 -0.3168990444
-0.4254254254 -1.3408818690 -1.8843816289 0.0778148291 -0.7228038268 -1.3133017000 -0.5791552509 -0.6791729148 -0.3202248488
-0.4234234234 -1.3367299468 -1.8788725307 0.0801746711 -0.7267533504 -1.3087154852 -0.5654863592 -0.6769817970 -0.3233302580
-0.4214214214 -1.3323876498 -1.8730140289 0.0825079846 -0.7306008211 -1.3040496390 -0.5512952693 -0.6747788359 -0.3262246169
-0.4194194194 -1.3277994239 -1.8668424059 0.0848078485 -0.7343504069 -1.2993092923 -0.5366173835 -0.6726250272 -0.3289177104
-0.4174174174 -1.3229399361 -1.8603902090 0.0870678255 -0.7380066545 -1.2944996817 -0.5214860531 -0.6705884268 -0.3314193473
-0.4154154154 -1.3178164903 -1.8536844787 0.0892819423 -0.7415744190 -1.2896261348 -0.5059314202 -0.6687440046 -0.3337389991
-0.4134134134 -1.3124686672 -1.8467452559 0.0914446724 -0.7450588043 -1.2846940552 -0.4899794944 -0.6671732518 -0.3358855095
-0.4114114114 -1.3069644127 -1.8395844845 0.0935509180 -0.7484651112 -1.2797089089 -0.4736515095 -0.6659634740 -0.3378668840
-0.4094094094 -1.3013925385 -1.8322053867 0.0955959938 -0.7517987945 -1.2746762097 -0.4569635786 -0.6652066916 -0.3396901617
-0.4074074074 -1.2958525065 -1.8246023556 0.0975756102 -0.7550654276 -1.2696015054 -0.4399266373 -0.6649980597 -0.3413613665
-0.4054054054 -1.2904431194 -1.8167613702 0.0994858579 -0.7582706736 -1.2644903653 -0.4225466374 -0.6654337221 -0.3428855272
-0.4034034034 -1.2852520309 -1.8086609116 0.1013231917 -0.7614202626 -1.2593483667 -0.4048249321 -0.6666080270 -0.3442667508
-0.4014014014 -1.2803477014 -1.8002733333 0.1030844152 -0.7645199746 -1.2541810830 -0.3867587828 -0.6686100708 -0.3455083313
-0.3993993994 -1.2757747269 -1.7915666239 0.1047666648 -0.7675756256 -1.2489940718 -0.3683419129 -0.6715195952 -0.3466128742
-0.3973973974 -1.2715526247 -1.7825064886 0.1063673943 -0.7705930583 -1.2437928638 -0.3495650407 -0.6754023596 -0.3475824147
-0.3953953954 -1.2676774930 -1.7730586609 0.1078843584 -0.7735781342 -1.2385829523 -0.3304163411 -0.6803052288 -0.3484185135
-0.3933933934 -1.2641255957 -1.7631913468 0.1093155966 -0.7765367284 -1.2333697830 -0.3108818058 -0.6862513556 -0.3491223115
-0.3913913914 -1.2608578885 -1.7528776838 0.1106594163 -0.7794747247 -1.2281587442 -0.2909454949 -0.6932359687 -0.3496945359
-0.3893893894 -1.2578246699 -1.7420980817 0.1119143760 -0.7823980113 -1.2229551586 -0.2705897013 -0.7012233661 -0.3501354489
-0.3873873874 -1.2549698109 -1.7308422924 0.1130792672 -0.7853124756 -1.2177642742 -0.2497950676 -0.7101457246 -0.3504447445
-0.3853853854 -1.2522342731 -1.7191110493 0.1141530970 -0.7882239973 -1.2125912570 -0.2285407194 -0.7199042263 -0.3506214004
-0.3833833834 -1.2495588261 -1.7069171220 0.1151350689 -0.7911384399 -1.2074411831 -0.2068044909 -0.7303727679 -0.3506635051
-0.3813813814 -1.2468860035 -1.6942856566 0.1160245638 -0.7940616374 -1.2023190325 -0.1845633315 -0.7414041652 -0.3505680866
-0.3793793794 -1.2441614078 -1.6812537238 0.1168211199 -0.7969993784 -1.1972296818 -0.1617939836 -0.7528383670 -0.3503309737
-0.3773773774 -1.2413344924 -1.6678690631 0.1175244120 -0.7999573834 -1.1921778992 -0.1384740175 -0.7645118280 -0.3499467282
-0.3753753754 -1.2383589524 -1.6541880944 0.1181342292 -0.8029412762 -1.1871683381 -0.1145832930 -0.7762669599 -0.3494086818
-0.3733733734 -1.2351928335 -1.6402733504 0.1186504519 -0.8059565466 -1.1822055319 -0.0901058869 -0.7879605453 -0.3487091066
-0.3713713714 -1.2317984517 -1.6261905456 0.1190730265 -0.8090085041 -1.1772938897 -0.0650324788 -0.7994701823 -0.3478395382
-0.3693693694 -1.2281421930 -1.6120055378 0.1194019385 -0.8121022199 -1.1724376909 -0.0393631214 -0.8106981657 -0.3467912496
-0.3673673674 -1.2241942485 -1.5977814405 0.1196371830 -0.8152424555 -1.1676410814 -0.0131102408 -0.8215726434 -0.3455558598
-0.3653653654 -1.2199283215 -1.5835761138 0.1197787314 -0.8184335752 -1.1629080693 0.0136983886 -0.8320462802 -0.3441260412
-0.3633633634 -1.2153213355 -1.5694401999 0.1198264946 -0.8216794408 -1.1582425213 0.0410170376 -0.8420929704 -0.3424962760
-0.3613613614 -1.2103531636 -1.5554158004 0.1197802807 -0.8249832836 -1.1536481592 0.0687802003 -0.8517032964 -0.3406636071
-0.3593593594 -1.2050063927 -1.5415358121 0.1196397472 -0.8283475511 -1.1491285565 0.0969019856 -0.8608794515 -0.3386283315
-0.3573573574 -1.1992661338 -1.5278238789 0.1194043443 -0.8317737240 -1.1446871360 0.1252770825 -0.8696302576 -0.3363945947
-0.3553553554 -1.1931198844 -1.5142948627 0.1190732502 -0.8352620977 -1.1403271667 0.1537834954 -0.8779667506 -0.3339708623
-0.3533533534 -1.1865574487 -1.5009557188 0.1186452939 -0.8388115222 -1.1360517617 0.1822869912 -0.8858986334 -0.3313702619
-0.3513513514 -1.1795709181 -1.4878066436 0.1181188644 -0.8424190953 -1.1318638765 0.2106469105 -0.8934317305 -0.3286108075
-0.3493493493 -1.1721547111 -1.4748423802 0.1174918041 -0.8460797980 -1.1277663076 0.2387227285 -0.9005664471 -0.3257155288
-0.3473473473 -1.1643056718 -1.4620535748 0.1167612807 -0.8497860675 -1.1237616909 0.2663806006 -0.9072971376 -0.3227125335
-0.3453453453 -1.1560232168 -1.4494281089 0.1159236371 -0.8535272948 -1.1198525015 0.2934991174 -0.9136122345 -0.3196350301
-0.3433433433 -1.1473095198 -1.4369523450 0.1149742124 -0.8572892397 -1.1160410536 0.3199736555 -0.9194949571 -0.3165213324
-0.3413413413 -1.1381697118 -1.4246122527 0.1139071312 -0.8610533530 -1.1123295005 0.3457189698 -0.9249244199 -0.3134148561
-0.3393393393 -1.1286120671 -1.4123943917 0.1127150551 -0.8647959981 -1.1087198354 0.3706699774 -0.9298769707 -0.3103641063
-0.3373373373 -1.1186481346 -1.4002867455 0.1113888933 -0.8684875682 -1.1052138931 0.3947809405 -0.9343276123 -0.3074226450
-0.3353353353 -1.1082927583 -1.3882794034 0.1099174664 -0.8720915003 -1.1018133517 0.4180234323 -0.9382513878 -0.3046490147
-0.3333333333 -1.0975639251 -1.3763650984 0.1082871213 -0.8755631979 -1.0985197349 0.4403835362 -0.9416246400 -0.3021065905
-0.3313313313 -1.0864823656 -1.3645396066 0.1064812978 -0.8788488898 -1.0953344150 0.4618587134 -0.9444260817 -0.2998633268
-0.3293293293 -1.0750708364 -1.3528020165 0.1044800495 -0.8818844751 -1.0922586164 0.4824547011 -0.9466376411 -0.2979913662
-0.3273273273 -1.0633530320 -1.3411548773 0.1022595302 -0.8845944371 -1.0892934194 0.5021827053 -0.9482450667 -0.2965664809
-0.3253253253 -1.0513521075 -1.3296042336 0.0997914690 -0.8868909526 -1.0864397651 0.5210570562 -0.9492382943 -0.2956673292
-0.3233233233 -1.0390888631 -1.3181595519 0.0970426688 -0.8886733792 -1.0836984596 0.5390934098 -0.9496115928 -0.2953745174
-0.3213213213 -1.0265797296 -1.3068335494 0.0939745870 -0.8898283698 -1.0810701797 0.5563075120 -0.9493635130 -0.2957694819
-0.3193193193 -1.0138348002 -1.2956419291 0.0905430838 -0.8902309362 -1.0785554785 0.5727144913 -0.9484966720 -0.2969332187
-0.3173173173 -1.0008562426 -1.2846030304 0.0866984574 -0.8897468509 -1.0761547916 0.5883286079 -0.9470174046 -0.2989449153
-0.3153153153 -0.9876374674 -1.2737374050 0.0823859250 -0.8882368103 -1.0738684427 0.6031633655 -0.9449353168 -0.3018805535
-0.3133133133 -0.9741633768 -1.2630673279 0.0775467431 -0.8855627641 -1.0716966510 0.6172318746 -0.9422627711 -0.3058115632
-0.3113113113 -0.9604118578 -1.2526162549 0.0721201884 -0.8815966834 -1.0696395371 0.6305473581 -0.9390143331 -0.3108036061
-0.3093093093 -0.9463564319 -1.2424082424 0.0660466132 -0.8762317678 -1.0676971303 0.6431236994 -0.9352062033 -0.3169155478
-0.3073073073 -0.9319696994 -1.2324673427 0.0592717305 -0.8693956366 -1.0658693753 0.6549759494 -0.9308556548 -0.3241986380
-0.3053053053 -0.9172270031 -1.2228169927 0.0517521396 -0.8610644355 -1.0641561390 0.6661207369 -0.9259804933 -0.3326958583
-0.3033033033 -0.9021096706 -1.2134794119 0.0434618615 -0.8512761007 -1.0625572173 0.6765765485 -0.9205985533 -0.3424413261
-0.3013013013 -0.8866072991 -1.2044750272 0.0343993022 -0.8401404460 -1.0610723423 0.6863638700 -0.9147272407 -0.3534595708
-0.2992992993 -0.8707187750 -1.1958219407 0.0245936724 -0.8278435249 -1.0597011883 0.6955051958 -0.9083831299 -0.3657644455
-0.2972972973 -0.8544520034 -1.1875354547 0.0141095488 -0.8146441210 -1.0584433787 0.7040249259 -0.9015816217 -0.3793574268
-0.2952952953 -0.8378225544 -1.1796276671 0.0030481525 -0.8008613370 -1.0572984919 0.7119491733 -0.8943366681 -0.3942251087
-0.2932932933 -0.8208515727 -1.1721071465 -0.0084558161 -0.7868539514 -1.0562660675 0.7193055048 -0.8866605675 -0.4103358291
-0.2912912913 -0.8035633263 -1.1649786941 -0.0202422259 -0.7729940413 -1.0553456119 0.7261226372 -0.8785638348 -0.4276355767
-0.2892892893 -0.7859827206 -1.1582431953 -0.0321378240 -0.7596387587 -1.0545366033 0.7324301038 -0.8700551513 -0.4460435879
-0.2872872873 -0.7681330162 -1.1518975621 -0.0439710771 -0.7471045911 -1.0538384971 0.7382579060 -0.8611413968 -0.4654483108
-0.2852852853 -0.7500338906 -1.1459347628 -0.0555870751 -0.7356477750 -1.0532507300 0.7436361585 -0.8518277679 -0.4857046128
-0.2832832833 -0.7316999133 -1.1403439341 -0.0668599462 -0.7254530273 -1.0527727242 0.7485947375 -0.8421179858 -0.5066331619
-0.2812812813 -0.7131394498 -1.1351105685 -0.0777008612 -0.7166309379 -1.0524038912 0.7531629377 -0.8320145959 -0.5280227654
-0.2792792793 -0.6943539903 -1.1302167678 -0.0880607985 -0.7092227970 -1.0521436351 0.7573691459 -0.8215193585 -0.5496360760
-0.2772772773 -0.6753378897 -1.1256415537 -0.0979283860 -0.7032106747 -1.0519913546 0.7612405364 -0.8106337300 -0.5712185379
-0.2752752753 -0.6560785130 -1.1213612246 -0.1073239933 -0.6985303017 -1.0519464458 0.7648027952 -0.7993594292 -0.5925098473
-0.2732732733 -0.6365567878 -1.1173497489 -0.1162916234 -0.6950845848 -1.0520083038 0.7680798782 -0.7876990802 -0.6132566996
-0.2712712713 -0.6167481712 -1.1135791836 -0.1248900957 -0.6927561664 -1.0521763236 0.7710938081 -0.7756569191 -0.6332253180
-0.2692692693 -0.5966240415 -1.1100201086 -0.1331846805 -0.6914180868 -1.0524499005 0.7738645156 -0.7632395453 -0.6522122949
-0.2672672673 -0.5761535151 -1.1066420652 -0.1412399102 -0.6909421642 -1.0528284305 0.7764097262 -0.7504566943 -0.6700525941
-0.2652652653 -0.5553056746 -1.1034139894 -0.1491139073 -0.6912051090 -1.0533113097 0.7787448977 -0.7373220029 -0.6866240763
-0.2632632633 -0.5340521660 -1.1003046296 -0.1568542841 -0.6920926289 -1.0538979327 0.7808832097 -0.7238537324 -0.7018484804
-0.2612612613 -0.5123700879 -1.0972829384 -0.1644955032 -0.6935018886 -1.0545876915 0.7828356090 -0.7100754139 -0.7156892791
-0.2592592593 -0.4902450534 -1.0943184301 -0.1720575134 -0.6953427044 -1.0553799729 0.7846109124 -0.6960163761 -0.7281471521
-0.2572572573 -0.4676742623 -1.0913814967 -0.1795454585 -0.6975378228 -1.0562741554 0.7862159725 -0.6817121192 -0.7392539556
-0.2552552553 -0.4446693817 -1.0884436753 -0.1869502681 -0.7000225710 -1.0572696062 0.7876559072 -0.6672045002 -0.7490660310
-0.2532532533 -0.4212590072 -1.0854778655 -0.1942499584 -0.7027441066 -1.0583656772 0.7889343962 -0.6525417026 -0.7576575546
-0.2512512513 -0.3974904686 -1.0824584948 -0.2014114822 -0.7056604361 -1.0595616998 0.7900540457 -0.6377779726 -0.7651144299
-0.2492492492 -0.3734307692 -1.0793616355 -0.2083929774 -0.7087393209 -1.0608569805 0.7910168163 -0.6229731153 -0.7715290267
-0.2472472472 -0.3491664926 -1.0761650797 -0.2151462601 -0.7119571554 -1.0622507948 0.7918245112 -0.6081917559 -0.7769958989
-0.2452452452 -0.3248025948 -1.0728483808 -0.2216194096 -0.7152978698 -1.0637423811 0.7924793096 -0.5935023841 -0.7816084842
-0.2432432432 -0.3004600917 -1.0693928726 -0.2277592958 -0.7187518937 -1.0653309340 0.7929843304 -0.5789762136 -0.7854567058
-0.2412412412 -0.2762727556 -1.0657816812 -0.2335139107 -0.7223151971 -1.0670155972 0.7933442027 -0.5646858937 -0.7886253515
-0.2392392392 -0.2523830224 -1.0619997419 -0.2388343895 -0.7259884215 -1.0687954558 0.7935656137 -0.5507041239 -0.7911930859
-0.2372372372 -0.2289373779 -1.0580338367 -0.2436766329 -0.7297761003 -1.0706695285 0.7936578031 -0.5371022206 -0.7932319580
-0.2352352352 -0.2060815220 -1.0538726648 -0.2480024860 -0.7336859695 -1.0726367591 0.7936329669 -0.5239486923 -0.7948072775
-0.2332332332 -0.1839556078 -1.0495069576 -0.2517804623 -0.7377283608 -1.0746960078 0.7935065378 -0.5113078739 -0.7959777534
-0.2312312312 -0.1626898248 -1.0449296437 -0.2549860430 -0.7419156702 -1.0768460430 0.7932973089 -0.4992386703 -0.7967958084
-0.2292292292 -0.1424005497 -1.0401360687 -0.2576016103 -0.7462618922 -1.0790855314 0.7930273782 -0.4877934535 -0.7973080024
-0.2272272272 -0.1231872332 -1.0351242654 -0.2596160973 -0.7507822098 -1.0814130299 0.7927218968 -0.4770171484 -0.7975555149
-0.2252252252 -0.1051301397 -1.0298952665 -0.2610244452 -0.7554926270 -1.0838269759 0.7924086220 -0.4669465360 -0.7975746491
-0.2232232232 -0.0882890022 -1.0244534436 -0.2618269625 -0.7604096361 -1.0863256789 0.7921172855 -0.4576097927 -0.7973973334
-0.2212212212 -0.0727026014 -1.0188068516 -0.2620286706 -0.7655499052 -1.0889073116 0.7918788075 -0.4490262728 -0.7970516021
-0.2192192192 -0.0583892287 -1.0129675508 -0.2616387030 -0.7709299786 -1.0915699018 0.7917243959 -0.4412065316 -0.7965620468
-0.2172172172 -0.0453479411 -1.0069518768 -0.2606698077 -0.7765659810 -1.0943113243 0.7916845836 -0.4341525765 -0.7959502312
-0.2152152152 -0.0335604737 -1.0007806265 -0.2591379748 -0.7824733170 -1.0971292936 0.7917882597 -0.4278583232 -0.7952350668
-0.2132132132 -0.0229936411 -0.9944791296 -0.2570621906 -0.7886663620 -1.1000213574 0.7920617532 -0.4223102264 -0.7944331510
-0.2112112112 -0.0136020448 -0.9880771838 -0.2544642942 -0.7951581415 -1.1029848906 0.7925280177 -0.4174880495 -0.7935590668
-0.2092092092 -0.0053309002 -0.9816088366 -0.2513688960 -0.8019599958 -1.1060170902 0.7932059596 -0.4133657350 -0.7926256477
-0.2072072072 0.0018811833 -0.9751120124 -0.2478033045 -0.8090812346 -1.1091149712 0.7941099337 -0.4099123342 -0.7916442098
-0.2052052052 0.0080996082 -0.9686279938 -0.2437973993 -0.8165287825 -1.1122753637 0.7952494161 -0.4070929614 -0.7906247550
-0.2032032032 0.0133914833 -0.9622007805 -0.2393833948 -0.8243068231 -1.1154949105 0.7966288517 -0.4048697361 -0.7895761475
-0.2012012012 0.0178236692 -0.9558763571 -0.2345954472 -0.8324164516 -1.1187700663 0.7982476565 -0.4032026865 -0.7885062669
-0.1991991992 0.0214612026 -0.9497019108 -0.2294690766 -0.8408553443 -1.1220970978 0.8001003540 -0.4020505912 -0.7874221413
-0.1971971972 0.0243660977 -0.9437250353 -0.2240404012 -0.8496174621 -1.1254720847 0.8021768168 -0.4013717427 -0.7863300625
-0.1951951952 0.0265964996 -0.9379929576 -0.2183452049 -0.8586928002 -1.1288909216 0.8044625927 -0.4011246220 -0.7852356862
-0.1931931932 0.0282061502 -0.9325518094 -0.2124178853 -0.8680672018 -1.1323493208 0.8069392986 -0.4012684795 -0.7841441192
-0.1911911912 0.0292441204 -0.9274459532 -0.2062903469 -0.8777222516 -1.1358428157 0.8095850777 -0.4017638215 -0.7830599966
-0.1891891892 0.0297547576 -0.9227173560 -0.1999909142 -0.8876352648 -1.1393667643 0.8123751242 -0.4025728039 -0.7819875496
-0.1871871872 0.0297778027 -0.9184049902 -0.1935433399 -0.8977793835 -1.1429163532 0.8152822928 -0.4036595401 -0.7809306662
-0.1851851852 0.0293486317 -0.9145442251 -0.1869659774 -0.9081237918 -1.1464866006 0.8182778108 -0.4049903280 -0.7798929467
-0.1831831832 0.0284985858 -0.9111661705 -0.1802711701 -0.9186340513 -1.1500723595 0.8213321147 -0.4065338060 -0.7788777540
-0.1811811812 0.0272553574 -0.9082969311 -0.1734648980 -0.9292725578 -1.1536683189 0.8244158236 -0.4082610446 -0.7778882612
-0.1791791792 0.0256434079 -0.9059567416 -0.1665467017 -0.9399991082 -1.1572690038 0.8275008512 -0.4101455839 -0.7769274960
-0.1771771772 0.0236843976 -0.9041589713 -0.1595098969 -0.9507715646 -1.1608687728 0.8305616369 -0.4121634230 -0.7759983832
-0.1751751752 0.0213976115 -0.9029090153 -0.1523420797 -0.9615465925 -1.1644618129 0.8335764570 -0.4142929714 -0.7751037862
-0.1731731732 0.0188003715 -0.9022031296 -0.1450259219 -0.9722804464 -1.1680421307 0.8365287553 -0.4165149673 -0.7742465457
-0.1711711712 0.0159084275 -0.9020273075 -0.1375402515 -0.9829297731 -1.1716035393 0.8394084142 -0.4188123705 -0.7734295193
-0.1691691692 0.0127363192 -0.9023563379 -0.1298614102 -0.9934524008 -1.1751396403 0.8422128762 -0.4211702347 -0.7726556175
-0.1671671672 0.0092977084 -0.9031532192 -0.1219648740 -1.0038080822 -1.1786438003 0.8449480254 -0.4235755649 -0.7719278400
-0.1651651652 0.0056056767 -0.9043691177 -0.1138271082 -1.0139591636 -1.1821091204 0.8476287415 -0.4260171631 -0.7712493088
-0.1631631632 0.0016729885 -0.9059440431 -0.1054276059 -1.0238711579 -1.1855283984 0.8502790581 -0.4284854667 -0.7706232992
-0.1611611612 -0.0024876829 -0.9078083668 -0.0967510262 -1.0335132023 -1.1888940832 0.8529318776 -0.4309723815 -0.7700532676
-0.1591591592 -0.0068635649 -0.9098852226 -0.0877893115 -1.0428583916 -1.1921982196 0.8556282208 -0.4334711126 -0.7695428749
-0.1571571572 -0.0114416326 -0.9120937219 -0.0785436181 -1.0518839833 -1.1954323831 0.8584160181 -0.4359759940 -0.7690960046
-0.1551551552 -0.0162084908 -0.9143527958 -0.0690258653 -1.0605714789 -1.1985876041 0.8613484792 -0.4384823191 -0.7687167749
-0.1531531532 -0.0211502911 -0.9165853755 -0.0592596901 -1.0689065887 -1.2016542797 0.8644821038 -0.4409861731 -0.7684095429
-0.1511511512 -0.0262526814 -0.9187225594 -0.0492806150 -1.0768790955 -1.2046220736 0.8678744216 -0.4434842677 -0.7681789002
-0.1491491491 -0.0315007844 -0.9207074075 -0.0391352930 -1.0844826330 -1.2074798019 0.8715815742 -0.4459737818 -0.7680296578
-0.1471471471 -0.0368792015 -0.9224980514 -0.0288797927 -1.0917143970 -1.2102153047 0.8756558687 -0.4484522080 -0.7679668195
-0.1451451451 -0.0423720353 -0.9240699046 -0.0185770114 -1.0985748086 -1.2128153037 0.8801434455 -0.4509172089 -0.7679955430
-0.1431431431 -0.0479629257 -0.9254168711 -0.0082934333 -1.1050671462 -1.2152652449 0.8850822079 -0.4533664881 -0.7681210864
-0.1411411411 -0.0536350887 -0.9265515678 0.0019044439 -1.1111971638 -1.2175491271 0.8905001491 -0.4557976818 -0.7683487408
-0.1391391391 -0.0593713512 -0.9275046625 0.0119536391 -1.1169727079 -1.2196493182 0.8964141920 -0.4582082805 -0.7686837470
-0.1371371371 -0.0651541690 -0.9283234797 0.0217978137 -1.1224033458 -1.2215463611 0.9028296177 -0.4605955916 -0.7691311984
-0.1351351351 -0.0709656187 -0.9290700345 0.0313897042 -1.1275000135 -1.2232187740 0.9097401125 -0.4629567593 -0.7696959293
-0.1331331331 -0.0767873510 -0.9298186348 0.0406926930 -1.1322746893 -1.2246428511 0.9171284062 -0.4652888588 -0.7703823911
-0.1311311311 -0.0826004963 -0.9306531433 0.0496814802 -1.1367400977 -1.2257924739 0.9249674293 -0.4675890858 -0.7711945180
-0.1291291291 -0.0883855109 -0.9316639428 0.0583419345 -1.1409094457 -1.2266389446 0.9332218692 -0.4698550622 -0.7721355859
-0.1271271271 -0.0941219577 -0.9329446079 0.0666702865 -1.1447961916 -1.2271508619 0.9418499854 -0.4720852758 -0.7732080696
-0.1251251251 -0.0997882143 -0.9345882594 0.0746718666 -1.1484138463 -1.2272940597 0.9508055311 -0.4742796667 -0.7744135014
-0.1231231231 -0.1053611073 -0.9366835900 0.0823595920 -1.1517758044 -1.2270316399 0.9600396400 -0.4764403575 -0.7757523383
-0.1211211211 -0.1108154745 -0.9393105869 0.0897523814 -1.1548952037 -1.2263241353 0.9695025553 -0.4785725040 -0.7772238440
-0.1191191191 -0.1161236648 -0.9425360570 0.0968736321 -1.1577848100 -1.2251298427 0.9791451129 -0.4806852158 -0.7788259920
-0.1171171171 -0.1212549919 -0.9464091658 0.1037498503 -1.1604569246 -1.2234053750 0.9889199271 -0.4827924597 -0.7805553961
-0.1151151151 -0.1261751737 -0.9509573213 0.1104094797 -1.1629233110 -1.2211064784 0.9987822643 -0.4849138215 -0.7824072742
-0.1131131131 -0.1308458034 -0.9561828426 0.1168819458 -1.1651951383 -1.2181891583 1.0086906271 -0.4870749734 -0.7843754504
-0.1111111111 -0.1352239238 -0.9620609049 0.1231969023 -1.1672829394 -1.2146111437 1.0186070928 -0.4893076746 -0.7864523988
-0.1091091091 -0.1392618069 -0.9685392269 0.1293836595 -1.1691965795 -1.2103336976 1.0284974668 -0.4916491494 -0.7886293295
-0.1071071071 -0.1429070774 -0.9755398160 0.1354707613 -1.1709452362 -1.2053237417 1.0383313094 -0.4941407305 -0.7908963159
-0.1051051051 -0.1461033617 -0.9829628386 0.1414856812 -1.1725373849 -1.1995562153 1.0480818872 -0.4968257419 -0.7932424604
-0.1031031031 -0.1487916803 -0.9906923542 0.1474546049 -1.1739807929 -1.1930165268 1.0577260808 -0.4997467104 -0.7956560902
-0.1011011011 -0.1509128199 -0.9986033376 0.1534022761 -1.1752825163 -1.1857028926 1.0672442656 -0.5029421186 -0.7981249766
-0.0990990991 -0.1524108958 -1.0065691862 0.1593518818 -1.1764489022 -1.1776283020 1.0766201646 -0.5064430228 -0.8006365635
-0.0970970971 -0.1532382160 -1.0144688439 0.1653249628 -1.1774855938 -1.1688218182 1.0858406646 -0.5102699200 -0.8031781946
-0.0950950951 -0.1533613499 -1.0221927912 0.1713413356 -1.1783975371 -1.1593289373 1.0948955816 -0.5144302504 -0.8057373236
-0.0930930931 -0.1527679774 -1.0296474132 0.1774190199 -1.1791889913 -1.1492107928 1.1037773669 -0.5189168514 -0.8083016937
-0.0910910911 -0.1514736676 -1.0367575808 0.1835741648 -1.1798635401 -1.1385421199 1.1124807513 -0.5237075545 -0.8108594724
-0.0890890891 -0.1495273125 -1.0434675825 0.1898209746 -1.1804241053 -1.1274080618 1.1210023368 -0.5287659648 -0.8133993303
-0.0870870871 -0.1470136831 -1.0497407497 0.1961716333 -1.1808729623 -1.1159000813 1.1293401533 -0.5340433095 -0.8159104534
-0.0850850851 -0.1440516915 -1.0555582015 0.2026362304 -1.1812117568 -1.1041114030 1.1374932063 -0.5394811276 -0.8183824839
-0.0830830831 -0.1407875662 -1.0609171170 0.2092226922 -1.1814415249 -1.0921325010 1.1454610476 -0.5450144992 -0.8208053868
-0.0810810811 -0.1373832367 -1.0658288564 0.2159367233 -1.1815627139 -1.0800471467 1.1532433998 -0.5505754951 -0.8231692447
-0.0790790791 -0.1340014730 -1.0703171377 0.2227817635 -1.1815752059 -1.0679294344 1.1608398633 -0.5560965536 -0.8254639879
-0.0770770771 -0.1307902891 -1.0744163768 0.2297589638 -1.1814783443 -1.0558420284 1.1682497285 -0.5615135468 -0.8276790717
-0.0750750751 -0.1278693684 -1.0781702150 0.2368671898 -1.1812709616 -1.0438356607 1.1754719058 -0.5667683678 -0.8298031169
-0.0730730731 -0.1253207000 -1.0816302061 0.2441030531 -1.1809514106 -1.0319497068 1.1825049768 -0.5718109425 -0.8318235346
-0.0710710711 -0.1231844516 -1.0848546054 0.2514609764 -1.1805175970 -1.0202135119 1.1893473603 -0.5766006302 -0.8337261598
-0.0690690691 -0.1214598310 -1.0879071926 0.2589332942 -1.1799670157 -1.0086480555 1.1959975740 -0.5811070271 -0.8354949195
-0.0670670671 -0.1201097225 -1.0908560671 0.2665103886 -1.1792967873 -0.9972675408 1.2024545692 -0.5853102221 -0.8371115629
-0.0650650651 -0.1190674653 -1.0937723797 0.2741808602 -1.1785036986 -0.9860805658 1.2087181061 -0.5892005731 -0.8385554803
-0.0630630631 -0.1182442227 -1.0967289977 0.2819317317 -1.1775842430 -0.9750906488 1.2147891378 -0.5927780885 -0.8398036321
-0.0610610611 -0.1175357872 -1.0997991501 0.2897486784 -1.1765346633 -0.9642960316 1.2206701702 -0.5960514986 -0.8408306032
-0.0590590591 -0.1168281675 -1.1030551299 0.2976162830 -1.1753509953 -0.9536888283 1.2263655677 -0.5990371040 -0.8416087921
-0.0570570571 -0.1160017471 -1.1065671401 0.3055183042 -1.1740291116 -0.9432537158 1.2318817815 -0.6017574832 -0.8421087296
-0.0550550551 -0.1149341266 -1.1104023224 0.3134379549 -1.1725647667 -0.9329664503 1.2372274843 -0.6042401352 -0.8422995158
-0.0530530531 -0.1135019580 -1.1146239019 0.3213581797 -1.1709536405 -0.9227925369 1.2424136013 -0.6065161248 -0.8421493527
-0.0510510511 -0.1115821764 -1.1192902214 0.3292619248 -1.1691913832 -0.9126863764 1.2474532380 -0.6086187879 -0.8416261440
-0.0490490490 -0.1090530810 -1.1244532725 0.3371323922 -1.1672736578 -0.9025911668 1.2523615091 -0.6105825437 -0.8406981281
-0.0470470470 -0.1057957292 -1.1301562251 0.3449532711 -1.1651961823 -0.8924397597 1.2571552802 -0.6124418473 -0.8393345121
-0.0450450450 -0.1016961111 -1.1364295010 0.3527089408 -1.1629547709 -0.8821565764 1.2618528362 -0.6142303056 -0.8375060753
-0.0430430430 -0.0966485483 -1.1432851968 0.3603846396 -1.1605453727 -0.8716605787 1.2664734921 -0.6159799663 -0.8351857178
-0.0410410410 -0.0905607001 -1.1507101526 0.3679665967 -1.1579641091 -0.8608691767 1.2710371622 -0.6177207808 -0.8323489335
-0.0390390390 -0.0833603995 -1.1586585993 0.3754421241 -1.1552073098 -0.8497028468 1.2755639016 -0.6194802323 -0.8289741968
-0.0370370370 -0.0750042586 -1.1670459397 0.3827996670 -1.1522715457 -0.8380901278 1.2800734336 -0.6212831134 -0.8250432565
-0.0350350350 -0.0654875356 -1.1757455521 0.3900288118 -1.1491536605 -0.8259725815 1.2845846722 -0.6231514342 -0.8205413368
-0.0330330330 -0.0548541880 -1.1845903385 0.3971202513 -1.1458507999 -0.8133092578 1.2891152487 -0.6251044386 -0.8154572499
-0.0310310310 -0.0432054733 -1.1933799566 0.4040657065 -1.1423604389 -0.8000802132 1.2936810503 -0.6271587068 -0.8097834275
-0.0290290290 -0.0307051301 -1.2018934147 0.4108578049 -1.1386804065 -0.7862887130 1.2982957770 -0.6293283205 -0.8035158821
-0.0270270270 -0.0175793345 -1.2099053432 0.4174899119 -1.1348089089 -0.7719619037 1.3029705233 -0.6316250726 -0.7966541070
-0.0250250250 -0.0041104199 -1.2172032649 0.4239559161 -1.1307445500 -0.7571499485 1.3077133925 -0.6340587031 -0.7892009296
-0.0230230230 0.0093753725 -1.2236029371 0.4302499640 -1.1264863507 -0.7419238358 1.3125291493 -0.6366371463 -0.7811623270
-0.0210210210 0.0225245549 -1.2289594018 0.4363661422 -1.1220337653 -0.7263722457 1.3174189193 -0.6393667777 -0.7725472151
-0.0190190190 0.0349752293 -1.2331725206 0.4422981074 -1.1173866969 -0.7105979287 1.3223799390 -0.6422526515 -0.7633672216
-0.0170170170 0.0463762149 -1.2361870418 0.4480386649 -1.1125455100 -0.6947140072 1.3274053604 -0.6452987213 -0.7536364485
-0.0150150150 0.0564058559 -1.2379882595 0.4535793031 -1.1075110417 -0.6788404612 1.3324841115 -0.6485080399 -0.7433712325
-0.0130130130 0.0647914398 -1.2385948570 0.4589097011 -1.1022846111 -0.6631008611 1.3376008109 -0.6518829352 -0.7325899046
-0.0110110110 0.0713309924 -1.2380505688 0.4640172313 -1.0968680258 -0.6476192468 1.3427357351 -0.6554251588 -0.7213125544
-0.0090090090 0.0759185148 -1.2364160032 0.4688864974 -1.0912635878 -0.6325169713 1.3478648379 -0.6591360094 -0.7095607979
-0.0070070070 0.0785711551 -1.2337615173 0.4734989575 -1.0854740954 -0.6179093718 1.3529598246 -0.6630164287 -0.6973575508
-0.0050050050 0.0794529176 -1.2301615985 0.4778326915 -1.0795028449 -0.6039022645 1.3579882922 -0.6670670724 -0.6847268066
-0.0030030030 0.0788859205 -1.2256908488 0.4818623799 -1.0733536279 -0.5905884342 1.3629139527 -0.6712883558 -0.6716934199
-0.0010010010 0.0773393583 -1.2204214491 0.4855595562 -1.0670307277 -0.5780444326 1.3676969635 -0.6756804788 -0.6582828959
0.0010010010 0.0753902594 -1.2144218534 0.4888931782 -1.0605389118 -0.5663280567 1.3722943970 -0.6802434299 -0.6445211885
0.0030030030 0.0736587556 -1.2077564279 0.4918305370 -1.0538834222 -0.5554768330 1.3766608716 -0.6849769741 -0.6304345096
0.0050050050 0.0727305142 -1.2004857539 0.4943384808 -1.0470699627 -0.5455077034 1.3807493644 -0.6898806274 -0.6160491572
0.0070070070 0.0730849718 -1.1926673429 0.4963848859 -1.0401046823 -0.5364179338 1.3845122016 -0.6949536221 -0.6013913676
0.0090090090 0.0750464075 -1.1843565476 0.4979402617 -1.0329941557 -0.5281870995 1.3879022032 -0.7001948676 -0.5864872030
0.0110110110 0.0787665376 -1.1756074913 0.4989793473 -1.0257453603 -0.5207798744 1.3908739306 -0.7056029118 -0.5713624835
0.0130130130 0.0842368509 -1.1664738752 0.4994825399 -1.0183656493 -0.5141492889 1.3933849668 -0.7111759072 -0.5560427771
0.0150150150 0.0913213531 -1.1570095669 0.4994370123 -1.0108627210 -0.5082401171 1.3953971430 -0.7169115892 -0.5405534576
0.0170170170 0.0997980120 -1.1472689199 0.4988374064 -1.0032445838 -0.5029920991 1.3968776292 -0.7228072705 -0.5249198409
0.0190190190 0.1093991214 -1.1373068283 0.4976860440 -0.9955195183 -0.4983427761 1.3977998104 -0.7288598573 -0.5091674052
0.0210210210 0.1198446749 -1.1271785700 0.4959926520 -0.9876960342 -0.4942298005 1.3981438996 -0.7350658913 -0.4933220968
0.0230230230 0.1308665512 -1.1169395396 0.4937736523 -0.9797828239 -0.4905926596 1.3978972591 -0.7414216231 -0.4774107134
0.0250250250 0.1422238618 -1.1066449902 0.4910511076 -0.9717887123 -0.4873738181 1.3970544341 -0.7479231181 -0.4614613478
0.0270270270 0.1537110756 -1.0963499029 0.4878514383 -0.9637226021 -0.4845193348 1.3956169259 -0.7545663975 -0.4455038615
0.0290290290 0.1651608634 -1.0861090460 0.4842040271 -0.9555934172 -0.4819790397 1.3935927494 -0.7613476154 -0.4295703483
0.0310310310 0.1764434303 -1.0759772050 0.4801398218 -0.9474100405 -0.4797063747 1.3909958308 -0.7682632715 -0.4136955325
0.0330330330 0.1874637216 -1.0660094365 0.4756900250 -0.9391812508 -0.4776580041 1.3878453023 -0.7753104573 -0.3979170414
0.0350350350 0.1981575009 -1.0562610976 0.4708849341 -0.9309156560 -0.4757932965 1.3841647483 -0.7824871340 -0.3822754893
0.0370370370 0.2084869660 -1.0467873428 0.4657529723 -0.9226216241 -0.4740737631 1.3799814476 -0.7897924398 -0.3668143140
0.0390390390 0.2184363258 -1.0376418434 0.4603199271 -0.9143072126 -0.4724625232 1.3753256491 -0.7972270213 -0.3515793278
0.0410410410 0.2280075841 -1.0288746694 0.4546084001 -0.9059800965 -0.4709238466 1.3702299055 -0.8047933864 -0.3366179660
0.0430430430 0.2372166660 -1.0205295436 0.4486374547 -0.8976474953 -0.4694228049 1.3647284806 -0.8124962739 -0.3219782528
0.0450450450 0.2460899469 -1.0126409337 0.4424224477 -0.8893160994 -0.4679250481 1.3588568407 -0.8203430340 -0.3077075396
0.0470470470 0.2546612020 -1.0052315771 0.4359750241 -0.8809919967 -0.4663967085 1.3526512293 -0.8283440122 -0.2938511047
0.0490490490 0.2629689754 -0.9983109616 0.4293032564 -0.8726805992 -0.4648044264 1.3461483250 -0.8365129292 -0.2804507268
0.0510510511 0.2710543564 -0.9918750578 0.4224119116 -0.8643865701 -0.4631154836 1.3393849752 -0.8448672413 -0.2675433540
0.0530530531 0.2789591574 -0.9859072938 0.4153028337 -0.8561137514 -0.4612980309 1.3323980002 -0.8534284662 -0.2551599842
0.0550550551 0.2867244912 -0.9803805139 0.4079754315 -0.8478650922 -0.4593213914 1.3252240574 -0.8622224471 -0.2433248463
0.0570570571 0.2943897552 -0.9752595212 0.4004272658 -0.8396425756 -0.4571564273 1.3178995584 -0.8712795236 -0.2320549372
0.0590590591 0.3019920284 -0.9705038023 0.3926547321 -0.8314471461 -0.4547759550 1.3104606297 -0.8806345648 -0.2213599322
0.0610610611 0.3095658873 -0.9660701050 0.3846538359 -0.8232786339 -0.4521551991 1.3029431091 -0.8903268104 -0.2112424424
0.0630630631 0.3171436253 -0.9619146623 0.3764210574 -0.8151356745 -0.4492722752 1.2953825702 -0.9003994535 -0.2016985664
0.0650650651 0.3247558390 -0.9579949606 0.3679542975 -0.8070156217 -0.4461086937 1.2878143683 -0.9108988902 -0.1927186630
0.0670670671 0.3324323076 -0.9542710406 0.3592538960 -0.7989144509 -0.4426498736 1.2802737003 -0.9218735580 -0.1842882617
0.0690690691 0.3402030547 -0.9507063643 0.3503237020 -0.7908266458 -0.4388856568 1.2727956752 -0.9333722915 -0.1763890336
0.0710710711 0.3480994460 -0.9472683143 0.3411721730 -0.7827450663 -0.4348108061 1.2654153883 -0.9454421432 -0.1689997551
0.0730730731 0.3561551442 -0.9439283932 0.3318134653 -0.7746607883 -0.4304254698 1.2581679963 -0.9581256614 -0.1620972124
0.0750750751 0.3644067309 -0.9406621938 0.3222684763 -0.7665629096 -0.4257355910 1.2510887898 -0.9714576783 -0.1556570095
0.0770770771 0.3728938026 -0.9374491981 0.3125657862 -0.7584383111 -0.4207532352 1.2442132601 -0.9854617528 -0.1496542621
0.0790790791 0.3816583727 -0.9342724605 0.3027424470 -0.7502713663 -0.4154968118 1.2375771579 -1.0001465163 -0.1440641687
0.0810810811 0.3907434552 -0.9311182153 0.2928445644 -0.7420435873 -0.4099911645 1.2312165432 -1.0155022774 -0.1388624626
0.0830830831 0.4001907773 -0.9279754468 0.2829276198 -0.7337332012 -0.4042675118 1.2251678237 -1.0314983266 -0.1340257539
0.0850850851 0.4100376656 -0.9248354483 0.2730564890 -0.7253146490 -0.3983632253 1.2194677814 -1.0480814134 -0.1295317764
0.0870870871 0.4203132754 -0.9216913947 0.2633051184 -0.7167580090 -0.3923214458 1.2141535859 -1.0651758165 -0.1253595526
0.0890890891 0.4310344701 -0.9185379449 0.2537558312 -0.7080283530 -0.3861905458 1.2092627928 -1.0826852803 -0.1214894932
0.0910910911 0.4422017986 -0.9153708877 0.2444982358 -0.6990850615 -0.3800234574 1.2048333274 -1.1004968478 -0.1179034447
0.0930930931 0.4537961200 -0.9121868435 0.2356277147 -0.6898811476 -0.3738768890 1.2009034485 -1.1184863304 -0.1145846972
0.0950950951 0.4657764637 -0.9089830282 0.2272434602 -0.6803626762 -0.3678104516 1.1975116928 -1.1365248675 -0.1115179626
0.0970970971 0.4780796418 -0.9057570889 0.2194460218 -0.6704684134 -0.3618857033 1.1946967936 -1.1544858301 -0.1086893320
0.0990990991 0.4906219403 -0.9025070160 0.2123343194 -0.6601299100 -0.3561651052 1.1924975700 -1.1722512524 -0.1060862184
0.1011011011 0.5033029203 -0.8992311384 0.2060020869 -0.6492722932 -0.3507108537 1.1909527797 -1.1897170677 -0.1036972895
0.1031031031 0.5160110166 -0.8959282068 0.2005337395 -0.6378161250 -0.3455835375 1.1901009265 -1.2067966423 -0.1015123950
0.1051051051 0.5286303019 -0.8925975686 0.1959997264 -0.6256807265 -0.3408405529 1.1899800138 -1.2234223996 -0.0995224901
0.1071071071 0.5410475879 -0.8892394385 0.1924515397 -0.6127893515 -0.3365342228 1.1906272315 -1.2395456211 -0.0977195578
0.1091091091 0.5531589941 -0.8858552655 0.1899167041 -0.5990764314 -0.3327095965 1.1920785639 -1.2551347514 -0.0960965305
0.1111111111 0.5648752558 -0.8824481978 0.1883942436 -0.5844967550 -0.3294019690 1.1943683050 -1.2701726734 -0.0946472123
0.1131131131 0.5761253037 -0.8790236430 0.1878512740 -0.5690358519 -0.3266342369 1.1975284677 -1.2846534619 -0.0933662023
0.1151151151 0.5868579638 -0.8755899198 0.1882214435 -0.5527200771 -0.3244142836 1.2015880750 -1.2985790764 -0.0922488190
0.1171171171 0.5970419118 -0.8721589910 0.1894058772 -0.5356241580 -0.3227326535 1.2065723238 -1.3119563513 -0.0912910270
0.1191191191 0.6066642217 -0.8687472581 0.1912770287 -0.5178736304 -0.3215608007 1.2125016180 -1.3247945180 -0.0904893652
0.1211211211 0.6157279500 -0.8653763816 0.1936854262 -0.4996400596 -0.3208501836 1.2193904761 -1.3371033689 -0.0898408769
0.1231231231 0.6242492012 -0.8620740690 0.1964687807 -0.4811283918 -0.3205324226 1.2272463264 -1.3488920685 -0.0893430435
0.1251251251 0.6322540597 -0.8588747366 0.1994624461 -0.4625579236 -0.3205206473 1.2360682201 -1.3601685445 -0.0889937202
0.1271271271 0.6397756752 -0.8558199105 0.2025099226 -0.4441404178 -0.3207120555 1.2458455047 -1.3709393439 -0.0887910750
0.1291291291 0.6468516855 -0.8529581789 0.2054720709 -0.4260599048 -0.3209915903 1.2565565218 -1.3812098241 -0.0887335314
0.1311311311 0.6535220685 -0.8503444638 0.2082339780 -0.4084581703 -0.3212365383 1.2681674079 -1.3909845484 -0.0888197148
0.1331331331 0.6598274447 -0.8480383440 0.2107088878 -0.3914281026 -0.3213217619 1.2806310958 -1.4002677759 -0.0890484031
0.1351351351 0.6658078028 -0.8461011665 0.2128391499 -0.3750148041 -0.3211252149 1.2938866274 -1.4090639575 -0.0894184810
0.1371371371 0.6715015957 -0.8445917551 0.2145946002 -0.3592225873 -0.3205333578 1.3078588962 -1.4173781792 -0.0899288998
0.1391391391 0.6769451396 -0.8435606876 0.2159690767 -0.3440251770 -0.3194460917 1.3224589349 -1.4252165161 -0.0905786410
0.1411411411 0.6821722501 -0.8430433962 0.2169758671 -0.3293765851 -0.3177808677 1.3375848561 -1.4325862844 -0.0913666851
0.1431431431 0.6872140544 -0.8430527260 0.2176428183 -0.3152208378 -0.3154757029 1.3531235265 -1.4394961909 -0.0922919851
0.1451451451 0.6920989259 -0.8435720110 0.2180076711 -0.3014995940 -0.3124909286 1.3689530240 -1.4459563921 -0.0933534451
0.1471471471 0.6968525002 -0.8445500707 0.2181139832 -0.2881574065 -0.3088096116 1.3849458799 -1.4519784789 -0.0945499031
0.1491491491 0.7014977378 -0.8458996208 0.2180078178 -0.2751448437 -0.3044367054 1.4009730560 -1.4575754034 -0.0958801203
0.1511511512 0.7060550115 -0.8475002762 0.2177352332 -0.2624199136 -0.2993970923 1.4169085474 -1.4627613671 -0.0973427740
0.1531531532 0.7105422019 -0.8492065484 0.2173405106 -0.2499482852 -0.2937327630 1.4326344390 -1.4675516823 -0.0989364564
0.1551551552 0.7149747895 -0.8508601341 0.2168650072 -0.2377027567 -0.2874994293 1.4480461773 -1.4719626193 -0.1006596790
0.1571571572 0.7193659407 -0.8523046740 0.2163465043 -0.2256623307 -0.2807628815 1.4630577510 -1.4760112482 -0.1025108817
0.1591591592 0.7237265857 -0.8534004387 0.2158189233 -0.2138111511 -0.2735953818 1.4776063997 -1.4797152779 -0.1044884479
0.1611611612 0.7280654905 -0.8540363629 0.2153122969 -0.2021374649 -0.2660723350 1.4916563909 -1.4830928992 -0.1065907249
0.1631631632 0.7323893258 -0.8541375360 0.2148529081 -0.1906326912 -0.2582694089 1.5052013355 -1.4861626290 -0.1088160492
0.1651651652 0.7367027402 -0.8536674113 0.2144635253 -0.1792906234 -0.2502602037 1.5182644582 -1.4889431587 -0.1111627774
0.1671671672 0.7410084401 -0.8526251918 0.2141636869 -0.1681067544 -0.2421144997 1.5308962469 -1.4914532048 -0.1136293200
0.1691691692 0.7453072825 -0.8510397256 0.2139699997 -0.1570777025 -0.2338970556 1.5431690121 -1.4937113599 -0.1162141792
0.1711711712 0.7495983850 -0.8489616011 0.2138964326 -0.1462007111 -0.2256668906 1.5551681566 -1.4957359440 -0.1189159869
0.1731731732 0.7538792541 -0.8464550147 0.2139545927 -0.1354732127 -0.2174769627 1.5669804155 -1.4975448556 -0.1217335425
0.1751751752 0.7581459344 -0.8435905604 0.2141539799 -0.1248924551 -0.2093741489 1.5786799967 -1.4991554209 -0.1246658461
0.1771771772 0.7623931762 -0.8404395696 0.2145022209 -0.1144551980 -0.2013994382 1.5903143263 -1.5005842432 -0.1277121252
0.1791791792 0.7666146208 -0.8370701701 0.2150052826 -0.1041574936 -0.1935882619 1.6018918028 -1.5018470541 -0.1308718504
0.1811811812 0.7708029976 -0.8335449102 0.2156676725 -0.0939945587 -0.1859709006 1.6133742692 -1.5029585680 -0.1341447352
0.1831831832 0.7749503296 -0.8299196265 0.2164926262 -0.0839607414 -0.1785729231 1.6246765181 -1.5039323471 -0.1375307185
0.1851851852 0.7790481404 -0.8262431858 0.2174822897 -0.0740495732 -0.1714156271 1.6356738844 -1.5047806794 -0.1410299227
0.1871871872 0.7830876577 -0.8225577630 0.2186378961 -0.0642538928 -0.1645164629 1.6462170784 -1.5055144801 -0.1446425876
0.1891891892 0.7870600057 -0.8188993893 0.2199599410 -0.0545660207 -0.1578894293 1.6561514682 -1.5061432238 -0.1483689765
0.1911911912 0.7909563834 -0.8152985840 0.2214483548 -0.0449779604 -0.1515454377 1.6653368001 -1.5066749168 -0.1522092558
0.1931931932 0.7947682224 -0.8117809589 0.2231026713 -0.0354816071 -0.1454926443 1.6736633981 -1.5071161214 -0.1561633504
0.1951951952 0.7984873228 -0.8083677375 0.2249221907 -0.0260689424 -0.1397367512 1.6810621363 -1.5074720410 -0.1602307788
0.1971971972 0.8021059631 -0.8050761768 0.2269061321 -0.0167322051 -0.1342812786 1.6875073719 -1.5077466750 -0.1644104769
0.1991991992 0.8056169861 -0.8019198971 0.2290537718 -0.0074640258 -0.1291278133 1.6930137728 -1.5079430492 -0.1687006199
0.2012012012 0.8090138582 -0.7989091449 0.2313645623 0.0017424745 -0.1242762319 1.6976290333 -1.5080635245 -0.1730984535
0.2032032032 0.8122907060 -0.7960510097 0.2338382264 0.0108936238 -0.1197249057 1.7014247126 -1.5081101797 -0.1776001497
0.2052052052 0.8154423308 -0.7933496205 0.2364748230 0.0199951706 -0.1154708857 1.7044870572 -1.5080852592 -0.1822006994
0.2072072072 0.8184642039 -0.7908063377 0.2392747791 0.0290522814 -0.1115100715 1.7069090166 -1.5079916692 -0.1868938559
0.2092092092 0.8213524462 -0.7884199549 0.2422388859 0.0380695576 -0.1078373640 1.7087840170 -1.5078334973 -0.1916721401
0.2112112112 0.8241037949 -0.7861869157 0.2453682573 0.0470510611 -0.1044468043 1.7102015684 -1.5076165270 -0.1965269150
0.2132132132 0.8267155599 -0.7841015496 0.2486642490 0.0560003415 -0.1013316994 1.7112444876 -1.5073487119 -0.2014485347
0.2152152152 0.8291855742 -0.7821563251 0.2521283403 0.0649204569 -0.0984847357 1.7119873983 -1.5070405738 -0.2064265645
0.2172172172 0.8315121386 -0.7803421157 0.2557619803 0.0738139806 -0.0958980809 1.7124961478 -1.5067054896 -0.2114500688
0.2192192192 0.8336939660 -0.7786484775 0.2595664020 0.0826829880 -0.0935634759 1.7128278282 -1.5063598398 -0.2165079538
0.2212212212 0.8357301245 -0.7770639289 0.2635424078 0.0915290198 -0.0914723176 1.7130311537 -1.5060229953 -0.2215893502
0.2232232232 0.8376199823 -0.7755762314 0.2676901339 0.1003530187 -0.0896157329 1.7131470123 -1.5057171380 -0.2266840174
0.2252252252 0.8393631561 -0.7741726643 0.2720087972 0.1091552389 -0.0879846451 1.7132090679 -1.5054669155 -0.2317827470
0.2272272272 0.8409594626 -0.7728402914 0.2764964334 0.1179351297 -0.0865698335 1.7132443336 -1.5052989517 -0.2368777409
0.2292292292 0.8424088747 -0.7715662154 0.2811496315 0.1266911970 -0.0853619869 1.7132736666 -1.5052412409 -0.2419629413
0.2312312312 0.8437114829 -0.7703378191 0.2859632707 0.1354208493 -0.0843517523 1.7133121617 -1.5053224653 -0.2470342850
0.2332332332 0.8448674614 -0.7691429909 0.2909302664 0.1441202348 -0.0835297776 1.7133694301 -1.5055712784 -0.2520898566
0.2352352352 0.8458770399 -0.7679703364 0.2960413288 0.1527840831 -0.0828867510 1.7134497638 -1.5060156001 -0.2571299161
0.2372372372 0.8467404808 -0.7668093737 0.3012847369 0.1614055628 -0.0824134366 1.7135521889 -1.5066819618 -0.2621567734
0.2392392392 0.8474580609 -0.7656507157 0.3066461290 0.1699761703 -0.0821007054 1.7136704178 -1.5075949356 -0.2671744897
0.2412412412 0.8480300586 -0.7644862403 0.3121083072 0.1784856677 -0.0819395638 1.7137927107 -1.5087766692 -0.2721883850
0.2432432432 0.8484567460 -0.7633092491 0.3176510531 0.1869220836 -0.0819211792 1.7139016611 -1.5102465408 -0.2772043421
0.2452452452 0.8487383845 -0.7621146185 0.3232509467 0.1952717921 -0.0820369013 1.7139739229 -1.5120209338 -0.2822279111
0.2472472472 0.8488752263 -0.7608989433 0.3288811797 0.2035196785 -0.0822782814 1.7139798980 -1.5141131255 -0.2872632331
0.2492492492 0.8488675183 -0.7596606749 0.3345113534 0.2116493946 -0.0826370879 1.7138834084 -1.5165332749 -0.2923118343
0.2512512513 0.8487155103 -0.7584002546 0.3401072501 0.2196436972 -0.0831053183 1.7136413789 -1.5192884932 -0.2973713642
0.2532532533 0.8484194669 -0.7571202411 0.3456305682 0.2274848558 -0.0836752082 1.7132035597 -1.5223829745 -0.3024343896
0.2552552553 0.8479796822 -0.7558254326 0.3510386190 0.2351551049 -0.0843392355 1.7125123205 -1.5258181696 -0.3074873778
0.2572572573 0.8473964974 -0.7545229785 0.3562839874 0.2426371137 -0.0850901214 1.7115025478 -1.5295929836 -0.3125100176
0.2592592593 0.8466703211 -0.7532224795 0.3613141753 0.2499144414 -0.0859208261 1.7101016768 -1.5337039841 -0.3174750196
0.2612612613 0.8458016519 -0.7519360679 0.3660712659 0.2569719507 -0.0868245400 1.7082298827 -1.5381456091 -0.3223484970
0.2632632633 0.8447911033 -0.7506784636 0.3704916736 0.2637961576 -0.0877946691 1.7058004530 -1.5429103680 -0.3270909691
0.2652652653 0.8436394297 -0.7494669946 0.3745060810 0.2703755043 -0.0888248152 1.7027203478 -1.5479890324 -0.3316589404
0.2672672673 0.8423475548 -0.7483215710 0.3780397078 0.2767005502 -0.0899087484 1.6988909486 -1.5533708171 -0.3360069195
0.2692692693 0.8409165998 -0.7472645975 0.3810131041 0.2827640880 -0.0910403734 1.6942089827 -1.5590435520 -0.3400896620
0.2712712713 0.8393479139 -0.7463208088 0.3833437077 0.2885611928 -0.0922136872 1.6885676075 -1.5649938498 -0.3438643829
0.2732732733 0.8376431033 -0.7455170078 0.3849484332 0.2940892221 -0.0934227284 1.6818576379 -1.5712072721 -0.3472926806
0.2752752753 0.8358040618 -0.7448816897 0.3857475578 0.2993477812 -0.0946615150 1.6739689228 -1.5776684988 -0.3503419672
0.2772772773 0.8338329992 -0.7444445388 0.3856700948 0.3043386717 -0.0959239725 1.6647919068 -1.5843615027 -0.3529862764
0.2792792793 0.8317324700 -0.7442357899 0.3846606783 0.3090658367 -0.0972038471 1.6542194721 -1.5912697333 -0.3552064199
0.2812812813 0.8295053992 -0.7442854643 0.3826876938 0.3135353174 -0.0984946046 1.6421492207 -1.5983763081 -0.3569895488
0.2832832833 0.8271551068 -0.7446225006 0.3797519799 0.3177552295 -0.0997893111 1.6284864273 -1.6056642125 -0.3583282390
0.2852852853 0.8246853291 -0.7452738240 0.3758949542 0.3217357698 -0.1010804930 1.6131479345 -1.6131165061 -0.3592192565
0.2872872873 0.8221002365 -0.7462634083 0.3712046040 0.3254892580 -0.1023599724 1.5960672293 -1.6207165304 -0.3596621546
0.2892892893 0.8194044478 -0.7476114002 0.3658176086 0.3290302208 -0.1036186739 1.5772007951 -1.6284481152 -0.3596578376
0.2912912913 0.8166030397 -0.7493333705 0.3599161195 0.3323755190 -0.1048463973 1.5565355258 -1.6362957766 -0.3592071870
0.2932932933 0.8137015516 -0.7514397536 0.3537185120 0.3355445221 -0.1060315510 1.5340965295 -1.6442449022 -0.3583098102
0.2952952953 0.8107059845 -0.7539355145 0.3474646359 0.3385593268 -0.1071608382 1.5099541115 -1.6522819149 -0.3569629323
0.2972972973 0.8076227943 -0.7568200598 0.3413974244 0.3414450192 -0.1082188912 1.4842282988 -1.6603944108 -0.3551604256
0.2992992993 0.8044588790 -0.7600873860 0.3357437019 0.3442299714 -0.1091878441 1.4570891888 -1.6685712608 -0.3528919505
0.3013013013 0.8012215593 -0.7637264324 0.3306972935 0.3469461634 -0.1100468405 1.4287519055 -1.6768026727 -0.3501421719
0.3033033033 0.7979185529 -0.7677215944 0.3264069616 0.3496295115 -0.1107714705 1.3994660300 -1.6850802025 -0.3468900093
0.3053053053 0.7945579414 -0.7720533430 0.3229704968 0.3523201801 -0.1113331396 1.3695007786 -1.6933967107 -0.3431078864
0.3073073073 0.7911481323 -0.7766988968 0.3204349190 0.3550628418 -0.1116983783 1.3391284025 -1.7017462566 -0.3387609495
0.3093093093 0.7876978124 -0.7816329002 0.3188016303 0.3579068436 -0.1118281166 1.3086087506 -1.7101239249 -0.3338062424
0.3113113113 0.7842158979 -0.7868280699 0.3180347614 0.3609062210 -0.1116769662 1.2781774760 -1.7185255829 -0.3281918410
0.3133133133 0.7807114765 -0.7922557846 0.3180708991 0.3641194938 -0.1111925871 1.2480391808 -1.7269475666 -0.3218559788
0.3153153153 0.7771937459 -0.7978866044 0.3188287012 0.3676091636 -0.1103152570 1.2183654196 -1.7353863005 -0.3147262289
0.3173173173 0.7736719479 -0.8036907146 0.3202174102 0.3714408261 -0.1089778162 1.1892964361 -1.7438378578 -0.3067188493
0.3193193193 0.7701552973 -0.8096382973 0.3221437670 0.3756818110 -0.1071062336 1.1609450561 -1.7522974752 -0.2977384552
0.3213213213 0.7666529097 -0.8156998394 0.3245172193 0.3803992728 -0.1046211081 1.1334012639 -1.7607590377 -0.2876782436
0.3233233233 0.7631737251 -0.8218463875 0.3272535659 0.3856576790 -0.1014404813 1.1067364293 -1.7692145595 -0.2764210631
0.3253253253 0.7597264307 -0.8280497613 0.3302772993 0.3915156913 -0.0974843576 1.0810066704 -1.7776536845 -0.2638416890
0.3273273273 0.7563193824 -0.8342827384 0.3335229431 0.3980224996 -0.0926812525 1.0562552586 -1.7860632386 -0.2498106976
0.3293293293 0.7529605253 -0.8405192194 0.3369356509 0.4052137612 -0.0869768735 1.0325142326 -1.7944268618 -0.2342003288
0.3313313313 0.7496573145 -0.8467343815 0.3404712822 0.4131074000 -0.0803446160 1.0098054915 -1.8027247515 -0.2168926237
0.3333333333 0.7464166358 -0.8529048264 0.3440961121 0.4216996262 -0.0727969299 0.9881416306 -1.8109335407 -0.1977899018
0.3353353353 0.7432447269 -0.8590087257 0.3477862735 0.4309616236 -0.0643958569 0.9675267197 -1.8190263306 -0.1768272627
0.3373373373 0.7401470980 -0.8650259625 0.3515269859 0.4408373876 -0.0552603746 0.9479571405 -1.8269728866 -0.1539862686
0.3393393393 0.7371284534 -0.8709382697 0.3553115930 0.4512431682 -0.0455679561 0.9294225215 -1.8347399962 -0.1293083502
0.3413413413 0.7341926118 -0.8767293585 0.3591404072 0.4620688531 -0.0355482976 0.9119067499 -1.8422919737 -0.1029059144
0.3433433433 0.7313424255 -0.8823850345 0.3630193508 0.4731814229 -0.0254686251 0.8953889972 -1.8495912836 -0.0749688364
0.3453453453 0.7285796971 -0.8878932925 0.3669583848 0.4844303521 -0.0156120867 0.8798446771 -1.8565992455 -0.0457641982
0.3473473473 0.7259050927 -0.8932443862 0.3709697274 0.4956545544 -0.0062527649 0.8652462496 -1.8632767718 -0.0156279307
0.3493493493 0.7233180496 -0.8984308648 0.3750658826 0.5066902403 0.0023680441 0.8515637983 -1.8695850924 0.0150516282
0.3513513514 0.7208166771 -0.9034475724 0.3792575274 0.5173789235 0.0100599565 0.8387653304 -1.8754864180 0.0458566372
0.3533533534 0.7183976477 -0.9082916069 0.3835513373 0.5275748001 0.0166933465 0.8268167854 -1.8809445087 0.0763660899
0.3553553554 0.7160560772 -0.9129622351 0.3879478616 0.5371508421 0.0222004638 0.8156817804 -1.8859251235 0.1061818305
0.3573573574 0.7137853900 -0.9174607671 0.3924395896 0.5460031575 0.0265693518 0.8053211651 -1.8903963484 0.1349506717
0.3593593594 0.7115771681 -0.9217903900 0.3970093657 0.5540534236 0.0298332127 0.7956925035 -1.8943288135 0.1623800578
0.3613613614 0.7094209811 -0.9259559674 0.4016293182 0.5612494472 0.0320580084 0.7867496299 -1.8976958293 0.1882461916
0.3633633634 0.7073041941 -0.9299638113 0.4062604472 0.5675641000 0.0333305378 0.7784424359 -1.9004734813 0.2123950083
0.3653653654 0.7052117529 -0.9338214335 0.4108529789 0.5729930006 0.0337483807 0.7707170313 -1.9026407295 0.2347374513
0.3673673674 0.7031259456 -0.9375372872 0.4153475327 0.5775513596 0.0334122919 0.7635163691 -1.9041795579 0.2552410098
0.3693693694 0.7010261415 -0.9411205062 0.4196770735 0.5812703855 0.0324210279 0.7567813521 -1.9050752126 0.2739194670
0.3713713714 0.6988885103 -0.9445806521 0.4237695365 0.5841935906 0.0308682513 0.7504523523 -1.9053165525 0.2908224406
0.3733733734 0.6966857297 -0.9479274770 0.4275509395 0.5863732539 0.0288410140 0.7444709916 -1.9048965174 0.3060257865
0.3753753754 0.6943866915 -0.9511707081 0.4309487423 0.5878672147 0.0264193293 0.7387819816 -1.9038126932 0.3196234330
0.3773773774 0.6919562253 -0.9543198595 0.4338951827 0.5887360948 0.0236764082 0.7333348010 -1.9020679296 0.3317208160
0.3793793794 0.6893548649 -0.9573840759 0.4363303260 0.5890409903 0.0206792385 0.7280850246 -1.8996709383 0.3424298228
0.3813813814 0.6865386951 -0.9603720071 0.4382046049 0.5888416287 0.0174892797 0.7229951724 -1.8966367837 0.3518650130
0.3833833834 0.6834593265 -0.9632917165 0.4394806837 0.5881949609 0.0141631298 0.7180350321 -1.8929871658 0.3601408428
0.3853853854 0.6800640607 -0.9661506195 0.4401345616 0.5871541426 0.0107530827 0.7131814804 -1.8887504002 0.3673696320
0.3873873874 0.6762963218 -0.9689554520 0.4401559051 0.5857678512 0.0073075445 0.7084178909 -1.8839610224 0.3736600625
0.3893893894 0.6720964425 -0.9717122635 0.4395476666 0.5840798867 0.0038713046 0.7037332465 -1.8786589766 0.3791160515
0.3913913914 0.6674028985 -0.9744264329 0.4383251021 0.5821290044 0.0004856801 0.6991210885 -1.8728883993 0.3838358973
0.3933933934 0.6621540810 -0.9771027022 0.4365143286 0.5799489332 -0.0028114379 0.6945784157 -1.8666960603 0.3879116363
0.3953953954 0.6562906779 -0.9797452246 0.4341505768 0.5775685394 -0.0059856032 0.6901046321 -1.8601295690 0.3914285793
0.3973973974 0.6497586889 -0.9823576234 0.4312762868 0.5750120980 -0.0090058678 0.6857006042 -1.8532354908 0.3944650137
0.3993993994 0.6425130309 -0.9849430586 0.4279391805 0.5722996414 -0.0118448387 0.6813678694 -1.8460575297 0.3970920625
0.4014014014 0.6345215862 -0.9875042974 0.4241904146 0.5694473579 -0.0144787163 0.6771080087 -1.8386349251 0.3993736930
0.4034034034 0.6257694285 -0.9900437874 0.4200828946 0.5664680176 -0.0168872967 0.6729221819 -1.8310011827 0.4013668638
0.4054054054 0.6162628324 -0.9925637294 0.4156697987 0.5633714057 -0.0190539285 0.6688108122 -1.8231832163 0.4031217930
0.4074074074 0.6060325695 -0.9950661483 0.4110033393 0.5601647491 -0.0209654180 0.6647734004 -1.8152009297 0.4046823278
0.4094094094 0.5951359567 -0.9975529609 0.4061337657 0.5568531224 -0.0226118850 0.6608084455 -1.8070672238 0.4060863895
0.4114114114 0.5836571701 -1.0000260396 0.4011086000 0.5534398235 -0.0239865733 0.6569134497 -1.7987883779 0.4073664710
0.4134134134 0.5717055032 -1.0024872707 0.3959720858 0.5499267122 -0.0250856250 0.6530849864 -1.7903647314 0.4085501625
0.4154154154 0.5594115094 -1.0049386071 0.3907648226 0.5463145054 -0.0259078274 0.6493188120 -1.7817915814 0.4096606851
0.4174174174 0.5469212701 -1.0073821150 0.3855235561 0.5426030257 -0.0264543439 0.6456100051 -1.7730602133 0.4107174150
0.4194194194 0.5343893220 -1.0098200139 0.3802810961 0.5387914013 -0.0267284394 0.6419531195 -1.7641589878 0.4117363864
0.4214214214 0.5219709549 -1.0122547096 0.3750663323 0.5348782162 -0.0267352106 0.6383423408 -1.7550744239 0.4127307634
0.4234234234 0.5098146386 -1.0146888217 0.3699043236 0.5308616111 -0.0264813293 0.6347716357 -1.7457922290 0.4137112774
0.4254254254 0.4980552368 -1.0171252034 0.3648164390 0.5267393352 -0.0259748052 0.6312348903 -1.7362982432 0.4146866262
0.4274274274 0.4868084650 -1.0195669559 0.3598205316 0.5225087529 -0.0252247751 0.6277260305 -1.7265792757 0.4156638376
0.4294294294 0.4761668186 -1.0220174366 0.3549311318 0.5181668066 -0.0242413198 0.6242391231 -1.7166238207 0.4166485976
0.4314314314 0.4661969904 -1.0244802618 0.3501596489 0.5137099401 -0.0230353107 0.6207684550 -1.7064226486 0.4176455467
0.4334334334 0.4569386605 -1.0269593059 0.3455145722 0.5091339883 -0.0216182866 0.6173085912 -1.6959692713 0.4186585481
0.4354354354 0.4484044752 -1.0294586958 0.3410016673 0.5044340380 -0.0200023587 0.6138544124 -1.6852602852 0.4196909309
0.4374374374 0.4405810323 -1.0319828028 0.3366241646 0.4996042692 -0.0182001403 0.6104011333 -1.6742955970 0.4207457110
0.4394394394 0.4334307257 -1.0345362335 0.3323829368 0.4946377844 -0.0162246989 0.6069443040 -1.6630785387 0.4218257927
0.4414414414 0.4268943520 -1.0371238184 0.3282766672 0.4895264385 -0.0140895269 0.6034797986 -1.6516158805 0.4229341526
0.4434434434 0.4208944104 -1.0397506023 0.3243020083 0.4842606827 -0.0118085248 0.6000037916 -1.6399177507 0.4240740075
0.4454454454 0.4153390245 -1.0424218346 0.3204537316 0.4788294377 -0.0093959961 0.5965127281 -1.6279974729 0.4252489668
0.4474474474 0.4101263635 -1.0451429614 0.3167248714 0.4732200152 -0.0068666470 0.5930032892 -1.6158713314 0.4264631703
0.4494494494 0.4051493638 -1.0479196205 0.3131068623 0.4674181077 -0.0042355902 0.5894723566 -1.6035582777 0.4277214106
0.4514514515 0.4003004649 -1.0507576382 0.3095896722 0.4614078712 -0.0015183491 0.5859169792 -1.5910795911 0.4290292402
0.4534534535 0.3954760234 -1.0536630285 0.3061619316 0.4551721223 0.0012691397 0.5823343454 -1.5784585055 0.4303930634
0.4554554555 0.3905800751 -1.0566419945 0.3028110594 0.4486926748 0.0041105267 0.5787217619 -1.5657198178 0.4318202111
0.4574574575 0.3855271909 -1.0597009311 0.2995233830 0.4419508357 0.0069890540 0.5750766434 -1.5528894878 0.4333189997
0.4594594595 0.3802442949 -1.0628464276 0.2962842535 0.4349280756 0.0098875642 0.5713965122 -1.5399942440 0.4348987723
0.4614614615 0.3746714583 -1.0660852700 0.2930781504 0.4276068790 0.0127885161 0.5676790111 -1.5270612037 0.4365699222
0.4634634635 0.3687618065 -1.0694244407 0.2898887762 0.4199717654 0.0156740066 0.5639219286 -1.5141175174 0.4383438988
0.4654654655 0.3624807581 -1.0728711147 0.2866991332 0.4120104553 0.0185258032 0.5601232364 -1.5011900431 0.4402331943
0.4674674675 0.3558048443 -1.0764326505 0.2834915805 0.4037151314 0.0213253869 0.5562811377 -1.4883050564 0.4422513133
0.4694694695 0.3487203402 -1.0801165748 0.2802478648 0.3950837244 0.0240540122 0.5523941252 -1.4754879992 0.4444127214
0.4714714715 0.3412218909 -1.0839305598 0.2769491205 0.3861211267 0.0266927881 0.5484610443 -1.4627632676 0.4467327768
0.4734734735 0.3333112569 -1.0878823917 0.2735758343 0.3768402260 0.0292227866 0.5444811592 -1.4501540387 0.4492276398
0.4754754755 0.3249962440 -1.0919799318 0.2701077712 0.3672626362 0.0316251878 0.5404542166 -1.4376821356 0.4519141637
0.4774774775 0.3162898356 -1.0962310672 0.2665238592 0.3574190180 0.0338814700 0.5363805017 -1.4253679267 0.4548097636
0.4794794795 0.3072095123 -1.1006436558 0.2628020323 0.3473488983 0.0359736555 0.5322608825 -1.4132302565 0.4579322638
0.4814814815 0.2977767232 -1.1052254619 0.2589190363 0.3370999421 0.0378846225 0.5280968345 -1.4012864049 0.4612997226
0.4834834835 0.2880164658 -1.1099840884 0.2548501997 0.3267266824 0.0395984944 0.5238904438 -1.3895520693 0.4649302339
0.4854854855 0.2779569318 -1.1149269035 0.2505691824 0.3162887729 0.0411011139 0.5196443815 -1.3780413683 0.4688417057
0.4874874875 0.2676291791 -1.1200609659 0.2460477118 0.3058488857 0.0423806115 0.5153618492 -1.3667668604 0.4730516145
0.4894894895 0.2570668022 -1.1253929506 0.2412553233 0.2954704172 0.0434280678 0.5110464917 -1.3557395770 0.4775767384
0.4914914915 0.2463055756 -1.1309290759 0.2361591244 0.2852151898 0.0442382707 0.5067022804 -1.3449690657 0.4824328672
0.4934934935 0.2353830612 -1.1366750344 0.2307236018 0.2751413310 0.0448105550 0.5023333675 -1.3344634405 0.4876344962
0.4954954955 0.2243381722 -1.1426359304 0.2249104962 0.2653014880 0.0451497094 0.4979439182 -1.3242294388 0.4931945034
0.4974974975 0.2132106960 -1.1488162223 0.2186787645 0.2557414862 0.0452669205 0.4935379268 -1.3142724820 0.4991238182
0.4994994995 0.2020407848 -1.1552196739 0.2119846556 0.2464994887 0.0451807202 0.4891190262 -1.3045967380 0.5054310873
0.5015015015 0.1908684234 -1.1618493133 0.2047819201 0.2376056572 0.0449178864 0.4846902994 -1.2952051864 0.5121223459
0.5035035035 0.1797328913 -1.1687073990 0.1970221770 0.2290822651 0.0445142449 0.4802541058 -1.2860996830 0.5192007036
0.5055055055 0.1686722331 -1.1757953948 0.1886554628 0.2209441840 0.0440153104 0.4758119298 -1.2772810254 0.5266660563
0.5075075075 0.1577227553 -1.1831139507 0.1796309858 0.2131996424 0.0434767030 0.4713642636 -1.2687490173 0.5345148355
0.5095095095 0.1469185636 -1.1906628907 0.1698981169 0.2058511529 0.0429642728 0.4669105312 -1.2605025317 0.5427398059
0.5115115115 0.1362911565 -1.1984412049 0.1594076469 0.1988965118 0.0425538640 0.4624490591 -1.2525395741 0.5513299240
0.5135135135 0.1258690850 -1.2064470470 0.1481133416 0.1923297906 0.0423306441 0.4579770988 -1.2448573425 0.5602702671
0.5155155155 0.1156776881 -1.2146777338 0.1359738196 0.1861422576 0.0423879120 0.4534909014 -1.2374522875 0.5695420410
0.5175175175 0.1057389077 -1.2231297482 0.1229547643 0.1803231892 0.0428252811 0.4489858428 -1.2303201700 0.5791226725
0.5195195195 0.0960711867 -1.2317987426 0.1090314471 0.1748605479 0.0437461124 0.4444565960 -1.2234561169 0.5889859897
0.5215215215 0.0866894461 -1.2406795450 0.0941915014 0.1697415198 0.0452540632 0.4398973449 -1.2168546763 0.5991024873
0.5235235235 0.0776051377 -1.2497661649 0.0784378189 0.1649529171 0.0474486440 0.4353020302 -1.2105098699 0.6094396740
0.5255255255 0.0688263654 -1.2590518009 0.0617913760 0.1604814565 0.0504197789 0.4306646205 -1.2044152450 0.6199624899
0.5275275275 0.0603580641 -1.2685288486 0.0442937250 0.1563139337 0.0542415777 0.4259793957 -1.1985639248 0.6306337842
0.5295295295 0.0522022271 -1.2781889108 0.0260088347 0.1524373116 0.0589658673 0.4212412343 -1.1929486573 0.6414148352
0.5315315315 0.0443581688 -1.2880228089 0.0070239452 0.1488387438 0.0646164419 0.4164458925 -1.1875618650 0.6522658960
0.5335335335 0.0368228118 -1.2980205977 -0.0125508622 0.1455055511 0.0711853331 0.4115902649 -1.1823956922 0.6631467457
0.5355355355 0.0295909870 -1.3081715829 -0.0325845851 0.1424251688 0.0786324525 0.4066726174 -1.1774420546 0.6740172294
0.5375375375 0.0226557356 -1.3184643426 -0.0529287629 0.1395850775 0.0868895060 0.4016927838 -1.1726926880 0.6848377668
0.5395395395 0.0160086039 -1.3288867538 -0.0734223445 0.1369727305 0.0958681106 0.3966523189 -1.1681391989 0.6955698153
0.5415415415 0.0096399247 -1.3394260247 -0.0938976290 0.1345754852 0.1054708098 0.3915546027 -1.1637731165 0.7061762747
0.5435435435 0.0035390771 -1.3500687315 -0.1141867873 0.1323805453 0.1156027203 0.3864048926 -1.1595859472 0.7166218235
0.5455455455 -0.0023052756 -1.3608008634 -0.1341283834 0.1303749182 0.1261813046 0.3812103215 -1.1555692316 0.7268731822
0.5475475475 -0.0079049761 -1.3716078726 -0.1535733159 0.1285453901 0.1371424104 0.3759798426 -1.1517146051 0.7368993007
0.5495495495 -0.0132721876 -1.3824747316 -0.1723896902 0.1268785209 0.1484419137 0.3707241244 -1.1480138617 0.7466714714
0.5515515516 -0.0184192356 -1.3933859970 -0.1904662920 0.1253606577 0.1600535208 0.3654553976 -1.1444590219 0.7561633733
0.5535535536 -0.0233584729 -1.4043258794 -0.2077145228 0.1239779680 0.1719640554 0.3601872633 -1.1410424047 0.7653510520
0.5555555556 -0.0281021667 -1.4152783185 -0.2240688446 0.1227164920 0.1841677460 0.3549344667 -1.1377567028 0.7742128453
0.5575575576 -0.0326624056 -1.4262270638 -0.2394859305 0.1215622117 0.1966607624 0.3497126466 -1.1345950613 0.7827292642
0.5595595596 -0.0370510234 -1.4371557584 -0.2539428110 0.1205011377 0.2094367815 0.3445380678 -1.1315511590 0.7908828370
0.5615615616 -0.0412795391 -1.4480480266 -0.2674343459 0.1195194110 0.2224839038 0.3394273464 -1.1286192911 0.7986579295
0.5635635636 -0.0453591087 -1.4588875632 -0.2799703397 0.1186034201 0.2357829076 0.3343971763 -1.1257944507 0.8060405483
0.5655655656 -0.0493004904 -1.4696582228 -0.2915725707 0.1177399311 0.2493066415 0.3294640647 -1.1230724093 0.8130181361
0.5675675676 -0.0531140186 -1.4803441092 -0.3022719445 0.1169162297 0.2630202827 0.3246440833 -1.1204497923 0.8195793677
0.5695695696 -0.0568095884 -1.4909296631 -0.3121059127 0.1161202737 0.2768821892 0.3199526425 -1.1179241465 0.8257139527
0.5715715716 -0.0603966475 -1.5013997462 -0.3211162370 0.1153408521 0.2908451166 0.3154042915 -1.1154939986 0.8314124493
0.5735735736 -0.0638841958 -1.5117397223 -0.3293471294 0.1145677483 0.3048576105 0.3110125487 -1.1131588996 0.8366660958
0.5755755756 -0.0672807912 -1.5219355317 -0.3368437633 0.1137919030 0.3188654434 0.3067897641 -1.1109194532 0.8414666615
0.5775775776 -0.0705945605 -1.5319737615 -0.3436511244 0.1130055700 0.3328129951 0.3027470141 -1.1087773251 0.8458063200
0.5795795796 -0.0738332158 -1.5418417078 -0.3498131603 0.1122024591 0.3466445187 0.2988940283 -1.1067352301 0.8496775490
0.5815815816 -0.0770040739 -1.5515274311 -0.3553721798 0.1113778581 0.3603052507 0.2952391465 -1.1047968959 0.8530730551
0.5835835836 -0.0801140792 -1.5610198041 -0.3603684548 0.1105287255 0.3737423516 0.2917893047 -1.1029670023 0.8559857281
0.5855855856 -0.0831698284 -1.5703085510 -0.3648399814 0.1096537449 0.3869056722 0.2885500457 -1.1012510944 0.8584086239
0.5875875876 -0.0861775977 -1.5793842785 -0.3688223612 0.1087533352 0.3997483537 0.2855255519 -1.0996554732 0.8603349784
0.5895895896 -0.0891433700 -1.5882384994 -0.3723487719 0.1078296088 0.4122272783 0.2827186968 -1.0981870627 0.8617582530
0.5915915916 -0.0920728638 -1.5968636468 -0.3754500004 0.1068862752 0.4243033861 0.2801311120 -1.0968532594 0.8626722119
0.5935935936 -0.0949715612 -1.6052530812 -0.3781545191 0.1059284903 0.4359418830 0.2777632652 -1.0956617660 0.8630710343
0.5955955956 -0.0978447368 -1.6134010899 -0.3804885880 0.1049626544 0.4471123569 0.2756145474 -1.0946204165 0.8629494591
0.5975975976 -0.1006974851 -1.6213028787 -0.3824763731 0.1039961668 0.4577888234 0.2736833652 -1.0937369962 0.8623029644
0.5995995996 -0.1035347485 -1.6289545573 -0.3841400710 0.1030371487 0.4679497192 0.2719672364 -1.0930190648 0.8611279800
0.6016016016 -0.1063613439 -1.6363531186 -0.3855000346 0.1020941485 0.4775778571 0.2704628866 -1.0924737866 0.8594221296
0.6036036036 -0.1091819881 -1.6434964120 -0.3865748960 0.1011758448 0.4866603553 0.2691663443 -1.0921077739 0.8571845013
0.6056056056 -0.1120013235 -1.6503831118 -0.3873816842 0.1002907646 0.4951885527 0.2680730335 -1.0919269489 0.8544159368
0.6076076076 -0.1148239420 -1.6570126818 -0.3879359369 0.0994470299 0.5031579162 0.2671778632 -1.0919364271 0.8511193339
0.6096096096 -0.1176544078 -1.6633853350 -0.3882518050 0.0986521465 0.5105679454 0.2664753108 -1.0921404252 0.8472999480
0.6116116116 -0.1204972798 -1.6695019919 -0.3883421521 0.0979128419 0.5174220779 0.2659595021 -1.0925421955 0.8429656804
0.6136136136 -0.1233571327 -1.6753642353 -0.3882186474 0.0972349584 0.5237275953 0.2656242837 -1.0931439858 0.8381273373
0.6156156156 -0.1262385762 -1.6809742639 -0.3878918553 0.0966234012 0.5294955281 0.2654632913 -1.0939470257 0.8327988416
0.6176176176 -0.1291462736 -1.6863348448 -0.3873713215 0.0960821369 0.5347405546 0.2654700104 -1.0949515356 0.8269973818
0.6196196196 -0.1320849589 -1.6914492662 -0.3866656575 0.0956142384 0.5394808894 0.2656378329 -1.0961567569 0.8207434827
0.6216216216 -0.1350594513 -1.6963212899 -0.3857826245 0.0952219657 0.5437381521 0.2659601061 -1.0975610001 0.8140609867
0.6236236236 -0.1380746682 -1.7009551050 -0.3847292171 0.0949068749 0.5475372093 0.2664301783 -1.0991617069 0.8069769396
0.6256256256 -0.1411356363 -1.7053552835 -0.3835117499 0.0946699446 0.5509059796 0.2670414374 -1.1009555224 0.7995213789
0.6276276276 -0.1442474991 -1.7095267375 -0.3821359442 0.0945117120 0.5538751913 0.2677873461 -1.1029383748 0.7917270321
0.6296296296 -0.1474155218 -1.7134746801 -0.3806070181 0.0944324094 0.5564780871 0.2686614718 -1.1051055583 0.7836289340
0.6316316316 -0.1506450929 -1.7172045882 -0.3789297785 0.0944320969 0.5587500635 0.2696575129 -1.1074518166 0.7752639806
0.6336336336 -0.1539417215 -1.7207221703 -0.3771087156 0.0945107838 0.5607282424 0.2707693205 -1.1099714242 0.7666704364
0.6356356356 -0.1573110307 -1.7240333373 -0.3751480989 0.0946685376 0.5624509676 0.2719909177 -1.1126582645 0.7578874160
0.6376376376 -0.1607587454 -1.7271441785 -0.3730520745 0.0949055764 0.5639572250 0.2733165149 -1.1155059010 0.7489543587
0.6396396396 -0.1642906763 -1.7300609409 -0.3708247630 0.0952223443 0.5652859857 0.2747405227 -1.1185076431 0.7399105129
0.6416416416 -0.1679126965 -1.7327900147 -0.3684703581 0.0956195699 0.5664754759 0.2762575618 -1.1216566036 0.7307944447
0.6436436436 -0.1716307142 -1.7353379220 -0.3659932240 0.0960983066 0.5675623814 0.2778624713 -1.1249457491 0.7216435815
0.6456456456 -0.1754506378 -1.7377113109 -0.3633979922 0.0966599567 0.5685809991 0.2795503137 -1.1283679427 0.7124937994
0.6476476476 -0.1793783358 -1.7399169532 -0.3606896571 0.0973062781 0.5695623582 0.2813163796 -1.1319159791 0.7033790598
0.6496496496 -0.1834195902 -1.7419617470 -0.3578736691 0.0980393763 0.5705333402 0.2831561891 -1.1355826134 0.6943310981
0.6516516517 -0.1875800445 -1.7438527215 -0.3549560261 0.0988616810 0.5715158401 0.2850654932 -1.1393605836 0.6853791706
0.6536536537 -0.1918651461 -1.7455970457 -0.3519433606 0.0997759085 0.5725260212 0.2870402726 -1.1432426278 0.6765498587
0.6556556557 -0.1962800848 -1.7472020388 -0.3488430226 0.1007850100 0.5735737231 0.2890767365 -1.1472214968 0.6678669341
0.6576576577 -0.2008297271 -1.7486751826 -0.3456631548 0.1018921077 0.5746620864 0.2911713195 -1.1512899631 0.6593512863
0.6596596597 -0.2055185494 -1.7500241344 -0.3424127570 0.1031004181 0.5757874512 0.2933206781 -1.1554408270 0.6510209124
0.6616616617 -0.2103505695 -1.7512567403 -0.3391017360 0.1044131645 0.5769395687 0.2955216864 -1.1596669208 0.6428909692
0.6636636637 -0.2153292810 -1.7523810479 -0.3357409338 0.1058334796 0.5781021376 0.2977714307 -1.1639611120 0.6349738859
0.6656656657 -0.2204575904 -1.7534053188 -0.3323421284 0.1073643005 0.5792536415 0.3000672045 -1.1683163053 0.6272795346
0.6676676677 -0.2257377606 -1.7543380383 -0.3289179975 0.1090082584 0.5803684253 0.3024065021 -1.1727254452 0.6198154530
0.6696696697 -0.2311713628 -1.7551879252 -0.3254820382 0.1107675660 0.5814179183 0.3047870126 -1.1771815196 0.6125871151
0.6716716717 -0.2367592397 -1.7559639382 -0.3220484321 0.1126439073 0.5823718940 0.3072066128 -1.1816775640 0.6055982416
0.6736736737 -0.2425014825 -1.7566752824 -0.3186318490 0.1146383336 0.5831996564 0.3096633608 -1.1862066680 0.5988511427
0.6756756757 -0.2483974228 -1.7573314124 -0.3152471842 0.1167511712 0.5838710619 0.3121554888 -1.1907619834 0.5923470844
0.6776776777 -0.2544456432 -1.7579420354 -0.3119092265 0.1189819465 0.5843573191 0.3146813959 -1.1953367353 0.5860866691
0.6796796797 -0.2606440058 -1.7585171122 -0.3086322602 0.1213293335 0.5846315452 0.3172396416 -1.1999242352 0.5800702217
0.6816816817 -0.2669897004 -1.7590668573 -0.3054296103 0.1237911294 0.5846690984 0.3198289380 -1.2045178977 0.5742981700
0.6836836837 -0.2734793124 -1.7596017368 -0.3023131477 0.1263642612 0.5844477304 0.3224481433 -1.2091112594 0.5687714100
0.6856856857 -0.2801089076 -1.7601324647 -0.2992927760 0.1290448260 0.5839476217 0.3250962547 -1.2136980014 0.5634916463
0.6876876877 -0.2868741340 -1.7606699958 -0.2963759318 0.1318281664 0.5831513684 0.3277724016 -1.2182719745 0.5584616956
0.6896896897 -0.2937703362 -1.7612255131 -0.2935671324 0.1347089775 0.5820439786 0.3304758393 -1.2228272270 0.5536857455
0.6916916917 -0.3007926783 -1.7618104084 -0.2908676091 0.1376814428 0.5806129294 0.3332059421 -1.2273580359 0.5491695575
0.6936936937 -0.3079362727 -1.7624362522 -0.2882750611 0.1407393915 0.5788483124 0.3359621975 -1.2318589399 0.5449206059
0.6956956957 -0.3151963073 -1.7631147500 -0.2857835619 0.1438764705 0.5767430825 0.3387442000 -1.2363247743 0.5409481475
0.6976976977 -0.3225681675 -1.7638576793 -0.2833836377 0.1470863198 0.5742934024 0.3415516453 -1.2407507084 0.5372632156
0.6996996997 -0.3300475476 -1.7646768038 -0.2810625236 0.1503627442 0.5714990646 0.3443843250 -1.2451322828 0.5338785382
0.7017017017 -0.3376305454 -1.7655837588 -0.2788045897 0.1536998693 0.5683639540 0.3472421213 -1.2494654479 0.5308083806
0.7037037037 -0.3453137371 -1.7665899029 -0.2765919077 0.1570922768 0.5648965085 0.3501250018 -1.2537466018 0.5280683172
0.7057057057 -0.3530942276 -1.7677061305 -0.2744049184 0.1605351100 0.5611101257 0.3530330151 -1.2579726274 0.5256749402
0.7077077077 -0.3609696742 -1.7689426429 -0.2722231458 0.1640241479 0.5570234627 0.3559662862 -1.2621409272 0.5236455140
0.7097097097 -0.3689382811 -1.7703086753 -0.2700258999 0.1675558457 0.5526605762 0.3589250123 -1.2662494552 0.5219975879
0.7117117117 -0.3769987652 -1.7718121806 -0.2677929129 0.1711273414 0.5480508614 0.3619094587 -1.2702967449 0.5207485798
0.7137137137 -0.3851502932 -1.7734594748 -0.2655048602 0.1747364328 0.5432287558 0.3649199555 -1.2742819324 0.5199153435
0.7157157157 -0.3933923915 -1.7752548537 -0.2631437320 0.1783815281 0.5382331958 0.3679568941 -1.2782047732 0.5195137318
0.7177177177 -0.4017248322 -1.7772001934 -0.2606930369 0.1820615757 0.5331068324 0.3710207237 -1.2820656520 0.5195581667
0.7197197197 -0.4101474986 -1.7792945558 -0.2581378382 0.1857759788 0.5278950341 0.3741119489 -1.2858655842 0.5200612255
0.7217217217 -0.4186602349 -1.7815338234 -0.2554646375 0.1895245004 0.5226447272 0.3772311265 -1.2896062087 0.5210332515
0.7237237237 -0.4272626850 -1.7839103918 -0.2526611324 0.1933071644 0.5174031396 0.3803788634 -1.2932897700 0.5224819931
0.7257257257 -0.4359541256 -1.7864129531 -0.2497158856 0.1971241574 0.5122165236 0.3835558143 -1.2969190907 0.5244122786
0.7277277277 -0.4447333008 -1.7890263989 -0.2466179417 0.2009757345 0.5071289384 0.3867626794 -1.3004975319 0.5268257283
0.7297297297 -0.4535982621 -1.7917318726 -0.2433564314 0.2048621337 0.5021811647 0.3900002030 -1.3040289433 0.5297205098
0.7317317317 -0.4625462210 -1.7945069891 -0.2399201949 0.2087834992 0.4974098130 0.3932691713 -1.3075176009 0.5330911396
0.7337337337 -0.4715734196 -1.7973262304 -0.2362974510 0.2127398169 0.4928466679 0.3965704115 -1.3109681340 0.5369283370
0.7357357357 -0.4806750229 -1.8001615116 -0.2324755314 0.2167308612 0.4885182902 0.3999047901 -1.3143854418 0.5412189357
0.7377377377 -0.4898450387 -1.8029828953 -0.2284406904 0.2207561546 0.4844458781 0.4032732120 -1.3177746000 0.5459458613
0.7397397397 -0.4990762678 -1.8057594184 -0.2241779953 0.2248149388 0.4806453693 0.4066766190 -1.3211407579 0.5510881795
0.7417417417 -0.5083602857 -1.8084599825 -0.2196712958 0.2289061571 0.4771277511 0.4101159899 -1.3244890297 0.5566212248
0.7437437437 -0.5176874596 -1.8110542515 -0.2149032677 0.2330284476 0.4738995375 0.4135923386 -1.3278243784 0.5625168114
0.7457457457 -0.5270469987 -1.8135134990 -0.2098555241 0.2371801448 0.4709633664 0.4171067146 -1.3311514966 0.5687435329
0.7477477477 -0.5364270367 -1.8158113526 -0.2045087850 0.2413592898 0.4683186708 0.4206602016 -1.3344746849 0.5752671469
0.7497497497 -0.5458147460 -1.8179243917 -0.1988430974 0.2455636473 0.4659623824 0.4242539178 -1.3377977310 0.5820510423
0.7517517518 -0.5551964775 -1.8198325697 -0.1928380979 0.2497907280 0.4638896298 0.4278890149 -1.3411237905 0.5890567786
0.7537537538 -0.5645579234 -1.8215194493 -0.1864733094 0.2540378156 0.4620944040 0.4315666787 -1.3444552725 0.5962446833
0.7557557558 -0.5738842977 -1.8229722517 -0.1797284647 0.2583019968 0.4605701680 0.4352881283 -1.3477937329 0.6035744889
0.7577577578 -0.5831605275 -1.8241817386 -0.1725838500 0.2625801937 0.4593103970 0.4390546163 -1.3511397761 0.6110059884
0.7597597598 -0.5923714500 -1.8251419519 -0.1650206582 0.2668691976 0.4583090396 0.4428674286 -1.3544929688 0.6184996846
0.7617617618 -0.6015020100 -1.8258498451 -0.1570213435 0.2711657029 0.4575608958 0.4467278849 -1.3578517674 0.6260174109
0.7637637638 -0.6105374500 -1.8263048403 -0.1485699651 0.2754663406 0.4570619098 0.4506373381 -1.3612134611 0.6335229016
0.7657657658 -0.6194634902 -1.8265083452 -0.1396525074 0.2797677117 0.4568093793 0.4545971750 -1.3645741325 0.6409822938
0.7677677678 -0.6282664928 -1.8264632589 -0.1302571638 0.2840664175 0.4568020810 0.4586088161 -1.3679286377 0.6483645493
0.7697697698 -0.6369336068 -1.8261734907 -0.1203745680 0.2883590891 0.4570403151 0.4626737160 -1.3712706064 0.6556417892
0.7717717718 -0.6454528914 -1.8256435107 -0.1099979617 0.2926424145 0.4575258666 0.4667933631 -1.3745924636 0.6627895424
0.7737737738 -0.6538134163 -1.8248779444 -0.0991232859 0.2969131622 0.4582618855 0.4709692805 -1.3778854739 0.6697869125
0.7757757758 -0.6620053370 -1.8238812180 -0.0877491903 0.3011682031 0.4592526816 0.4752030255 -1.3811398072 0.6766166755
0.7777777778 -0.6700199479 -1.8226572579 -0.0758769560 0.3054045292 0.4605034349 0.4794961901 -1.3843446261 0.6832653177
0.7797797798 -0.6778497107 -1.8212092436 -0.0635103363 0.3096192690 0.4620198160 0.4838504009 -1.3874881950 0.6897230308
0.7817817818 -0.6854882626 -1.8195394120 -0.0506553259 0.3138097004 0.4638075206 0.4882673197 -1.3905580071 0.6959836717
0.7837837838 -0.6929304049 -1.8176489087 -0.0373198716 0.3179732614 0.4658717179 0.4927486427 -1.3935409294 0.7020446978
0.7857857858 -0.7001720743 -1.8155376822 -0.0235135490 0.3221075570 0.4682164230 0.4972961015 -1.3964233614 0.7079070762
0.7877877878 -0.7072103001 -1.8132044170 -0.0092472286 0.3262103647 0.4708438083 0.5019114621 -1.3991914050 0.7135751655
0.7897897898 -0.7140431498 -1.8106465005 0.0054672402 0.3302796375 0.4737534783 0.5065965255 -1.4018310416 0.7190565572
0.7917917918 -0.7206696650 -1.8078600216 0.0206173017 0.3343135043 0.4769417431 0.5113531273 -1.4043283129 0.7243618607
0.7937937938 -0.7270897909 -1.8048397976 0.0361898958 0.3383102692 0.4804009354 0.5161831371 -1.4066695002 0.7295044149
0.7957957958 -0.7333043013 -1.8015794282 0.0521715734 0.3422684087 0.4841188272 0.5210884586 -1.4088412997 0.7344999055
0.7977977978 -0.7393147213 -1.7980713761 0.0685485107 0.3461865677 0.4880782056 0.5260710287 -1.4108309884 0.7393658776
0.7997997998 -0.7451232488 -1.7943070725 0.0853064199 0.3500635546 0.4922566705 0.5311328171 -1.4126265774 0.7441211371
0.8018018018 -0.7507326774 -1.7902770507 0.1024303630 0.3538983348 0.4966267063 0.5362758256 -1.4142169501 0.7487850535
0.8038038038 -0.7561463211 -1.7859711056 0.1199044832 0.3576900236 0.5011560667 0.5415020867 -1.4155919826 0.7533767874
0.8058058058 -0.7613679423 -1.7813784827 0.1377116780 0.3614378790 0.5058084846 0.5468136633 -1.4167426434 0.7579144847
0.8078078078 -0.7664016831 -1.7764880958 0.1558332445 0.3651412936 0.5105446888 0.5522126468 -1.4176610734 0.7624144906
0.8098098098 -0.7712520013 -1.7712887751 0.1742485318 0.3687997860 0.5153236764 0.5577011559 -1.4183406444 0.7668906417
0.8118118118 -0.7759236109 -1.7657695440 0.1929346364 0.3724129924 0.5201041559 0.5632813348 -1.4187759972 0.7713536953
0.8138138138 -0.7804214276 -1.7599199252 0.2118661750 0.3759806584 0.5248460548 0.5689553514 -1.4189630595 0.7758109423
0.8158158158 -0.7847505190 -1.7537302720 0.2310151651 0.3795026297 0.5295119744 0.5747253951 -1.4188990472 0.7802660358
0.8178178178 -0.7889160598 -1.7471921214 0.2503510346 0.3829788445 0.5340684782 0.5805936746 -1.4185824476 0.7847190432
0.8198198198 -0.7929232918 -1.7402985614 0.2698407747 0.3864093244 0.5384871186 0.5865624145 -1.4180129908 0.7891667104
0.8218218218 -0.7967774878 -1.7330446066 0.2894492364 0.3897941673 0.5427451385 0.5926338530 -1.4171916072 0.7936029038
0.8238238238 -0.8004839211 -1.7254275696 0.3091395638 0.3931335387 0.5468258160 0.5988102383 -1.4161203766 0.7980191829
0.8258258258 -0.8040478376 -1.7174474170 0.3288737433 0.3964276650 0.5507184627 0.6050938248 -1.4148024686 0.8024054485
0.8278278278 -0.8074744322 -1.7091070964 0.3486132434 0.3996768261 0.5544181093 0.6114868689 -1.4132420779 0.8067506099
0.8298298298 -0.8107688294 -1.7004128190 0.3683197099 0.4028813487 0.5579249419 0.6179916248 -1.4114443533 0.8110432220
0.8318318318 -0.8139360655 -1.6913742839 0.3879556811 0.4060415997 0.5612435581 0.6246103394 -1.4094153244 0.8152720511
0.8338338338 -0.8169810748 -1.6820048288 0.4074852860 0.4091579806 0.5643821184 0.6313452470 -1.4071618243 0.8194265422
0.8358358358 -0.8199086780 -1.6723214949 0.4268748915 0.4122309216 0.5673514602 0.6381985635 -1.4046914104 0.8234971742
0.8378378378 -0.8227235729 -1.6623449971 0.4460936683 0.4152608761 0.5701642317 0.6451724800 -1.4020122822 0.8274756987
0.8398398398 -0.8254303270 -1.6520995925 0.4651140536 0.4182483161 0.5728340899 0.6522691560 -1.3991331977 0.8313552707
0.8418418418 -0.8280333723 -1.6416128470 0.4839120941 0.4211937274 0.5753749925 0.6594907124 -1.3960633873 0.8351304832
0.8438438438 -0.8305370011 -1.6309153043 0.5024676611 0.4240976055 0.5778006010 0.6668392229 -1.3928124658 0.8387973248
0.8458458458 -0.8329453635 -1.6200400659 0.5207645377 0.4269604511 0.5801238035 0.6743167064 -1.3893903428 0.8423530770
0.8478478478 -0.8352624664 -1.6090222982 0.5387903833 0.4297827673 0.5823563573 0.6819251173 -1.3858071317 0.8457961718
0.8498498498 -0.8374921728 -1.5978986850 0.5565365878 0.4325650553 0.5845086459 0.6896663362 -1.3820730579 0.8491260248
0.8518518519 -0.8396382028 -1.5867068486 0.5739980293 0.4353078120 0.5865895437 0.6975421596 -1.3781983673 0.8523428577
0.8538538539 -0.8417041344 -1.5754847633 0.5911727570 0.4380115267 0.5886063789 0.7055542894 -1.3741932355 0.8554475217
0.8558558559 -0.8436934062 -1.5642701872 0.6080616176 0.4406766787 0.5905649849 0.7137043209 -1.3700676798 0.8584413302
0.8578578579 -0.8456093192 -1.5531001348 0.6246678468 0.4433037348 0.5924698295 0.7219937314 -1.3658314740 0.8613259045
0.8598598599 -0.8474550402 -1.5420104114 0.6409966486 0.4458931475 0.5943242122 0.7304238674 -1.3614940684 0.8641030381
0.8618618619 -0.8492336047 -1.5310352265 0.6570547786 0.4484453523 0.5961305178 0.7389959314 -1.3570645158 0.8667745785
0.8638638639 -0.8509479209 -1.5202068983 0.6728501516 0.4509607668 0.5978905133 0.7477109683 -1.3525514043 0.8693423287
0.8658658659 -0.8526007730 -1.5095556543 0.6883914863 0.4534397883 0.5996056737 0.7565698513 -1.3479627990 0.8718079660
0.8678678679 -0.8541948255 -1.4991095323 0.7036879987 0.4558827933 0.6012775198 0.7655732672 -1.3433061919 0.8741729772
0.8698698699 -0.8557326270 -1.4888943753 0.7187491522 0.4582901352 0.6029079487 0.7747217010 -1.3385884618 0.8764386086
0.8718718719 -0.8572166143 -1.4789339149 0.7335844695 0.4606621443 0.6044995376 0.7840154212 -1.3338158436 0.8786058276
0.8738738739 -0.8586491168 -1.4692499299 0.7482034063 0.4629991258 0.6060557987 0.7934544632 -1.3289939073 0.8806752965
0.8758758759 -0.8600323602 -1.4598624677 0.7626152851 0.4653013600 0.6075813656 0.8030386139 -1.3241275467 0.8826473535
0.8778778779 -0.8613684709 -1.4507901115 0.7768292850 0.4675691009 0.6090820960 0.8127673952 -1.3192209761 0.8845220021
0.8798798799 -0.8626594804 -1.4420502776 0.7908544794 0.4698025761 0.6105650767 0.8226400482 -1.3142777363 0.8862989054
0.8818818819 -0.8639073284 -1.4336595268 0.8046999146 0.4720019862 0.6120385286 0.8326555166 -1.3093007067 0.8879773860
0.8838838839 -0.8651138677 -1.4256338711 0.8183747186 0.4741675045 0.6135116137 0.8428124308 -1.3042921241 0.8895564295
0.8858858859 -0.8662808675 -1.4179890638 0.8318882298 0.4762992772 0.6149941576 0.8531090924 -1.2992536067 0.8910346907
0.8878878879 -0.8674100172 -1.4107408556 0.8452501376 0.4783974228 0.6164963053 0.8635434588 -1.2941861820 0.8924105035
0.8898898899 -0.8685029304 -1.4039052056 0.8584706226 0.4804620328 0.6180281381 0.8741131281 -1.2890903181 0.8936818924
0.8918918919 -0.8695611479 -1.3974984354 0.8715604900 0.4824931715 0.6195992762 0.8848153254 -1.2839659564 0.8948465877
0.8938938939 -0.8705861415 -1.3915373150 0.8845312858 0.4844908764 0.6212184986 0.8956468894 -1.2788125458 0.8959020426
0.8958958959 -0.8715793173 -1.3860390746 0.8973953905 0.4864551586 0.6228933997 0.9066042601 -1.2736290776 0.8968454529
0.8978978979 -0.8725420187 -1.3810213322 0.9101660824 0.4883860037 0.6246301029 0.9176834679 -1.2684141187 0.8976737814
0.8998998999 -0.8734755294 -1.3765019361 0.9228575644 0.4902833718 0.6264330399 0.9288801239 -1.2631658447 0.8983837845
0.9019019019 -0.8743810766 -1.3724987166 0.9354849505 0.4921471990 0.6283047950 0.9401894118 -1.2578820712 0.8989720443
0.9039039039 -0.8752598336 -1.3690291496 0.9480642041 0.4939773978 0.6302460106 0.9516060815 -1.2525602819 0.8994350053
0.9059059059 -0.8761129224 -1.3661099339 0.9606120255 0.4957738582 0.6322553401 0.9631244447 -1.2471976554 0.8997690163
0.9079079079 -0.8769414166 -1.3637564903 0.9731456823 0.4975364490 0.6343294325 0.9747383728 -1.2417910879 0.8999703791
0.9099099099 -0.8777463434 -1.3619823938 0.9856827786 0.4992650188 0.6364629341 0.9864412963 -1.2363372137 0.9000354037
0.9119119119 -0.8785286860 -1.3607987540 0.9982409596 0.5009593974 0.6386484920 0.9982262083 -1.2308324213 0.8999604700
0.9139139139 -0.8792893859 -1.3602135661 1.0108375490 0.5026193972 0.6408767496 1.0100856690 -1.2252728665 0.8997420980
0.9159159159 -0.8800293451 -1.3602310569 1.0234891190 0.5042448149 0.6431363297 1.0220118139 -1.2196544811 0.8993770249
0.9179179179 -0.8807494276 -1.3608510557 1.0362109962 0.5058354330 0.6454138077 1.0339963655 -1.2139729776 0.8988622896
0.9199199199 -0.8814504614 -1.3620684241 1.0490167100 0.5073910213 0.6476936835 1.0460306468 -1.2082238503 0.8981953241
0.9219219219 -0.8821332404 -1.3638725788 1.0619173953 0.5089113393 0.6499583655 1.0581055996 -1.2024023707 0.8973740513
0.9239239239 -0.8827985257 -1.3662471429 1.0749211702 0.5103961376 0.6521881884 1.0702118055 -1.1965035788 0.8963969870
0.9259259259 -0.8834470471 -1.3691697554 1.0880325100 0.5118451599 0.6543614839 1.0823395101 -1.1905222697 0.8952633450
0.9279279279 -0.8840795046 -1.3726120675 1.1012516530 0.5132581454 0.6564547260 1.0944786509 -1.1844529738 0.8939731435
0.9299299299 -0.8846965694 -1.3765399409 1.1145740712 0.5146348305 0.6584427685 1.1066188896 -1.1782899323 0.8925273090
0.9319319319 -0.8852988851 -1.3809138566 1.1279900495 0.5159749510 0.6602991850 1.1187496461 -1.1720270656 0.8909277752
0.9339339339 -0.8858870689 -1.3856895274 1.1414844117 0.5172782445 0.6619967131 1.1308601373 -1.1656579362 0.8891775741
0.9359359359 -0.8864617120 -1.3908186970 1.1550364307 0.5185444523 0.6635077952 1.1429394185 -1.1591757033 0.8872809137
0.9379379379 -0.8870233809 -1.3962500927 1.1686199534 0.5197733217 0.6648051954 1.1549764271 -1.1525730711 0.8852432401
0.9399399399 -0.8875726175 -1.4019304922 1.1822037536 0.5209646080 0.6658626663 1.1669600305 -1.1458422280 0.8830712796
0.9419419419 -0.8881099402 -1.4078058535 1.1957521161 0.5221180767 0.6666556294 1.1788790745 -1.1389747788 0.8807730572
0.9439439439 -0.8886358435 -1.4138224563 1.2092256313 0.5232335055 0.6671618348 1.1907224348 -1.1319616676 0.8783578881
0.9459459459 -0.8891507994 -1.4199280008 1.2225821645 0.5243106863 0.6673619621 1.2024790694 -1.1247930924 0.8758363405
0.9479479479 -0.8896552563 -1.4260726167 1.2357779480 0.5253494270 0.6672401354 1.2141380717 -1.1174584126 0.8732201687
0.9499499499 -0.8901496400 -1.4322097412 1.2487687299 0.5263495529 0.6667843261 1.2256887249 -1.1099460486 0.8705222143
0.9519519520 -0.8906343532 -1.4382968361 1.2615109130 0.5273109089 0.6659866342 1.2371205547 -1.1022433771 0.8677562794
0.9539539540 -0.8911097751 -1.4442959260 1.2739626148 0.5282333601 0.6648434394 1.2484233824 -1.0943366240 0.8649369714
0.9559559560 -0.8915762613 -1.4501739509 1.2860845925 0.5291167937 0.6633554290 1.2595873757 -1.0862107591 0.8620795240
0.9579579580 -0.8920341431 -1.4559029381 1.2978409891 0.5299611193 0.6615275099 1.2706030980 -1.0778493988 0.8591995996
0.9599599600 -0.8924837272 -1.4614600078 1.3091998766 0.5307662700 0.6593686197 1.2814615542 -1.0692347238 0.8563130769
0.9619619620 -0.8929252941 -1.4668272327 1.3201335907 0.5315322027 0.6568914519 1.2921542344 -1.0603474244 0.8534358309
0.9639639640 -0.8933590979 -1.4719913777 1.3306188711 0.5322588985 0.6541121123 1.3026731523 -1.0511666838 0.8505835114
0.9659659660 -0.8937853648 -1.4769435474 1.3406368355 0.5329463621 0.6510497210 1.3130108807 -1.0416702193 0.8477713251
0.9679679680 -0.8942042916 -1.4816787671 1.3501728261 0.5335946220 0.6477259770 1.3231605816 -1.0318343989 0.8450138291
0.9699699700 -0.8946160446 -1.4861955260 1.3592161742 0.5342037292 0.6441646964 1.3331160311 -1.0216344587 0.8423247390
0.9719719720 -0.8950207577 -1.4904953018 1.3677599267 0.5347737566 0.6403913389 1.3428716400 -1.0110448462 0.8397167563
0.9739739740 -0.8954185302 -1.4945820882 1.3758005752 0.5353047977 0.6364325331 1.3524224679 -1.0000397191 0.8372014195
0.9759759760 -0.8958094254 -1.4984619387 1.3833378193 0.5357969649 0.6323156123 1.3617642325 -0.9885936248 0.8347889801
0.9779779780 -0.8961934675 -1.5021425386 1.3903743855 0.5362503874 0.6280681706 1.3708933136 -0.9766823884 0.8324883037
0.9799799800 -0.8965706394 -1.5056328123 1.3969159095 0.5366652097 0.6237176484 1.3798067512 -0.9642842233 0.8303067997
0.9819819820 -0.8969408800 -1.5089425701 1.4029708783 0.5370415888 0.6192909569 1.3885022390 -0.9513810702 0.8282503746
0.9839839840 -0.8973040809 -1.5120821968 1.4085506181 0.5373796919 0.6148141474 1.3969781128 -0.9379601500 0.8263234118
0.9859859860 -0.8976600831 -1.5150623815 1.4136693028 0.5376796937 0.6103121310 1.4052333346 -0.9240156895 0.8245287733
0.9879879880 -0.8980086734 -1.5178938878 1.4183439560 0.5379417735 0.6058084512 1.4132674722 -0.9095507502 0.8228678232
0.9899899900 -0.8983495803 -1.5205873604 1.4225944165 0.5381661126 0.6013251116 1.4210806757 -0.8945790517 0.8213404697
0.9919919920 -0.8986824701 -1.5231531662 1.4264432380 0.5383528911 0.5968824551 1.4286736503 -0.8791266513 0.8199452239
0.9939939940 -0.8990069418 -1.5256012665 1.4299155035 0.5385022850 0.5924990921 1.4360476264 -0.8632333085 0.8186792735
0.9959959960 -0.8993225223 -1.5279411156 1.4330385415 0.5386144638 0.5881918705 1.4432043275 -0.8469533491 0.8175385690
0.9979979980 -0.8996286612 -1.5301815834 1.4358415395 0.5386895873 0.5839758803 1.4501459367 -0.8303558507 0.8165179205
1.0000000000 -0.8999247247 -1.5323308985 1.4383550664 0.5387278031 0.5798644825 1.4568750614 -0.8135239972 0.8156111038

